Measuring Robustness in Deep Learning Based Compressive Sensing

Deep neural networks give state-of-the-art accuracy for reconstructing images from few and noisy measurements, a problem arising for example in accelerated magnetic resonance imaging (MRI). However, recent works have raised concerns that deep-learning-based image reconstruction methods are sensitive to perturbations and are less robust than traditional methods: Neural networks (i) may be sensitive to small, yet adversarially-selected perturbations, (ii) may perform poorly under distribution shifts, and (iii) may fail to recover small but important features in an image. In order to understand the sensitivity to such perturbations, in this work, we measure the robustness of different approaches for image reconstruction including trained and un-trained neural networks as well as traditional sparsity-based methods. We find, contrary to prior works, that both trained and un-trained methods are vulnerable to adversarial perturbations. Moreover, both trained and un-trained methods tuned for a particular dataset suffer very similarly from distribution shifts. Finally, we demonstrate that an image reconstruction method that achieves higher reconstruction quality, also performs better in terms of accurately recovering fine details. Our results indicate that the state-of-the-art deep-learning-based image reconstruction methods provide improved performance than traditional methods without compromising robustness.

==> energy/coef_all.csv <==
1.441002190113067627e-01	0.000000000000000000e+00
1.428282707929611206e-01	0.000000000000000000e+00
1.458663195371627808e-01	0.000000000000000000e+00
1.532385498285293579e-01	0.000000000000000000e+00
1.559940427541732788e-01	0.000000000000000000e+00
2.023275643587112427e-01	0.000000000000000000e+00
2.109448015689849854e-01	0.000000000000000000e+00
2.152980118989944458e-01	0.000000000000000000e+00
2.116699367761611938e-01	0.000000000000000000e+00
2.124123573303222656e-01	0.000000000000000000e+00
1.006287410855293274e-01	0.000000000000000000e+00
1.025465205311775208e-01	0.000000000000000000e+00
1.039329841732978821e-01	0.000000000000000000e+00
1.052893847227096558e-01	0.000000000000000000e+00
1.077677458524703979e-01	0.000000000000000000e+00
1.330261528491973877e-01	0.000000000000000000e+00
1.385800242424011230e-01	0.000000000000000000e+00
1.502750515937805176e-01	0.000000000000000000e+00
1.461149007081985474e-01	0.000000000000000000e+00
1.406548172235488892e-01	0.000000000000000000e+00
1.491269171237945557e-01	0.000000000000000000e+00
1.518154591321945190e-01	0.000000000000000000e+00
1.544817835092544556e-01	0.000000000000000000e+00
1.572349071502685547e-01	0.000000000000000000e+00
1.638992279767990112e-01	0.000000000000000000e+00
1.175157129764556885e-01	0.000000000000000000e+00
1.193869039416313171e-01	0.000000000000000000e+00
1.191705986857414246e-01	0.000000000000000000e+00
1.187381520867347717e-01	0.000000000000000000e+00
1.203240230679512024e-01	0.000000000000000000e+00
2.224751561880111694e-01	0.000000000000000000e+00
2.214011698961257935e-01	0.000000000000000000e+00
2.238914817571640015e-01	0.000000000000000000e+00
2.276472151279449463e-01	0.000000000000000000e+00
2.353433817625045776e-01	0.000000000000000000e+00
1.652731597423553467e-01	0.000000000000000000e+00
1.682290881872177124e-01	0.000000000000000000e+00
1.716604083776473999e-01	0.000000000000000000e+00
1.704939007759094238e-01	0.000000000000000000e+00
1.757998317480087280e-01	0.000000000000000000e+00
1.549004614353179932e-01	0.000000000000000000e+00
1.608857363462448120e-01	0.000000000000000000e+00
1.612479835748672485e-01	0.000000000000000000e+00
1.625832915306091309e-01	0.000000000000000000e+00
1.662536263465881348e-01	0.000000000000000000e+00
1.101843342185020447e-01	0.000000000000000000e+00
1.142692342400550842e-01	0.000000000000000000e+00
1.139409914612770081e-01	0.000000000000000000e+00
1.133569106459617615e-01	0.000000000000000000e+00
1.145923882722854614e-01	0.000000000000000000e+00
9.897084534168243408e-02	0.000000000000000000e+00
1.063002273440361023e-01	0.000000000000000000e+00
1.097527220845222473e-01	0.000000000000000000e+00
1.080168187618255615e-01	0.000000000000000000e+00
1.095059216022491455e-01	0.000000000000000000e+00
1.109248027205467224e-01	0.000000000000000000e+00
1.131976842880249023e-01	0.000000000000000000e+00
1.104035228490829468e-01	0.000000000000000000e+00
1.110842972993850708e-01	0.000000000000000000e+00
1.144023314118385315e-01	0.000000000000000000e+00
1.132688745856285095e-01	0.000000000000000000e+00
1.153643876314163208e-01	0.000000000000000000e+00
1.189105808734893799e-01	0.000000000000000000e+00
1.213976070284843445e-01	0.000000000000000000e+00
1.263529360294342041e-01	0.000000000000000000e+00
1.303134709596633911e-01	0.000000000000000000e+00
1.271924823522567749e-01	0.000000000000000000e+00
1.273528188467025757e-01	0.000000000000000000e+00
1.312630474567413330e-01	0.000000000000000000e+00
1.359869539737701416e-01	0.000000000000000000e+00
1.042866259813308716e-01	0.000000000000000000e+00
1.093648970127105713e-01	0.000000000000000000e+00
1.145720332860946655e-01	0.000000000000000000e+00
1.164488419890403748e-01	0.000000000000000000e+00
1.099946573376655579e-01	0.000000000000000000e+00
1.033006757497787476e-01	0.000000000000000000e+00
1.055245921015739441e-01	0.000000000000000000e+00
1.046058163046836853e-01	0.000000000000000000e+00
1.048076897859573364e-01	0.000000000000000000e+00
1.079441159963607788e-01	0.000000000000000000e+00
2.126908004283905029e-01	0.000000000000000000e+00
2.231299430131912231e-01	0.000000000000000000e+00
2.217654436826705933e-01	0.000000000000000000e+00
2.236543297767639160e-01	0.000000000000000000e+00
2.211515009403228760e-01	0.000000000000000000e+00
1.236396282911300659e-01	0.000000000000000000e+00
1.298845112323760986e-01	0.000000000000000000e+00
1.319182813167572021e-01	0.000000000000000000e+00
1.321682184934616089e-01	0.000000000000000000e+00
1.330109238624572754e-01	0.000000000000000000e+00
9.876427799463272095e-02	0.000000000000000000e+00
1.011979803442955017e-01	0.000000000000000000e+00
1.039477437734603882e-01	0.000000000000000000e+00
1.064210683107376099e-01	0.000000000000000000e+00
1.076451838016510010e-01	0.000000000000000000e+00
1.353192031383514404e-01	0.000000000000000000e+00
1.449935585260391235e-01	0.000000000000000000e+00
1.501859575510025024e-01	0.000000000000000000e+00
1.541921943426132202e-01	0.000000000000000000e+00
1.611254960298538208e-01	0.000000000000000000e+00
1.047844961285591125e-01	0.000000000000000000e+00
1.064820438623428345e-01	0.000000000000000000e+00
1.072470918297767639e-01	0.000000000000000000e+00
1.081590950489044189e-01	0.000000000000000000e+00
1.102884858846664429e-01	0.000000000000000000e+00
1.106846407055854797e-01	0.000000000000000000e+00
1.120095625519752502e-01	0.000000000000000000e+00
1.120190545916557312e-01	0.000000000000000000e+00
1.115295886993408203e-01	0.000000000000000000e+00
1.131453961133956909e-01	0.000000000000000000e+00
1.316680014133453369e-01	0.000000000000000000e+00
1.341012567281723022e-01	0.000000000000000000e+00
1.313139647245407104e-01	0.000000000000000000e+00
1.308781802654266357e-01	0.000000000000000000e+00
1.343758404254913330e-01	0.000000000000000000e+00
1.127919256687164307e-01	0.000000000000000000e+00
1.155280396342277527e-01	0.000000000000000000e+00
1.118262633681297302e-01	0.000000000000000000e+00
1.086608693003654480e-01	0.000000000000000000e+00
1.125817969441413879e-01	0.000000000000000000e+00
1.864094883203506470e-01	0.000000000000000000e+00
1.884178072214126587e-01	0.000000000000000000e+00
1.928788721561431885e-01	0.000000000000000000e+00
2.023892402648925781e-01	0.000000000000000000e+00
2.110634744167327881e-01	0.000000000000000000e+00
1.666438579559326172e-01	0.000000000000000000e+00
1.734039038419723511e-01	0.000000000000000000e+00
1.768343299627304077e-01	0.000000000000000000e+00
1.772385984659194946e-01	0.000000000000000000e+00
1.746413558721542358e-01	0.000000000000000000e+00
1.041084975004196167e-01	0.000000000000000000e+00
1.062775999307632446e-01	0.000000000000000000e+00
1.092077270150184631e-01	0.000000000000000000e+00
1.086776480078697205e-01	0.000000000000000000e+00
1.104890182614326477e-01	0.000000000000000000e+00
1.619166880846023560e-01	0.000000000000000000e+00
1.722062230110168457e-01	0.000000000000000000e+00
1.819674968719482422e-01	0.000000000000000000e+00
1.802015006542205811e-01	0.000000000000000000e+00
1.893626004457473755e-01	0.000000000000000000e+00
2.314518541097640991e-01	0.000000000000000000e+00
2.360558062791824341e-01	0.000000000000000000e+00
2.334272265434265137e-01	0.000000000000000000e+00
2.359727025032043457e-01	0.000000000000000000e+00
2.384154796600341797e-01	0.000000000000000000e+00
1.397735923528671265e-01	0.000000000000000000e+00
1.424562186002731323e-01	0.000000000000000000e+00
1.444330066442489624e-01	0.000000000000000000e+00
1.518061608076095581e-01	0.000000000000000000e+00
1.593292653560638428e-01	0.000000000000000000e+00
1.885306984186172485e-01	0.000000000000000000e+00
1.903833448886871338e-01	0.000000000000000000e+00
1.975798159837722778e-01	0.000000000000000000e+00
2.056951522827148438e-01	0.000000000000000000e+00
2.102526277303695679e-01	0.000000000000000000e+00
1.262302845716476440e-01	0.000000000000000000e+00
1.309131681919097900e-01	0.000000000000000000e+00
1.337649673223495483e-01	0.000000000000000000e+00
1.365521699190139771e-01	0.000000000000000000e+00
1.374554634094238281e-01	0.000000000000000000e+00
1.182729005813598633e-01	0.000000000000000000e+00
1.186470761895179749e-01	0.000000000000000000e+00
1.155709922313690186e-01	0.000000000000000000e+00
1.164815872907638550e-01	0.000000000000000000e+00
1.199668571352958679e-01	0.000000000000000000e+00
1.737352162599563599e-01	0.000000000000000000e+00
1.792724132537841797e-01	0.000000000000000000e+00
1.778413355350494385e-01	0.000000000000000000e+00
1.770202964544296265e-01	0.000000000000000000e+00
1.805201917886734009e-01	0.000000000000000000e+00
1.537855118513107300e-01	0.000000000000000000e+00
1.453508436679840088e-01	0.000000000000000000e+00
1.417685300111770630e-01	0.000000000000000000e+00
1.454230397939682007e-01	0.000000000000000000e+00
1.465390175580978394e-01	0.000000000000000000e+00
1.027375087141990662e-01	0.000000000000000000e+00
1.066202446818351746e-01	0.000000000000000000e+00
1.123048216104507446e-01	0.000000000000000000e+00
1.115909516811370850e-01	0.000000000000000000e+00
1.094958037137985229e-01	0.000000000000000000e+00
1.376627385616302490e-01	0.000000000000000000e+00
1.307272762060165405e-01	0.000000000000000000e+00
1.295897066593170166e-01	0.000000000000000000e+00
1.319775134325027466e-01	0.000000000000000000e+00
1.325695365667343140e-01	0.000000000000000000e+00
1.714189499616622925e-01	0.000000000000000000e+00
1.753550618886947632e-01	0.000000000000000000e+00
1.742338538169860840e-01	0.000000000000000000e+00
1.732205897569656372e-01	0.000000000000000000e+00
1.747665405273437500e-01	0.000000000000000000e+00
1.004225984215736389e-01	0.000000000000000000e+00
1.006625369191169739e-01	0.000000000000000000e+00
1.032701358199119568e-01	0.000000000000000000e+00
1.047194302082061768e-01	0.000000000000000000e+00
1.052867472171783447e-01	0.000000000000000000e+00
1.086211279034614563e-01	0.000000000000000000e+00
1.126918122172355652e-01	0.000000000000000000e+00
1.158379539847373962e-01	0.000000000000000000e+00
1.108713448047637939e-01	0.000000000000000000e+00
1.122096478939056396e-01	0.000000000000000000e+00
1.906419843435287476e-01	0.000000000000000000e+00
2.048725485801696777e-01	0.000000000000000000e+00
2.095777541399002075e-01	0.000000000000000000e+00
2.152621150016784668e-01	0.000000000000000000e+00
2.117611020803451538e-01	0.000000000000000000e+00
1.449609845876693726e-01	0.000000000000000000e+00
1.456200480461120605e-01	0.000000000000000000e+00
1.483329683542251587e-01	0.000000000000000000e+00
1.510659307241439819e-01	0.000000000000000000e+00
1.545665115118026733e-01	0.000000000000000000e+00
1.311828643083572388e-01	0.000000000000000000e+00
1.386539936065673828e-01	0.000000000000000000e+00
1.397456675767898560e-01	0.000000000000000000e+00
1.362001746892929077e-01	0.000000000000000000e+00
1.364310234785079956e-01	0.000000000000000000e+00
1.525964438915252686e-01	0.000000000000000000e+00
1.486271321773529053e-01	0.000000000000000000e+00
1.384240090847015381e-01	0.000000000000000000e+00
1.348926723003387451e-01	0.000000000000000000e+00
1.395116895437240601e-01	0.000000000000000000e+00
1.902225017547607422e-01	0.000000000000000000e+00
1.949142664670944214e-01	0.000000000000000000e+00
2.038362026214599609e-01	0.000000000000000000e+00
2.085854262113571167e-01	0.000000000000000000e+00
2.179368585348129272e-01	0.000000000000000000e+00
1.461537927389144897e-01	0.000000000000000000e+00
1.493891328573226929e-01	0.000000000000000000e+00
1.501912027597427368e-01	0.000000000000000000e+00
1.515196114778518677e-01	0.000000000000000000e+00
1.566404700279235840e-01	0.000000000000000000e+00
1.015174463391304016e-01	0.000000000000000000e+00
1.034709215164184570e-01	0.000000000000000000e+00
1.078406125307083130e-01	0.000000000000000000e+00
1.068536192178726196e-01	0.000000000000000000e+00
1.100176945328712463e-01	0.000000000000000000e+00
1.890491545200347900e-01	0.000000000000000000e+00
2.017664909362792969e-01	0.000000000000000000e+00
2.075071781873703003e-01	0.000000000000000000e+00
2.070897966623306274e-01	0.000000000000000000e+00
2.093285769224166870e-01	0.000000000000000000e+00
1.369721889495849609e-01	0.000000000000000000e+00
1.418625712394714355e-01	0.000000000000000000e+00
1.460751593112945557e-01	0.000000000000000000e+00
1.511659324169158936e-01	0.000000000000000000e+00
1.561477333307266235e-01	0.000000000000000000e+00
1.135357692837715149e-01	0.000000000000000000e+00
1.131359264254570007e-01	0.000000000000000000e+00
1.122253686189651489e-01	0.000000000000000000e+00
1.129512637853622437e-01	0.000000000000000000e+00
1.140532344579696655e-01	0.000000000000000000e+00
2.295278608798980713e-01	0.000000000000000000e+00
2.254873365163803101e-01	0.000000000000000000e+00
2.264103591442108154e-01	0.000000000000000000e+00
2.344403266906738281e-01	0.000000000000000000e+00
2.362930327653884888e-01	0.000000000000000000e+00
2.326128929853439331e-01	0.000000000000000000e+00
2.349434494972229004e-01	0.000000000000000000e+00
2.382859736680984497e-01	0.000000000000000000e+00
2.378886491060256958e-01	0.000000000000000000e+00
2.420953065156936646e-01	0.000000000000000000e+00
2.041604965925216675e-01	0.000000000000000000e+00
2.184935510158538818e-01	0.000000000000000000e+00
2.247163504362106323e-01	0.000000000000000000e+00
2.228943258523941040e-01	0.000000000000000000e+00
2.244394868612289429e-01	0.000000000000000000e+00
2.491393238306045532e-01	0.000000000000000000e+00
2.470617592334747314e-01	0.000000000000000000e+00
2.445291727781295776e-01	0.000000000000000000e+00
2.430881112813949585e-01	0.000000000000000000e+00
2.507601082324981689e-01	0.000000000000000000e+00
1.203083917498588562e-01	0.000000000000000000e+00
1.221431940793991089e-01	0.000000000000000000e+00
1.237898096442222595e-01	0.000000000000000000e+00
1.252436786890029907e-01	0.000000000000000000e+00
1.268424838781356812e-01	0.000000000000000000e+00
9.847764670848846436e-02	0.000000000000000000e+00
9.928779304027557373e-02	0.000000000000000000e+00
1.013535410165786743e-01	0.000000000000000000e+00
1.054957285523414612e-01	0.000000000000000000e+00
1.071587279438972473e-01	0.000000000000000000e+00
1.240613758563995361e-01	0.000000000000000000e+00
1.279584616422653198e-01	0.000000000000000000e+00
1.356443017721176147e-01	0.000000000000000000e+00
1.400298476219177246e-01	0.000000000000000000e+00
1.382728964090347290e-01	0.000000000000000000e+00
1.598567515611648560e-01	0.000000000000000000e+00
1.616719812154769897e-01	0.000000000000000000e+00
1.706002801656723022e-01	0.000000000000000000e+00
1.786188930273056030e-01	0.000000000000000000e+00
1.814842075109481812e-01	0.000000000000000000e+00
1.934671550989151001e-01	0.000000000000000000e+00
2.028583586215972900e-01	0.000000000000000000e+00
2.071140855550765991e-01	0.000000000000000000e+00
2.083341777324676514e-01	0.000000000000000000e+00
2.093338370323181152e-01	0.000000000000000000e+00
2.243358641862869263e-01	0.000000000000000000e+00
2.259104102849960327e-01	0.000000000000000000e+00
2.297331839799880981e-01	0.000000000000000000e+00
2.386357784271240234e-01	0.000000000000000000e+00
2.402560859918594360e-01	0.000000000000000000e+00
2.115616500377655029e-01	0.000000000000000000e+00
2.115627825260162354e-01	0.000000000000000000e+00
2.086674422025680542e-01	0.000000000000000000e+00
2.149900645017623901e-01	0.000000000000000000e+00
2.214641273021697998e-01	0.000000000000000000e+00
2.106890231370925903e-01	0.000000000000000000e+00
2.132383435964584351e-01	0.000000000000000000e+00
2.165278047323226929e-01	0.000000000000000000e+00
2.311537861824035645e-01	0.000000000000000000e+00
2.359642684459686279e-01	0.000000000000000000e+00
1.280811578035354614e-01	0.000000000000000000e+00
1.335684210062026978e-01	0.000000000000000000e+00
1.296268552541732788e-01	0.000000000000000000e+00
1.322494298219680786e-01	0.000000000000000000e+00
1.362008899450302124e-01	0.000000000000000000e+00
1.408849060535430908e-01	0.000000000000000000e+00
1.472659707069396973e-01	0.000000000000000000e+00
1.517082601785659790e-01	0.000000000000000000e+00
1.540849506855010986e-01	0.000000000000000000e+00
1.605115532875061035e-01	0.000000000000000000e+00
2.231131345033645630e-01	0.000000000000000000e+00
2.254112660884857178e-01	0.000000000000000000e+00
2.256779819726943970e-01	0.000000000000000000e+00
2.284881472587585449e-01	0.000000000000000000e+00
2.308841347694396973e-01	0.000000000000000000e+00
1.455159783363342285e-01	0.000000000000000000e+00
1.480584442615509033e-01	0.000000000000000000e+00
1.522844880819320679e-01	0.000000000000000000e+00
1.563106179237365723e-01	0.000000000000000000e+00
1.597728133201599121e-01	0.000000000000000000e+00
1.423637270927429199e-01	0.000000000000000000e+00
1.435071676969528198e-01	0.000000000000000000e+00
1.402693688869476318e-01	0.000000000000000000e+00
1.393500119447708130e-01	0.000000000000000000e+00
1.411477476358413696e-01	0.000000000000000000e+00
1.482980251312255859e-01	0.000000000000000000e+00
1.518792659044265747e-01	0.000000000000000000e+00
1.532547324895858765e-01	0.000000000000000000e+00
1.554484665393829346e-01	0.000000000000000000e+00
1.557085961103439331e-01	0.000000000000000000e+00
1.985798478126525879e-01	0.000000000000000000e+00
1.944678574800491333e-01	0.000000000000000000e+00
1.941122859716415405e-01	0.000000000000000000e+00
1.947785317897796631e-01	0.000000000000000000e+00
1.968689560890197754e-01	0.000000000000000000e+00
1.186824738979339600e-01	0.000000000000000000e+00
1.187158003449440002e-01	0.000000000000000000e+00
1.153178438544273376e-01	0.000000000000000000e+00
1.161472946405410767e-01	0.000000000000000000e+00
1.208263263106346130e-01	0.000000000000000000e+00
1.813458502292633057e-01	0.000000000000000000e+00
1.938074231147766113e-01	0.000000000000000000e+00
2.025253623723983765e-01	0.000000000000000000e+00
2.082265019416809082e-01	0.000000000000000000e+00
2.132594883441925049e-01	0.000000000000000000e+00
1.867270618677139282e-01	0.000000000000000000e+00
1.956800818443298340e-01	0.000000000000000000e+00
1.930375397205352783e-01	0.000000000000000000e+00
1.933559030294418335e-01	0.000000000000000000e+00
1.990602910518646240e-01	0.000000000000000000e+00
1.174248307943344116e-01	0.000000000000000000e+00
1.161349639296531677e-01	0.000000000000000000e+00
1.156547591090202332e-01	0.000000000000000000e+00
1.119799911975860596e-01	0.000000000000000000e+00
1.116230487823486328e-01	0.000000000000000000e+00
2.046410888433456421e-01	0.000000000000000000e+00
2.058344036340713501e-01	0.000000000000000000e+00
2.106424421072006226e-01	0.000000000000000000e+00
2.156576365232467651e-01	0.000000000000000000e+00
2.185788899660110474e-01	0.000000000000000000e+00
1.115075871348381042e-01	0.000000000000000000e+00
1.116030365228652954e-01	0.000000000000000000e+00
1.140746548771858215e-01	0.000000000000000000e+00
1.143334358930587769e-01	0.000000000000000000e+00
1.181173026561737061e-01	0.000000000000000000e+00
1.889056861400604248e-01	0.000000000000000000e+00
1.988002359867095947e-01	0.000000000000000000e+00
2.040424495935440063e-01	0.000000000000000000e+00
2.098552286624908447e-01	0.000000000000000000e+00
2.069954723119735718e-01	0.000000000000000000e+00
1.448255330324172974e-01	0.000000000000000000e+00
1.405631452798843384e-01	0.000000000000000000e+00
1.290120929479598999e-01	0.000000000000000000e+00
1.259861737489700317e-01	0.000000000000000000e+00
1.282138079404830933e-01	0.000000000000000000e+00
1.156362965703010559e-01	0.000000000000000000e+00
1.195043027400970459e-01	0.000000000000000000e+00
1.298054009675979614e-01	0.000000000000000000e+00
1.293187290430068970e-01	0.000000000000000000e+00
1.248397454619407654e-01	0.000000000000000000e+00
1.555135846138000488e-01	0.000000000000000000e+00
1.552837640047073364e-01	0.000000000000000000e+00
1.513145118951797485e-01	0.000000000000000000e+00
1.473520547151565552e-01	0.000000000000000000e+00
1.492179185152053833e-01	0.000000000000000000e+00
1.394749134778976440e-01	0.000000000000000000e+00
1.427463442087173462e-01	0.000000000000000000e+00
1.450266391038894653e-01	0.000000000000000000e+00
1.491206735372543335e-01	0.000000000000000000e+00
1.556575894355773926e-01	0.000000000000000000e+00
1.275603324174880981e-01	0.000000000000000000e+00
1.301669329404830933e-01	0.000000000000000000e+00
1.348256319761276245e-01	0.000000000000000000e+00
1.429060250520706177e-01	0.000000000000000000e+00
1.378212720155715942e-01	0.000000000000000000e+00
2.200659960508346558e-01	0.000000000000000000e+00
2.208704501390457153e-01	0.000000000000000000e+00
2.206310927867889404e-01	0.000000000000000000e+00
2.175523191690444946e-01	0.000000000000000000e+00
2.170177102088928223e-01	0.000000000000000000e+00
1.393995732069015503e-01	0.000000000000000000e+00
1.435916572809219360e-01	0.000000000000000000e+00
1.454179733991622925e-01	0.000000000000000000e+00
1.486968994140625000e-01	0.000000000000000000e+00
1.517573893070220947e-01	0.000000000000000000e+00
1.952080726623535156e-01	0.000000000000000000e+00
1.939176023006439209e-01	0.000000000000000000e+00
1.961724013090133667e-01	0.000000000000000000e+00
2.002863287925720215e-01	0.000000000000000000e+00
2.112372368574142456e-01	0.000000000000000000e+00
1.298364102840423584e-01	0.000000000000000000e+00
1.328231096267700195e-01	0.000000000000000000e+00
1.362561434507369995e-01	0.000000000000000000e+00
1.342381685972213745e-01	0.000000000000000000e+00
1.351806521415710449e-01	0.000000000000000000e+00
1.728385537862777710e-01	0.000000000000000000e+00
1.750194430351257324e-01	0.000000000000000000e+00
1.733320057392120361e-01	0.000000000000000000e+00
1.700312048196792603e-01	0.000000000000000000e+00
1.704374998807907104e-01	0.000000000000000000e+00
1.304223686456680298e-01	0.000000000000000000e+00
1.289051622152328491e-01	0.000000000000000000e+00
1.253054440021514893e-01	0.000000000000000000e+00
1.285841315984725952e-01	0.000000000000000000e+00
1.364331543445587158e-01	0.000000000000000000e+00
1.961874365806579590e-01	0.000000000000000000e+00
1.998917162418365479e-01	0.000000000000000000e+00
2.026449143886566162e-01	0.000000000000000000e+00
2.089225947856903076e-01	0.000000000000000000e+00
2.256691306829452515e-01	0.000000000000000000e+00
1.058164760470390320e-01	0.000000000000000000e+00
1.108380705118179321e-01	0.000000000000000000e+00
1.139955595135688782e-01	0.000000000000000000e+00
1.126074269413948059e-01	0.000000000000000000e+00
1.110092177987098694e-01	0.000000000000000000e+00
1.225136741995811462e-01	0.000000000000000000e+00
1.259063184261322021e-01	0.000000000000000000e+00
1.342005580663681030e-01	0.000000000000000000e+00
1.326101422309875488e-01	0.000000000000000000e+00
1.323535293340682983e-01	0.000000000000000000e+00
1.382810771465301514e-01	0.000000000000000000e+00
1.479305177927017212e-01	0.000000000000000000e+00
1.397406458854675293e-01	0.000000000000000000e+00
1.318745166063308716e-01	0.000000000000000000e+00
1.373270004987716675e-01	0.000000000000000000e+00
1.459004282951354980e-01	0.000000000000000000e+00
1.458161771297454834e-01	0.000000000000000000e+00
1.475899070501327515e-01	0.000000000000000000e+00
1.507239341735839844e-01	0.000000000000000000e+00
1.560381054878234863e-01	0.000000000000000000e+00
1.455737799406051636e-01	0.000000000000000000e+00
1.472062766551971436e-01	0.000000000000000000e+00
1.493989676237106323e-01	0.000000000000000000e+00
1.479652374982833862e-01	0.000000000000000000e+00
1.452800929546356201e-01	0.000000000000000000e+00
1.556176990270614624e-01	0.000000000000000000e+00
1.529203206300735474e-01	0.000000000000000000e+00
1.518650203943252563e-01	0.000000000000000000e+00
1.548840403556823730e-01	0.000000000000000000e+00
1.552487313747406006e-01	0.000000000000000000e+00
1.440162658691406250e-01	0.000000000000000000e+00
1.448818743228912354e-01	0.000000000000000000e+00
1.481078714132308960e-01	0.000000000000000000e+00
1.505726724863052368e-01	0.000000000000000000e+00
1.545366197824478149e-01	0.000000000000000000e+00
1.403258740901947021e-01	0.000000000000000000e+00
1.443182677030563354e-01	0.000000000000000000e+00
1.459652632474899292e-01	0.000000000000000000e+00
1.456783562898635864e-01	0.000000000000000000e+00
1.462571769952774048e-01	0.000000000000000000e+00
1.266422867774963379e-01	0.000000000000000000e+00
1.285167783498764038e-01	0.000000000000000000e+00
1.235213130712509155e-01	0.000000000000000000e+00
1.268872171640396118e-01	0.000000000000000000e+00
1.342316567897796631e-01	0.000000000000000000e+00
1.373495608568191528e-01	0.000000000000000000e+00
1.395588666200637817e-01	0.000000000000000000e+00
1.428414732217788696e-01	0.000000000000000000e+00
1.479403823614120483e-01	0.000000000000000000e+00
1.518344581127166748e-01	0.000000000000000000e+00
1.011586338281631470e-01	0.000000000000000000e+00
1.030916348099708557e-01	0.000000000000000000e+00
1.049449443817138672e-01	0.000000000000000000e+00
1.062070876359939575e-01	0.000000000000000000e+00
1.074096783995628357e-01	0.000000000000000000e+00
1.146894320845603943e-01	0.000000000000000000e+00
1.201593056321144104e-01	0.000000000000000000e+00
1.244604140520095825e-01	0.000000000000000000e+00
1.261381357908248901e-01	0.000000000000000000e+00
1.296524256467819214e-01	0.000000000000000000e+00
2.080858647823333740e-01	0.000000000000000000e+00
2.089863270521163940e-01	0.000000000000000000e+00
2.146088629961013794e-01	0.000000000000000000e+00
2.172738611698150635e-01	0.000000000000000000e+00
2.194898873567581177e-01	0.000000000000000000e+00
1.548929214477539062e-01	0.000000000000000000e+00
1.451616436243057251e-01	0.000000000000000000e+00
1.378540247678756714e-01	0.000000000000000000e+00
1.345833390951156616e-01	0.000000000000000000e+00
1.346108168363571167e-01	0.000000000000000000e+00
2.291755229234695435e-01	0.000000000000000000e+00
2.420408874750137329e-01	0.000000000000000000e+00
2.452488392591476440e-01	0.000000000000000000e+00
2.430120408535003662e-01	0.000000000000000000e+00
2.439299672842025757e-01	0.000000000000000000e+00
2.376384288072586060e-01	0.000000000000000000e+00
2.397909760475158691e-01	0.000000000000000000e+00
2.426235824823379517e-01	0.000000000000000000e+00
2.394061684608459473e-01	0.000000000000000000e+00
2.421810477972030640e-01	0.000000000000000000e+00
1.176341027021408081e-01	0.000000000000000000e+00
1.208961457014083862e-01	0.000000000000000000e+00
1.267015933990478516e-01	0.000000000000000000e+00
1.309184283018112183e-01	0.000000000000000000e+00
1.317191720008850098e-01	0.000000000000000000e+00
1.899026930332183838e-01	0.000000000000000000e+00
1.927476525306701660e-01	0.000000000000000000e+00
1.972894817590713501e-01	0.000000000000000000e+00
1.991645842790603638e-01	0.000000000000000000e+00
1.963610649108886719e-01	0.000000000000000000e+00
1.478111296892166138e-01	0.000000000000000000e+00
1.379089653491973877e-01	0.000000000000000000e+00
1.369384974241256714e-01	0.000000000000000000e+00
1.365915834903717041e-01	0.000000000000000000e+00
1.444472968578338623e-01	0.000000000000000000e+00
1.528703719377517700e-01	0.000000000000000000e+00
1.578229367733001709e-01	0.000000000000000000e+00
1.613956391811370850e-01	0.000000000000000000e+00
1.613313108682632446e-01	0.000000000000000000e+00
1.643766909837722778e-01	0.000000000000000000e+00
2.458450645208358765e-01	0.000000000000000000e+00
2.443274706602096558e-01	0.000000000000000000e+00
2.449744194746017456e-01	0.000000000000000000e+00
2.488795220851898193e-01	0.000000000000000000e+00
2.532645463943481445e-01	0.000000000000000000e+00
1.089574471116065979e-01	0.000000000000000000e+00
1.119554415345191956e-01	0.000000000000000000e+00
1.133598387241363525e-01	0.000000000000000000e+00
1.164176613092422485e-01	0.000000000000000000e+00
1.189224272966384888e-01	0.000000000000000000e+00
1.880506724119186401e-01	0.000000000000000000e+00
1.949260681867599487e-01	0.000000000000000000e+00
1.984514743089675903e-01	0.000000000000000000e+00
2.038954794406890869e-01	0.000000000000000000e+00
2.094064503908157349e-01	0.000000000000000000e+00
1.274324357509613037e-01	0.000000000000000000e+00
1.349258422851562500e-01	0.000000000000000000e+00
1.378143280744552612e-01	0.000000000000000000e+00
1.373022943735122681e-01	0.000000000000000000e+00
1.393336802721023560e-01	0.000000000000000000e+00
1.029717400670051575e-01	0.000000000000000000e+00
1.080509871244430542e-01	0.000000000000000000e+00
1.080115512013435364e-01	0.000000000000000000e+00
1.068091168999671936e-01	0.000000000000000000e+00
1.092327088117599487e-01	0.000000000000000000e+00
1.227236911654472351e-01	0.000000000000000000e+00
1.282746195793151855e-01	0.000000000000000000e+00
1.332154124975204468e-01	0.000000000000000000e+00
1.310496926307678223e-01	0.000000000000000000e+00
1.320042014122009277e-01	0.000000000000000000e+00
1.502367556095123291e-01	0.000000000000000000e+00
1.558094024658203125e-01	0.000000000000000000e+00
1.579732298851013184e-01	0.000000000000000000e+00
1.500430256128311157e-01	0.000000000000000000e+00
1.477527767419815063e-01	0.000000000000000000e+00
2.589548826217651367e-01	0.000000000000000000e+00
2.583545744419097900e-01	0.000000000000000000e+00
2.556871473789215088e-01	0.000000000000000000e+00
2.532002925872802734e-01	0.000000000000000000e+00
2.533927261829376221e-01	0.000000000000000000e+00
1.400126069784164429e-01	0.000000000000000000e+00
1.410799771547317505e-01	0.000000000000000000e+00
1.423103362321853638e-01	0.000000000000000000e+00
1.454034447669982910e-01	0.000000000000000000e+00
1.496877372264862061e-01	0.000000000000000000e+00
1.943866759538650513e-01	0.000000000000000000e+00
1.975395828485488892e-01	0.000000000000000000e+00
1.954382061958312988e-01	0.000000000000000000e+00
2.015478163957595825e-01	0.000000000000000000e+00
2.166989296674728394e-01	0.000000000000000000e+00
1.289419233798980713e-01	0.000000000000000000e+00
1.345611512660980225e-01	0.000000000000000000e+00
1.419279426336288452e-01	0.000000000000000000e+00
1.392366141080856323e-01	0.000000000000000000e+00
1.414054781198501587e-01	0.000000000000000000e+00
1.414777487516403198e-01	0.000000000000000000e+00
1.456222683191299438e-01	0.000000000000000000e+00
1.507825404405593872e-01	0.000000000000000000e+00
1.541234403848648071e-01	0.000000000000000000e+00
1.596742123365402222e-01	0.000000000000000000e+00
1.646662801504135132e-01	0.000000000000000000e+00
1.731274574995040894e-01	0.000000000000000000e+00
1.776273846626281738e-01	0.000000000000000000e+00
1.767310649156570435e-01	0.000000000000000000e+00
1.770084798336029053e-01	0.000000000000000000e+00
9.846021980047225952e-02	0.000000000000000000e+00
1.002952083945274353e-01	0.000000000000000000e+00
1.027270480990409851e-01	0.000000000000000000e+00
1.038552448153495789e-01	0.000000000000000000e+00
1.052022129297256470e-01	0.000000000000000000e+00
1.456316411495208740e-01	0.000000000000000000e+00
1.519094109535217285e-01	0.000000000000000000e+00
1.527969092130661011e-01	0.000000000000000000e+00
1.366360485553741455e-01	0.000000000000000000e+00
1.336632519960403442e-01	0.000000000000000000e+00
1.497219055891036987e-01	0.000000000000000000e+00
1.561225354671478271e-01	0.000000000000000000e+00
1.620968431234359741e-01	0.000000000000000000e+00
1.693743169307708740e-01	0.000000000000000000e+00
1.744833886623382568e-01	0.000000000000000000e+00
1.434225589036941528e-01	0.000000000000000000e+00
1.431704312562942505e-01	0.000000000000000000e+00
1.397032737731933594e-01	0.000000000000000000e+00
1.372695565223693848e-01	0.000000000000000000e+00
1.363514363765716553e-01	0.000000000000000000e+00
1.643998175859451294e-01	0.000000000000000000e+00
1.687568724155426025e-01	0.000000000000000000e+00
1.722376942634582520e-01	0.000000000000000000e+00
1.745276302099227905e-01	0.000000000000000000e+00
1.766352206468582153e-01	0.000000000000000000e+00
1.007545143365859985e-01	0.000000000000000000e+00
1.033940389752388000e-01	0.000000000000000000e+00
1.089076772332191467e-01	0.000000000000000000e+00
1.076814606785774231e-01	0.000000000000000000e+00
1.077619791030883789e-01	0.000000000000000000e+00
1.593055278062820435e-01	0.000000000000000000e+00
1.647410839796066284e-01	0.000000000000000000e+00
1.668813377618789673e-01	0.000000000000000000e+00
1.743285953998565674e-01	0.000000000000000000e+00
1.763986200094223022e-01	0.000000000000000000e+00
1.926884651184082031e-01	0.000000000000000000e+00
1.960486769676208496e-01	0.000000000000000000e+00
2.012781053781509399e-01	0.000000000000000000e+00
2.026612162590026855e-01	0.000000000000000000e+00
1.995567381381988525e-01	0.000000000000000000e+00
1.341254562139511108e-01	0.000000000000000000e+00
1.433598548173904419e-01	0.000000000000000000e+00
1.419814527034759521e-01	0.000000000000000000e+00
1.377652585506439209e-01	0.000000000000000000e+00
1.372432559728622437e-01	0.000000000000000000e+00
1.519046425819396973e-01	0.000000000000000000e+00
1.511168926954269409e-01	0.000000000000000000e+00
1.426266580820083618e-01	0.000000000000000000e+00
1.427361369132995605e-01	0.000000000000000000e+00
1.533156186342239380e-01	0.000000000000000000e+00
2.065961360931396484e-01	0.000000000000000000e+00
2.155054956674575806e-01	0.000000000000000000e+00
2.222324758768081665e-01	0.000000000000000000e+00
2.219425141811370850e-01	0.000000000000000000e+00
2.239556312561035156e-01	0.000000000000000000e+00
2.404175847768783569e-01	0.000000000000000000e+00
2.475790530443191528e-01	0.000000000000000000e+00
2.430000752210617065e-01	0.000000000000000000e+00
2.403471916913986206e-01	0.000000000000000000e+00
2.383302003145217896e-01	0.000000000000000000e+00
1.379175186157226562e-01	0.000000000000000000e+00
1.426616609096527100e-01	0.000000000000000000e+00
1.449488997459411621e-01	0.000000000000000000e+00
1.492809653282165527e-01	0.000000000000000000e+00
1.546983867883682251e-01	0.000000000000000000e+00
1.224980354309082031e-01	0.000000000000000000e+00
1.240824088454246521e-01	0.000000000000000000e+00
1.319563090801239014e-01	0.000000000000000000e+00
1.330476552248001099e-01	0.000000000000000000e+00
1.306129246950149536e-01	0.000000000000000000e+00
1.030782684683799744e-01	0.000000000000000000e+00
1.040817946195602417e-01	0.000000000000000000e+00
1.067340523004531860e-01	0.000000000000000000e+00
1.083693653345108032e-01	0.000000000000000000e+00
1.090828403830528259e-01	0.000000000000000000e+00
1.006743237376213074e-01	0.000000000000000000e+00
1.041836962103843689e-01	0.000000000000000000e+00
1.064993292093276978e-01	0.000000000000000000e+00
1.076437532901763916e-01	0.000000000000000000e+00
1.102191582322120667e-01	0.000000000000000000e+00
1.077745333313941956e-01	0.000000000000000000e+00
1.106268540024757385e-01	0.000000000000000000e+00
1.143174394965171814e-01	0.000000000000000000e+00
1.113262400031089783e-01	0.000000000000000000e+00
1.102978512644767761e-01	0.000000000000000000e+00
1.049666702747344971e-01	0.000000000000000000e+00
1.094361841678619385e-01	0.000000000000000000e+00
1.093341931700706482e-01	0.000000000000000000e+00
1.087399423122406006e-01	0.000000000000000000e+00
1.118928119540214539e-01	0.000000000000000000e+00
1.612416654825210571e-01	0.000000000000000000e+00
1.501007080078125000e-01	0.000000000000000000e+00
1.537937968969345093e-01	0.000000000000000000e+00
1.587409824132919312e-01	0.000000000000000000e+00
1.616794466972351074e-01	0.000000000000000000e+00
1.209148019552230835e-01	0.000000000000000000e+00
1.230270862579345703e-01	0.000000000000000000e+00
1.293648928403854370e-01	0.000000000000000000e+00
1.320185810327529907e-01	0.000000000000000000e+00
1.330554932355880737e-01	0.000000000000000000e+00
1.984057724475860596e-01	0.000000000000000000e+00
1.973819732666015625e-01	0.000000000000000000e+00
1.945140659809112549e-01	0.000000000000000000e+00
1.946828514337539673e-01	0.000000000000000000e+00
1.967467814683914185e-01	0.000000000000000000e+00
1.435948759317398071e-01	0.000000000000000000e+00
1.432857215404510498e-01	0.000000000000000000e+00
1.497401893138885498e-01	0.000000000000000000e+00
1.466165930032730103e-01	0.000000000000000000e+00
1.440732181072235107e-01	0.000000000000000000e+00
1.365626752376556396e-01	0.000000000000000000e+00
1.420237571001052856e-01	0.000000000000000000e+00
1.461566835641860962e-01	0.000000000000000000e+00
1.491952836513519287e-01	0.000000000000000000e+00
1.542361527681350708e-01	0.000000000000000000e+00
1.414516419172286987e-01	0.000000000000000000e+00
1.460851877927780151e-01	0.000000000000000000e+00
1.482216715812683105e-01	0.000000000000000000e+00
1.494785249233245850e-01	0.000000000000000000e+00
1.553332805633544922e-01	0.000000000000000000e+00
1.917302459478378296e-01	0.000000000000000000e+00
1.908187568187713623e-01	0.000000000000000000e+00
1.948860138654708862e-01	0.000000000000000000e+00
2.054857462644577026e-01	0.000000000000000000e+00
2.049550116062164307e-01	0.000000000000000000e+00
1.562215387821197510e-01	0.000000000000000000e+00
1.559205651283264160e-01	0.000000000000000000e+00
1.579992473125457764e-01	0.000000000000000000e+00
1.627335697412490845e-01	0.000000000000000000e+00
1.694074720144271851e-01	0.000000000000000000e+00
1.498409360647201538e-01	0.000000000000000000e+00
1.519166976213455200e-01	0.000000000000000000e+00
1.541478186845779419e-01	0.000000000000000000e+00
1.556352674961090088e-01	0.000000000000000000e+00
1.559049040079116821e-01	0.000000000000000000e+00
1.095763221383094788e-01	0.000000000000000000e+00
1.117140799760818481e-01	0.000000000000000000e+00
1.075764223933219910e-01	0.000000000000000000e+00
1.078469827771186829e-01	0.000000000000000000e+00
1.087553352117538452e-01	0.000000000000000000e+00
1.329313218593597412e-01	0.000000000000000000e+00
1.353981345891952515e-01	0.000000000000000000e+00
1.339491158723831177e-01	0.000000000000000000e+00
1.344939917325973511e-01	0.000000000000000000e+00
1.340312808752059937e-01	0.000000000000000000e+00
1.373498886823654175e-01	0.000000000000000000e+00
1.394216269254684448e-01	0.000000000000000000e+00
1.411426365375518799e-01	0.000000000000000000e+00
1.408434808254241943e-01	0.000000000000000000e+00
1.422963291406631470e-01	0.000000000000000000e+00
1.420571655035018921e-01	0.000000000000000000e+00
1.449106633663177490e-01	0.000000000000000000e+00
1.467277109622955322e-01	0.000000000000000000e+00
1.500774472951889038e-01	0.000000000000000000e+00
1.547121256589889526e-01	0.000000000000000000e+00
1.861939281225204468e-01	0.000000000000000000e+00
1.907536685466766357e-01	0.000000000000000000e+00
1.913708299398422241e-01	0.000000000000000000e+00
1.976202875375747681e-01	0.000000000000000000e+00
2.057940214872360229e-01	0.000000000000000000e+00
1.102913841605186462e-01	0.000000000000000000e+00
1.135307177901268005e-01	0.000000000000000000e+00
1.147268861532211304e-01	0.000000000000000000e+00
1.123991906642913818e-01	0.000000000000000000e+00
1.165761873126029968e-01	0.000000000000000000e+00
1.046039834618568420e-01	0.000000000000000000e+00
1.079726889729499817e-01	0.000000000000000000e+00
1.095924228429794312e-01	0.000000000000000000e+00
1.118909791111946106e-01	0.000000000000000000e+00
1.094488278031349182e-01	0.000000000000000000e+00
1.605275273323059082e-01	0.000000000000000000e+00
1.563441455364227295e-01	0.000000000000000000e+00
1.524612456560134888e-01	0.000000000000000000e+00
1.487373411655426025e-01	0.000000000000000000e+00
1.475854068994522095e-01	0.000000000000000000e+00
1.518701165914535522e-01	0.000000000000000000e+00
1.610846817493438721e-01	0.000000000000000000e+00
1.669046580791473389e-01	0.000000000000000000e+00
1.664742529392242432e-01	0.000000000000000000e+00
1.716573834419250488e-01	0.000000000000000000e+00
1.074032038450241089e-01	0.000000000000000000e+00
1.098423078656196594e-01	0.000000000000000000e+00
1.128558889031410217e-01	0.000000000000000000e+00
1.153796538710594177e-01	0.000000000000000000e+00
1.162093654274940491e-01	0.000000000000000000e+00
1.858768165111541748e-01	0.000000000000000000e+00
1.939669400453567505e-01	0.000000000000000000e+00
2.003413289785385132e-01	0.000000000000000000e+00
1.981659680604934692e-01	0.000000000000000000e+00
2.084477692842483521e-01	0.000000000000000000e+00
1.238424777984619141e-01	0.000000000000000000e+00
1.237496212124824524e-01	0.000000000000000000e+00
1.234016939997673035e-01	0.000000000000000000e+00
1.206086054444313049e-01	0.000000000000000000e+00
1.194358691573143005e-01	0.000000000000000000e+00
2.413305789232254028e-01	0.000000000000000000e+00
2.436710894107818604e-01	0.000000000000000000e+00
2.452876716852188110e-01	0.000000000000000000e+00
2.510792911052703857e-01	0.000000000000000000e+00
2.519649863243103027e-01	0.000000000000000000e+00
1.407141387462615967e-01	0.000000000000000000e+00
1.439265459775924683e-01	0.000000000000000000e+00
1.472261995077133179e-01	0.000000000000000000e+00
1.495165973901748657e-01	0.000000000000000000e+00
1.508166790008544922e-01	0.000000000000000000e+00
2.310811132192611694e-01	0.000000000000000000e+00
2.314218580722808838e-01	0.000000000000000000e+00
2.311921119689941406e-01	0.000000000000000000e+00
2.316133975982666016e-01	0.000000000000000000e+00
2.429897189140319824e-01	0.000000000000000000e+00
1.010129675269126892e-01	0.000000000000000000e+00
1.030358746647834778e-01	0.000000000000000000e+00
1.050602272152900696e-01	0.000000000000000000e+00
1.076272577047348022e-01	0.000000000000000000e+00
1.085846349596977234e-01	0.000000000000000000e+00
1.235385164618492126e-01	0.000000000000000000e+00
1.263134181499481201e-01	0.000000000000000000e+00
1.270964145660400391e-01	0.000000000000000000e+00
1.274144798517227173e-01	0.000000000000000000e+00
1.304540485143661499e-01	0.000000000000000000e+00
1.104584708809852600e-01	0.000000000000000000e+00
1.124410852789878845e-01	0.000000000000000000e+00
1.167035624384880066e-01	0.000000000000000000e+00
1.196504607796669006e-01	0.000000000000000000e+00
1.211587190628051758e-01	0.000000000000000000e+00
8.752401918172836304e-02	0.000000000000000000e+00
8.852803707122802734e-02	0.000000000000000000e+00
9.037716686725616455e-02	0.000000000000000000e+00
9.387372434139251709e-02	0.000000000000000000e+00
9.752742946147918701e-02	0.000000000000000000e+00
1.300006806850433350e-01	0.000000000000000000e+00
1.326487362384796143e-01	0.000000000000000000e+00
1.339871585369110107e-01	0.000000000000000000e+00
1.353124231100082397e-01	0.000000000000000000e+00
1.362906396389007568e-01	0.000000000000000000e+00
1.391291618347167969e-01	0.000000000000000000e+00
1.416292190551757812e-01	0.000000000000000000e+00
1.415198147296905518e-01	0.000000000000000000e+00
1.405805796384811401e-01	0.000000000000000000e+00
1.435738652944564819e-01	0.000000000000000000e+00
1.489581316709518433e-01	0.000000000000000000e+00
1.430427581071853638e-01	0.000000000000000000e+00
1.371615529060363770e-01	0.000000000000000000e+00
1.368024945259094238e-01	0.000000000000000000e+00
1.402473747730255127e-01	0.000000000000000000e+00
1.365403532981872559e-01	0.000000000000000000e+00
1.433021426200866699e-01	0.000000000000000000e+00
1.464501321315765381e-01	0.000000000000000000e+00
1.488197147846221924e-01	0.000000000000000000e+00
1.579824537038803101e-01	0.000000000000000000e+00
2.262615561485290527e-01	0.000000000000000000e+00
2.310809344053268433e-01	0.000000000000000000e+00
2.342614531517028809e-01	0.000000000000000000e+00
2.337559908628463745e-01	0.000000000000000000e+00
2.403292655944824219e-01	0.000000000000000000e+00
1.099199801683425903e-01	0.000000000000000000e+00
1.127146705985069275e-01	0.000000000000000000e+00
1.107525825500488281e-01	0.000000000000000000e+00
1.134892031550407410e-01	0.000000000000000000e+00
1.105478182435035706e-01	0.000000000000000000e+00
1.847963631153106689e-01	0.000000000000000000e+00
1.799678206443786621e-01	0.000000000000000000e+00
1.795614510774612427e-01	0.000000000000000000e+00
1.804198771715164185e-01	0.000000000000000000e+00
1.864163726568222046e-01	0.000000000000000000e+00
1.232143864035606384e-01	0.000000000000000000e+00
1.177986711263656616e-01	0.000000000000000000e+00
1.165159568190574646e-01	0.000000000000000000e+00
1.178272590041160583e-01	0.000000000000000000e+00
1.229364722967147827e-01	0.000000000000000000e+00
1.467969566583633423e-01	0.000000000000000000e+00
1.589156091213226318e-01	0.000000000000000000e+00
1.648065000772476196e-01	0.000000000000000000e+00
1.668404638767242432e-01	0.000000000000000000e+00
1.700437963008880615e-01	0.000000000000000000e+00
1.974264532327651978e-01	0.000000000000000000e+00
2.018695920705795288e-01	0.000000000000000000e+00
2.053443789482116699e-01	0.000000000000000000e+00
2.139013558626174927e-01	0.000000000000000000e+00
2.255220860242843628e-01	0.000000000000000000e+00
1.564862132072448730e-01	0.000000000000000000e+00
1.612221747636795044e-01	0.000000000000000000e+00
1.655379980802536011e-01	0.000000000000000000e+00
1.710666716098785400e-01	0.000000000000000000e+00
1.784302443265914917e-01	0.000000000000000000e+00
1.182168498635292053e-01	0.000000000000000000e+00
1.195419505238533020e-01	0.000000000000000000e+00
1.227730885148048401e-01	0.000000000000000000e+00
1.349529623985290527e-01	0.000000000000000000e+00
1.407321393489837646e-01	0.000000000000000000e+00
1.522484719753265381e-01	0.000000000000000000e+00
1.525689214468002319e-01	0.000000000000000000e+00
1.402994096279144287e-01	0.000000000000000000e+00
1.380415707826614380e-01	0.000000000000000000e+00
1.424209028482437134e-01	0.000000000000000000e+00
1.520284712314605713e-01	0.000000000000000000e+00
1.430861651897430420e-01	0.000000000000000000e+00
1.357307434082031250e-01	0.000000000000000000e+00
1.326749920845031738e-01	0.000000000000000000e+00
1.341885626316070557e-01	0.000000000000000000e+00
1.645702570676803589e-01	0.000000000000000000e+00
1.716948598623275757e-01	0.000000000000000000e+00
1.761796623468399048e-01	0.000000000000000000e+00
1.778261214494705200e-01	0.000000000000000000e+00
1.731044799089431763e-01	0.000000000000000000e+00
1.932348310947418213e-01	0.000000000000000000e+00
2.034520059823989868e-01	0.000000000000000000e+00
2.030863910913467407e-01	0.000000000000000000e+00
2.032271772623062134e-01	0.000000000000000000e+00
2.027463763952255249e-01	0.000000000000000000e+00
1.197383329272270203e-01	0.000000000000000000e+00
1.211884766817092896e-01	0.000000000000000000e+00
1.272111982107162476e-01	0.000000000000000000e+00
1.353712528944015503e-01	0.000000000000000000e+00
1.368174254894256592e-01	0.000000000000000000e+00
1.034066379070281982e-01	0.000000000000000000e+00
1.046863123774528503e-01	0.000000000000000000e+00
1.066209897398948669e-01	0.000000000000000000e+00
1.079690158367156982e-01	0.000000000000000000e+00
1.110790520906448364e-01	0.000000000000000000e+00
1.094472110271453857e-01	0.000000000000000000e+00
1.126063615083694458e-01	0.000000000000000000e+00
1.106404885649681091e-01	0.000000000000000000e+00
1.106503978371620178e-01	0.000000000000000000e+00
1.153776943683624268e-01	0.000000000000000000e+00
2.291091233491897583e-01	0.000000000000000000e+00
2.328749150037765503e-01	0.000000000000000000e+00
2.333566546440124512e-01	0.000000000000000000e+00
2.337859719991683960e-01	0.000000000000000000e+00
2.332077622413635254e-01	0.000000000000000000e+00
1.113293468952178955e-01	0.000000000000000000e+00
1.131371408700942993e-01	0.000000000000000000e+00
1.228481829166412354e-01	0.000000000000000000e+00
1.258977949619293213e-01	0.000000000000000000e+00
1.309263408184051514e-01	0.000000000000000000e+00
1.041499301791191101e-01	0.000000000000000000e+00
1.084399446845054626e-01	0.000000000000000000e+00
1.078076586127281189e-01	0.000000000000000000e+00
1.081331223249435425e-01	0.000000000000000000e+00
1.117966026067733765e-01	0.000000000000000000e+00
2.175834327936172485e-01	0.000000000000000000e+00
2.196079641580581665e-01	0.000000000000000000e+00
2.184385359287261963e-01	0.000000000000000000e+00
2.269467264413833618e-01	0.000000000000000000e+00
2.299245893955230713e-01	0.000000000000000000e+00
2.019020766019821167e-01	0.000000000000000000e+00
2.034622281789779663e-01	0.000000000000000000e+00
2.062017023563385010e-01	0.000000000000000000e+00
2.100895196199417114e-01	0.000000000000000000e+00
2.125195115804672241e-01	0.000000000000000000e+00
1.117966473102569580e-01	0.000000000000000000e+00
1.104724332690238953e-01	0.000000000000000000e+00
1.113896816968917847e-01	0.000000000000000000e+00
1.111176833510398865e-01	0.000000000000000000e+00
1.135423853993415833e-01	0.000000000000000000e+00
2.034406661987304688e-01	0.000000000000000000e+00
2.110958993434906006e-01	0.000000000000000000e+00
2.127570509910583496e-01	0.000000000000000000e+00
2.191086709499359131e-01	0.000000000000000000e+00
2.262198179960250854e-01	0.000000000000000000e+00
1.041987314820289612e-01	0.000000000000000000e+00
1.064529195427894592e-01	0.000000000000000000e+00
1.084105223417282104e-01	0.000000000000000000e+00
1.091380342841148376e-01	0.000000000000000000e+00
1.102644130587577820e-01	0.000000000000000000e+00
1.460602879524230957e-01	0.000000000000000000e+00
1.388132572174072266e-01	0.000000000000000000e+00
1.389216780662536621e-01	0.000000000000000000e+00
1.351810395717620850e-01	0.000000000000000000e+00
1.269457936286926270e-01	0.000000000000000000e+00
1.269543766975402832e-01	0.000000000000000000e+00
1.312755197286605835e-01	0.000000000000000000e+00
1.420243680477142334e-01	0.000000000000000000e+00
1.374997645616531372e-01	0.000000000000000000e+00
1.372330784797668457e-01	0.000000000000000000e+00
2.255846560001373291e-01	0.000000000000000000e+00
2.267474383115768433e-01	0.000000000000000000e+00
2.247630506753921509e-01	0.000000000000000000e+00
2.250968366861343384e-01	0.000000000000000000e+00
2.318880110979080200e-01	0.000000000000000000e+00
1.558283418416976929e-01	0.000000000000000000e+00
1.576309502124786377e-01	0.000000000000000000e+00
1.608092784881591797e-01	0.000000000000000000e+00
1.611896455287933350e-01	0.000000000000000000e+00
1.620115190744400024e-01	0.000000000000000000e+00
2.241664826869964600e-01	0.000000000000000000e+00
2.303633093833923340e-01	0.000000000000000000e+00
2.299370467662811279e-01	0.000000000000000000e+00
2.310445755720138550e-01	0.000000000000000000e+00
2.357790470123291016e-01	0.000000000000000000e+00


==> energy/coef_challenging.csv <==
1.518154591321945190e-01	0.000000000000000000e+00
1.353192031383514404e-01	0.000000000000000000e+00
1.449935585260391235e-01	0.000000000000000000e+00
1.501859575510025024e-01	0.000000000000000000e+00
1.746413558721542358e-01	0.000000000000000000e+00
1.449609845876693726e-01	0.000000000000000000e+00
1.456200480461120605e-01	0.000000000000000000e+00
1.483329683542251587e-01	0.000000000000000000e+00
1.510659307241439819e-01	0.000000000000000000e+00
1.369721889495849609e-01	0.000000000000000000e+00
1.418625712394714355e-01	0.000000000000000000e+00
1.460751593112945557e-01	0.000000000000000000e+00
1.511659324169158936e-01	0.000000000000000000e+00
2.228943258523941040e-01	0.000000000000000000e+00
2.244394868612289429e-01	0.000000000000000000e+00
1.408849060535430908e-01	0.000000000000000000e+00
1.532547324895858765e-01	0.000000000000000000e+00
1.394749134778976440e-01	0.000000000000000000e+00
1.393995732069015503e-01	0.000000000000000000e+00
1.435916572809219360e-01	0.000000000000000000e+00
1.454179733991622925e-01	0.000000000000000000e+00
1.486968994140625000e-01	0.000000000000000000e+00
1.517573893070220947e-01	0.000000000000000000e+00
1.475899070501327515e-01	0.000000000000000000e+00
1.507239341735839844e-01	0.000000000000000000e+00
1.556176990270614624e-01	0.000000000000000000e+00
1.529203206300735474e-01	0.000000000000000000e+00
1.518650203943252563e-01	0.000000000000000000e+00
1.548840403556823730e-01	0.000000000000000000e+00
1.552487313747406006e-01	0.000000000000000000e+00
1.373495608568191528e-01	0.000000000000000000e+00
1.410799771547317505e-01	0.000000000000000000e+00
1.423103362321853638e-01	0.000000000000000000e+00
1.454034447669982910e-01	0.000000000000000000e+00
1.496877372264862061e-01	0.000000000000000000e+00
1.379175186157226562e-01	0.000000000000000000e+00
1.426616609096527100e-01	0.000000000000000000e+00
1.449488997459411621e-01	0.000000000000000000e+00
1.365626752376556396e-01	0.000000000000000000e+00
1.420237571001052856e-01	0.000000000000000000e+00
1.414516419172286987e-01	0.000000000000000000e+00
1.460851877927780151e-01	0.000000000000000000e+00
1.494785249233245850e-01	0.000000000000000000e+00
1.917302459478378296e-01	0.000000000000000000e+00
1.235385164618492126e-01	0.000000000000000000e+00
1.263134181499481201e-01	0.000000000000000000e+00
1.270964145660400391e-01	0.000000000000000000e+00
1.304540485143661499e-01	0.000000000000000000e+00
1.300006806850433350e-01	0.000000000000000000e+00
1.326487362384796143e-01	0.000000000000000000e+00
1.365403532981872559e-01	0.000000000000000000e+00
1.433021426200866699e-01	0.000000000000000000e+00
1.464501321315765381e-01	0.000000000000000000e+00
1.006287410855293274e-01	0.000000000000000000e+00
1.025465205311775208e-01	0.000000000000000000e+00
1.039329841732978821e-01	0.000000000000000000e+00
1.052893847227096558e-01	0.000000000000000000e+00
1.077677458524703979e-01	0.000000000000000000e+00
1.175157129764556885e-01	0.000000000000000000e+00
1.191705986857414246e-01	0.000000000000000000e+00
9.897084534168243408e-02	0.000000000000000000e+00
1.063002273440361023e-01	0.000000000000000000e+00
1.097527220845222473e-01	0.000000000000000000e+00
1.271924823522567749e-01	0.000000000000000000e+00
1.312630474567413330e-01	0.000000000000000000e+00
1.042866259813308716e-01	0.000000000000000000e+00
9.876427799463272095e-02	0.000000000000000000e+00
1.011979803442955017e-01	0.000000000000000000e+00
1.041084975004196167e-01	0.000000000000000000e+00
1.066202446818351746e-01	0.000000000000000000e+00
1.135357692837715149e-01	0.000000000000000000e+00
1.131359264254570007e-01	0.000000000000000000e+00
1.122253686189651489e-01	0.000000000000000000e+00
1.129512637853622437e-01	0.000000000000000000e+00
1.140532344579696655e-01	0.000000000000000000e+00
9.847764670848846436e-02	0.000000000000000000e+00
9.928779304027557373e-02	0.000000000000000000e+00
1.013535410165786743e-01	0.000000000000000000e+00
1.054957285523414612e-01	0.000000000000000000e+00
1.071587279438972473e-01	0.000000000000000000e+00
1.011586338281631470e-01	0.000000000000000000e+00
1.030916348099708557e-01	0.000000000000000000e+00
1.049449443817138672e-01	0.000000000000000000e+00
1.074096783995628357e-01	0.000000000000000000e+00
9.846021980047225952e-02	0.000000000000000000e+00
1.002952083945274353e-01	0.000000000000000000e+00
1.027270480990409851e-01	0.000000000000000000e+00
1.089076772332191467e-01	0.000000000000000000e+00
1.076814606785774231e-01	0.000000000000000000e+00
1.030782684683799744e-01	0.000000000000000000e+00
1.040817946195602417e-01	0.000000000000000000e+00
1.006743237376213074e-01	0.000000000000000000e+00
1.041836962103843689e-01	0.000000000000000000e+00
1.049666702747344971e-01	0.000000000000000000e+00
1.010129675269126892e-01	0.000000000000000000e+00
1.030358746647834778e-01	0.000000000000000000e+00
1.076272577047348022e-01	0.000000000000000000e+00
1.182168498635292053e-01	0.000000000000000000e+00
1.195419505238533020e-01	0.000000000000000000e+00
1.227730885148048401e-01	0.000000000000000000e+00
1.349529623985290527e-01	0.000000000000000000e+00
1.407321393489837646e-01	0.000000000000000000e+00
1.034066379070281982e-01	0.000000000000000000e+00
1.094472110271453857e-01	0.000000000000000000e+00
1.126063615083694458e-01	0.000000000000000000e+00


==> energy/energy_all.csv <==
0.000000000000000000e+00	1.157388836145401001e-02	1.141104940325021744e-02	1.173672731965780258e-02
1.000000000000000000e+00	1.661208085715770721e-02	1.644924283027648926e-02	1.677491888403892517e-02
2.000000000000000000e+00	1.180429477244615555e-02	1.164145581424236298e-02	1.196713373064994812e-02
3.000000000000000000e+00	1.056605391204357147e-02	1.040321495383977890e-02	1.072889287024736404e-02
4.000000000000000000e+00	9.542141109704971313e-03	9.379302151501178741e-03	9.704980067908763885e-03
5.000000000000000000e+00	8.757140487432479858e-03	8.594301529228687286e-03	8.919979445636272430e-03
6.000000000000000000e+00	8.194120600819587708e-03	8.031281642615795135e-03	8.356959559023380280e-03
7.000000000000000000e+00	7.803321816027164459e-03	7.640482857823371887e-03	7.966160774230957031e-03
8.000000000000000000e+00	7.522590458393096924e-03	7.359751500189304352e-03	7.685429416596889496e-03
9.000000000000000000e+00	7.281860802322626114e-03	7.119021844118833542e-03	7.444699760526418686e-03
1.000000000000000000e+01	7.053664419800043106e-03	6.890825461596250534e-03	7.216503378003835678e-03
1.100000000000000000e+01	6.860296707600355148e-03	6.697457749396562576e-03	7.023135665804147720e-03
1.200000000000000000e+01	6.681990344077348709e-03	6.519151385873556137e-03	6.844829302281141281e-03
1.300000000000000000e+01	6.513423286378383636e-03	6.350584328174591064e-03	6.676262244582176208e-03
1.400000000000000000e+01	6.355264224112033844e-03	6.192425265908241272e-03	6.518103182315826416e-03
1.500000000000000000e+01	6.218776106834411621e-03	6.055937148630619049e-03	6.381615065038204193e-03
1.600000000000000000e+01	6.090072914958000183e-03	5.927233956754207611e-03	6.252911873161792755e-03
1.700000000000000000e+01	5.971503909677267075e-03	5.808664951473474503e-03	6.134342867881059647e-03
1.800000000000000000e+01	5.876655690371990204e-03	5.713816732168197632e-03	6.039494648575782776e-03
1.900000000000000000e+01	5.782438442111015320e-03	5.619599483907222748e-03	5.945277400314807892e-03
2.000000000000000000e+01	5.702621303498744965e-03	5.539782345294952393e-03	5.865460261702537537e-03
2.100000000000000000e+01	5.614717490971088409e-03	5.451878532767295837e-03	5.777556449174880981e-03
2.200000000000000000e+01	5.539991427212953568e-03	5.377152469009160995e-03	5.702830385416746140e-03
2.300000000000000000e+01	5.465473979711532593e-03	5.302635021507740021e-03	5.628312937915325165e-03
2.400000000000000000e+01	5.395203363150358200e-03	5.232364404946565628e-03	5.558042321354150772e-03
2.500000000000000000e+01	5.330036859959363937e-03	5.167197901755571365e-03	5.492875818163156509e-03
2.600000000000000000e+01	5.266801919788122177e-03	5.103962961584329605e-03	5.429640877991914749e-03
2.700000000000000000e+01	5.209807772189378738e-03	5.046968813985586166e-03	5.372646730393171310e-03
2.800000000000000000e+01	5.152465775609016418e-03	4.989626817405223846e-03	5.315304733812808990e-03
2.900000000000000000e+01	5.099986214190721512e-03	4.937147255986928940e-03	5.262825172394514084e-03
3.000000000000000000e+01	5.047965794801712036e-03	4.885126836597919464e-03	5.210804753005504608e-03
3.100000000000000000e+01	5.003447178751230240e-03	4.840608220547437668e-03	5.166286136955022812e-03
3.200000000000000000e+01	4.956380464136600494e-03	4.793541505932807922e-03	5.119219422340393066e-03
3.300000000000000000e+01	4.915716592222452164e-03	4.752877634018659592e-03	5.078555550426244736e-03
3.400000000000000000e+01	4.878247156739234924e-03	4.715408198535442352e-03	5.041086114943027496e-03
3.500000000000000000e+01	4.841501358896493912e-03	4.678662400692701340e-03	5.004340317100286484e-03
3.600000000000000000e+01	4.801389295607805252e-03	4.638550337404012680e-03	4.964228253811597824e-03
3.700000000000000000e+01	4.764750134199857712e-03	4.601911175996065140e-03	4.927589092403650284e-03
3.800000000000000000e+01	4.731961525976657867e-03	4.569122567772865295e-03	4.894800484180450439e-03
3.900000000000000000e+01	4.700390622019767761e-03	4.537551663815975189e-03	4.863229580223560333e-03
4.000000000000000000e+01	4.670281894505023956e-03	4.507442936301231384e-03	4.833120852708816528e-03
4.100000000000000000e+01	4.642222076654434204e-03	4.479383118450641632e-03	4.805061034858226776e-03
4.200000000000000000e+01	4.614346660673618317e-03	4.451507702469825745e-03	4.777185618877410889e-03
4.300000000000000000e+01	4.584951326251029968e-03	4.422112368047237396e-03	4.747790284454822540e-03
4.400000000000000000e+01	4.557244479656219482e-03	4.394405521452426910e-03	4.720083437860012054e-03
4.500000000000000000e+01	4.537081345915794373e-03	4.374242387712001801e-03	4.699920304119586945e-03
4.600000000000000000e+01	4.509008023887872696e-03	4.346169065684080124e-03	4.671846982091665268e-03
4.700000000000000000e+01	4.487235099077224731e-03	4.324396140873432159e-03	4.650074057281017303e-03
4.800000000000000000e+01	4.465059377253055573e-03	4.302220419049263000e-03	4.627898335456848145e-03
4.900000000000000000e+01	4.446803592145442963e-03	4.283964633941650391e-03	4.609642550349235535e-03
5.000000000000000000e+01	4.429358989000320435e-03	4.266520030796527863e-03	4.592197947204113007e-03
5.100000000000000000e+01	4.410407971590757370e-03	4.247569013386964798e-03	4.573246929794549942e-03
5.200000000000000000e+01	4.393638577312231064e-03	4.230799619108438492e-03	4.556477535516023636e-03
5.300000000000000000e+01	4.373636096715927124e-03	4.210797138512134552e-03	4.536475054919719696e-03
5.400000000000000000e+01	4.358700476586818695e-03	4.195861518383026123e-03	4.521539434790611267e-03
5.500000000000000000e+01	4.341912921518087387e-03	4.179073963314294815e-03	4.504751879721879959e-03
5.600000000000000000e+01	4.327271133661270142e-03	4.164432175457477570e-03	4.490110091865062714e-03
5.700000000000000000e+01	4.313230048865079880e-03	4.150391090661287308e-03	4.476069007068872452e-03
5.800000000000000000e+01	4.300082102417945862e-03	4.137243144214153290e-03	4.462921060621738434e-03
5.900000000000000000e+01	4.284502938389778137e-03	4.121663980185985565e-03	4.447341896593570709e-03
6.000000000000000000e+01	4.272817168384790421e-03	4.109978210180997849e-03	4.435656126588582993e-03
6.100000000000000000e+01	4.263240844011306763e-03	4.100401885807514191e-03	4.426079802215099335e-03
6.200000000000000000e+01	4.250291734933853149e-03	4.087452776730060577e-03	4.413130693137645721e-03
6.300000000000000000e+01	4.241354763507843018e-03	4.078515805304050446e-03	4.404193721711635590e-03
6.400000000000000000e+01	4.229940939694643021e-03	4.067101981490850449e-03	4.392779897898435593e-03
6.500000000000000000e+01	4.222118295729160309e-03	4.059279337525367737e-03	4.384957253932952881e-03
6.600000000000000000e+01	4.209206905215978622e-03	4.046367947012186050e-03	4.372045863419771194e-03
6.700000000000000000e+01	4.201153758913278580e-03	4.038314800709486008e-03	4.363992717117071152e-03
6.800000000000000000e+01	4.193612374365329742e-03	4.030773416161537170e-03	4.356451332569122314e-03
6.900000000000000000e+01	4.184213932603597641e-03	4.021374974399805069e-03	4.347052890807390213e-03
7.000000000000000000e+01	4.175520036369562149e-03	4.012681078165769577e-03	4.338358994573354721e-03
7.100000000000000000e+01	4.165894351899623871e-03	4.003055393695831299e-03	4.328733310103416443e-03
7.200000000000000000e+01	4.161766730248928070e-03	3.998927772045135498e-03	4.324605688452720642e-03
7.300000000000000000e+01	4.153765738010406494e-03	3.990926779806613922e-03	4.316604696214199066e-03
7.400000000000000000e+01	4.148200154304504395e-03	3.985361196100711823e-03	4.311039112508296967e-03
7.500000000000000000e+01	4.138903226703405380e-03	3.976064268499612808e-03	4.301742184907197952e-03
7.600000000000000000e+01	4.133835434913635254e-03	3.970996476709842682e-03	4.296674393117427826e-03
7.700000000000000000e+01	4.125847946852445602e-03	3.963008988648653030e-03	4.288686905056238174e-03
7.800000000000000000e+01	4.120421130210161209e-03	3.957582172006368637e-03	4.283260088413953781e-03
7.900000000000000000e+01	4.116993397474288940e-03	3.954154439270496368e-03	4.279832355678081512e-03
8.000000000000000000e+01	4.108391236513853073e-03	3.945552278310060501e-03	4.271230194717645645e-03
8.100000000000000000e+01	4.105172585695981979e-03	3.942333627492189407e-03	4.268011543899774551e-03
8.200000000000000000e+01	4.100006073713302612e-03	3.937167115509510040e-03	4.262845031917095184e-03
8.300000000000000000e+01	4.096157383173704147e-03	3.933318424969911575e-03	4.258996341377496719e-03
8.400000000000000000e+01	4.090490750968456268e-03	3.927651792764663696e-03	4.253329709172248840e-03
8.500000000000000000e+01	4.085695836693048477e-03	3.922856878489255905e-03	4.248534794896841049e-03
8.600000000000000000e+01	4.082147032022476196e-03	3.919308073818683624e-03	4.244985990226268768e-03
8.700000000000000000e+01	4.078046884387731552e-03	3.915207926183938980e-03	4.240885842591524124e-03
8.800000000000000000e+01	4.071487113833427429e-03	3.908648155629634857e-03	4.234326072037220001e-03
8.900000000000000000e+01	4.067274741828441620e-03	3.904435783624649048e-03	4.230113700032234192e-03
9.000000000000000000e+01	4.060312174260616302e-03	3.897473216056823730e-03	4.223151132464408875e-03
9.100000000000000000e+01	4.058762919157743454e-03	3.895923960953950882e-03	4.221601877361536026e-03
9.200000000000000000e+01	4.054770804941654205e-03	3.891931846737861633e-03	4.217609763145446777e-03
9.300000000000000000e+01	4.049084149301052094e-03	3.886245191097259521e-03	4.211923107504844666e-03
9.400000000000000000e+01	4.046219401061534882e-03	3.883380442857742310e-03	4.209058359265327454e-03
9.500000000000000000e+01	4.041582811623811722e-03	3.878743853420019150e-03	4.204421769827604294e-03
9.600000000000000000e+01	4.038528073579072952e-03	3.875689115375280380e-03	4.201367031782865524e-03
9.700000000000000000e+01	4.033526871353387833e-03	3.870687913149595261e-03	4.196365829557180405e-03
9.800000000000000000e+01	4.033029079437255859e-03	3.870190121233463287e-03	4.195868037641048431e-03
9.900000000000000000e+01	4.026897717267274857e-03	3.864058759063482285e-03	4.189736675471067429e-03
1.000000000000000000e+02	4.024915397167205811e-03	3.862076438963413239e-03	4.187754355370998383e-03
1.010000000000000000e+02	4.021994769573211670e-03	3.859155811369419098e-03	4.184833727777004242e-03
1.020000000000000000e+02	4.015281796455383301e-03	3.852442838251590729e-03	4.178120754659175873e-03
1.030000000000000000e+02	4.010228440165519714e-03	3.847389481961727142e-03	4.173067398369312286e-03
1.040000000000000000e+02	4.007488023489713669e-03	3.844649065285921097e-03	4.170326981693506241e-03
1.050000000000000000e+02	4.003696143627166748e-03	3.840857185423374176e-03	4.166535101830959320e-03
1.060000000000000000e+02	4.003622103482484818e-03	3.840783145278692245e-03	4.166461061686277390e-03
1.070000000000000000e+02	3.999702166765928268e-03	3.836863208562135696e-03	4.162541124969720840e-03
1.080000000000000000e+02	3.995357081294059753e-03	3.832518123090267181e-03	4.158196039497852325e-03
1.090000000000000000e+02	3.994327504187822342e-03	3.831488545984029770e-03	4.157166462391614914e-03
1.100000000000000000e+02	3.991493489593267441e-03	3.828654531389474869e-03	4.154332447797060013e-03
1.110000000000000000e+02	3.987941890954971313e-03	3.825102932751178741e-03	4.150780849158763885e-03
1.120000000000000000e+02	3.984821960330009460e-03	3.821983002126216888e-03	4.147660918533802032e-03
1.130000000000000000e+02	3.983141388744115829e-03	3.820302430540323257e-03	4.145980346947908401e-03
1.140000000000000000e+02	3.979892469942569733e-03	3.817053511738777161e-03	4.142731428146362305e-03
1.150000000000000000e+02	3.976538311690092087e-03	3.813699353486299515e-03	4.139377269893884659e-03
1.160000000000000000e+02	3.976891748607158661e-03	3.814052790403366089e-03	4.139730706810951233e-03
1.170000000000000000e+02	3.973814658820629120e-03	3.810975700616836548e-03	4.136653617024421692e-03
1.180000000000000000e+02	3.969391807913780212e-03	3.806552849709987640e-03	4.132230766117572784e-03
1.190000000000000000e+02	3.967513795942068100e-03	3.804674837738275528e-03	4.130352754145860672e-03
1.200000000000000000e+02	3.966044634580612183e-03	3.803205676376819611e-03	4.128883592784404755e-03
1.210000000000000000e+02	3.963992465287446976e-03	3.801153507083654404e-03	4.126831423491239548e-03
1.220000000000000000e+02	3.964082803577184677e-03	3.801243845373392105e-03	4.126921761780977249e-03
1.230000000000000000e+02	3.959704656153917313e-03	3.796865697950124741e-03	4.122543614357709885e-03
1.240000000000000000e+02	3.955787047743797302e-03	3.792948089540004730e-03	4.118626005947589874e-03
1.250000000000000000e+02	3.966217394918203354e-03	3.803378436714410782e-03	4.129056353121995926e-03
1.260000000000000000e+02	3.963275346904993057e-03	3.800436388701200485e-03	4.126114305108785629e-03
1.270000000000000000e+02	3.961490001529455185e-03	3.798651043325662613e-03	4.124328959733247757e-03
1.280000000000000000e+02	3.959917929023504257e-03	3.797078970819711685e-03	4.122756887227296829e-03
1.290000000000000000e+02	3.958736080676317215e-03	3.795897122472524643e-03	4.121575038880109787e-03
1.300000000000000000e+02	3.959561698138713837e-03	3.796722739934921265e-03	4.122400656342506409e-03
1.310000000000000000e+02	3.953572828322649002e-03	3.790733870118856430e-03	4.116411786526441574e-03
1.320000000000000000e+02	3.951846156269311905e-03	3.789007198065519333e-03	4.114685114473104477e-03
1.330000000000000000e+02	3.951838705688714981e-03	3.788999747484922409e-03	4.114677663892507553e-03
1.340000000000000000e+02	3.948868252336978912e-03	3.786029294133186340e-03	4.111707210540771484e-03
1.350000000000000000e+02	3.947605844587087631e-03	3.784766886383295059e-03	4.110444802790880203e-03
1.360000000000000000e+02	3.945555537939071655e-03	3.782716579735279083e-03	4.108394496142864227e-03
1.370000000000000000e+02	3.944007679820060730e-03	3.781168721616268158e-03	4.106846638023853302e-03
1.380000000000000000e+02	3.946898505091667175e-03	3.784059546887874603e-03	4.109737463295459747e-03
1.390000000000000000e+02	3.940033726394176483e-03	3.777194768190383911e-03	4.102872684597969055e-03
1.400000000000000000e+02	3.940761089324951172e-03	3.777922131121158600e-03	4.103600047528743744e-03
1.410000000000000000e+02	3.948513418436050415e-03	3.785674460232257843e-03	4.111352376639842987e-03
1.420000000000000000e+02	3.937387373298406601e-03	3.774548415094614029e-03	4.100226331502199173e-03
1.430000000000000000e+02	3.939051181077957153e-03	3.776212222874164581e-03	4.101890139281749725e-03
1.440000000000000000e+02	3.894423367455601692e-03	3.731584409251809120e-03	4.057262092828750610e-03
1.450000000000000000e+02	3.853646339848637581e-03	3.690807381644845009e-03	4.016485065221786499e-03
1.460000000000000000e+02	3.849988104775547981e-03	3.687149146571755409e-03	4.012826830148696899e-03
1.470000000000000000e+02	3.854367649182677269e-03	3.691528690978884697e-03	4.017206374555826187e-03
1.480000000000000000e+02	3.847796237096190453e-03	3.684957278892397881e-03	4.010634962469339371e-03
1.490000000000000000e+02	3.847210668027400970e-03	3.684371709823608398e-03	4.010049626231193542e-03
1.500000000000000000e+02	3.848680760711431503e-03	3.685841802507638931e-03	4.011519718915224075e-03
1.510000000000000000e+02	3.845224855467677116e-03	3.682385897263884544e-03	4.008063580840826035e-03
1.520000000000000000e+02	3.843531943857669830e-03	3.680692985653877258e-03	4.006370902061462402e-03
1.530000000000000000e+02	3.801231971010565758e-03	3.638393012806773186e-03	3.964070696383714676e-03
1.540000000000000000e+02	3.801710670813918114e-03	3.638871712610125542e-03	3.964549396187067032e-03
1.550000000000000000e+02	3.797159530222415924e-03	3.634320572018623352e-03	3.959998488426208496e-03
1.560000000000000000e+02	3.798733465373516083e-03	3.635894507169723511e-03	3.961572423577308655e-03
1.570000000000000000e+02	3.799317171797156334e-03	3.636478213593363762e-03	3.962155897170305252e-03
1.580000000000000000e+02	3.799394471570849419e-03	3.636555513367056847e-03	3.962233196943998337e-03
1.590000000000000000e+02	3.799672238528728485e-03	3.636833280324935913e-03	3.962511196732521057e-03


==> energy/energy_challenging.csv <==
0.000000000000000000e+00	7.966809906065464020e-03	7.651316467672586441e-03	8.282303810119628906e-03
1.000000000000000000e+00	1.222282275557518005e-02	1.190732885152101517e-02	1.253831665962934494e-02
2.000000000000000000e+00	8.555826731026172638e-03	8.240332826972007751e-03	8.871320635080337524e-03
3.000000000000000000e+00	7.803498767316341400e-03	7.488005328923463821e-03	8.118992671370506287e-03
4.000000000000000000e+00	7.259530480951070786e-03	6.944037042558193207e-03	7.575023919343948364e-03
5.000000000000000000e+00	6.841090973466634750e-03	6.525597535073757172e-03	7.156584411859512329e-03
6.000000000000000000e+00	6.593216676265001297e-03	6.277723237872123718e-03	6.908710114657878876e-03
7.000000000000000000e+00	6.398765835911035538e-03	6.083272397518157959e-03	6.714259274303913116e-03
8.000000000000000000e+00	6.273088045418262482e-03	5.957594607025384903e-03	6.588581483811140060e-03
9.000000000000000000e+00	6.187090650200843811e-03	5.871597211807966232e-03	6.502584088593721390e-03
1.000000000000000000e+01	6.059089675545692444e-03	5.743596237152814865e-03	6.374583113938570023e-03
1.100000000000000000e+01	5.936122033745050430e-03	5.620628595352172852e-03	6.251615472137928009e-03
1.200000000000000000e+01	5.816166754812002182e-03	5.500673316419124603e-03	6.131660193204879761e-03
1.300000000000000000e+01	5.698322318494319916e-03	5.382828880101442337e-03	6.013815756887197495e-03
1.400000000000000000e+01	5.598946008831262589e-03	5.283452570438385010e-03	5.914439447224140167e-03
1.500000000000000000e+01	5.531518720090389252e-03	5.216025281697511673e-03	5.847012158483266830e-03
1.600000000000000000e+01	5.453934427350759506e-03	5.138440988957881927e-03	5.769427865743637085e-03
1.700000000000000000e+01	5.388133227825164795e-03	5.072639789432287216e-03	5.703626666218042374e-03
1.800000000000000000e+01	5.322337150573730469e-03	5.006843712180852890e-03	5.637830588966608047e-03
1.900000000000000000e+01	5.268029868602752686e-03	4.952536430209875107e-03	5.583523306995630264e-03
2.000000000000000000e+01	5.215064156800508499e-03	4.899570718407630920e-03	5.530557595193386078e-03
2.100000000000000000e+01	5.157690495252609253e-03	4.842197056859731674e-03	5.473183933645486832e-03
2.200000000000000000e+01	5.109213758260011673e-03	4.793720319867134094e-03	5.424707196652889252e-03
2.300000000000000000e+01	5.075514316558837891e-03	4.760020878165960312e-03	5.391007754951715469e-03
2.400000000000000000e+01	5.026342347264289856e-03	4.710848908871412277e-03	5.341835785657167435e-03
2.500000000000000000e+01	4.998873919248580933e-03	4.683380480855703354e-03	5.314367357641458511e-03
2.600000000000000000e+01	4.959572572261095047e-03	4.644079133868217468e-03	5.275066010653972626e-03
2.700000000000000000e+01	4.937863443046808243e-03	4.622370004653930664e-03	5.253356881439685822e-03
2.800000000000000000e+01	4.895633086562156677e-03	4.580139648169279099e-03	5.211126524955034256e-03
2.900000000000000000e+01	4.862042609602212906e-03	4.546549171209335327e-03	5.177536047995090485e-03
3.000000000000000000e+01	4.840569104999303818e-03	4.525075666606426239e-03	5.156062543392181396e-03
3.100000000000000000e+01	4.815050400793552399e-03	4.499556962400674820e-03	5.130543839186429977e-03
3.200000000000000000e+01	4.794668406248092651e-03	4.479174967855215073e-03	5.110161844640970230e-03
3.300000000000000000e+01	4.774403758347034454e-03	4.458910319954156876e-03	5.089897196739912033e-03
3.400000000000000000e+01	4.753587767481803894e-03	4.438094329088926315e-03	5.069081205874681473e-03
3.500000000000000000e+01	4.730297718197107315e-03	4.414804279804229736e-03	5.045791156589984894e-03
3.600000000000000000e+01	4.704327322542667389e-03	4.388833884149789810e-03	5.019820760935544968e-03
3.700000000000000000e+01	4.686237312853336334e-03	4.370743874460458755e-03	5.001730751246213913e-03
3.800000000000000000e+01	4.668552894145250320e-03	4.353059455752372742e-03	4.984046332538127899e-03
3.900000000000000000e+01	4.649676382541656494e-03	4.334182944148778915e-03	4.965169820934534073e-03
4.000000000000000000e+01	4.635752178728580475e-03	4.320258740335702896e-03	4.951245617121458054e-03
4.100000000000000000e+01	4.612634424120187759e-03	4.297140985727310181e-03	4.928127862513065338e-03
4.200000000000000000e+01	4.614679142832756042e-03	4.299185704439878464e-03	4.930172581225633621e-03
4.300000000000000000e+01	4.585107788443565369e-03	4.269614350050687790e-03	4.900601226836442947e-03
4.400000000000000000e+01	4.574806429445743561e-03	4.259312991052865982e-03	4.890299867838621140e-03
4.500000000000000000e+01	4.564014729112386703e-03	4.248521290719509125e-03	4.879508167505264282e-03
4.600000000000000000e+01	4.552896600216627121e-03	4.237403161823749542e-03	4.868390038609504700e-03
4.700000000000000000e+01	4.539102781563997269e-03	4.223609343171119690e-03	4.854596219956874847e-03
4.800000000000000000e+01	4.530692938715219498e-03	4.215199500322341919e-03	4.846186377108097076e-03
4.900000000000000000e+01	4.512376617640256882e-03	4.196883179247379303e-03	4.827870056033134460e-03
5.000000000000000000e+01	4.520397167652845383e-03	4.204903729259967804e-03	4.835890606045722961e-03
5.100000000000000000e+01	4.498280119150876999e-03	4.182786680757999420e-03	4.813773557543754578e-03
5.200000000000000000e+01	4.501554649323225021e-03	4.186061210930347443e-03	4.817048087716102600e-03
5.300000000000000000e+01	4.476415459066629410e-03	4.160922020673751831e-03	4.791908897459506989e-03
5.400000000000000000e+01	4.468743223696947098e-03	4.153249785304069519e-03	4.784236662089824677e-03
5.500000000000000000e+01	4.461792763322591782e-03	4.146299324929714203e-03	4.777286201715469360e-03
5.600000000000000000e+01	4.460136406123638153e-03	4.144642967730760574e-03	4.775629844516515732e-03
5.700000000000000000e+01	4.443402867764234543e-03	4.127909429371356964e-03	4.758896306157112122e-03
5.800000000000000000e+01	4.436506424099206924e-03	4.121012985706329346e-03	4.751999862492084503e-03
5.900000000000000000e+01	4.430623259395360947e-03	4.115129821002483368e-03	4.746116697788238525e-03
6.000000000000000000e+01	4.423795733600854874e-03	4.108302295207977295e-03	4.739289171993732452e-03
6.100000000000000000e+01	4.423086997121572495e-03	4.107593558728694916e-03	4.738580435514450073e-03
6.200000000000000000e+01	4.410505760461091995e-03	4.095012322068214417e-03	4.725999198853969574e-03
6.300000000000000000e+01	4.434264730662107468e-03	4.118771292269229889e-03	4.749758169054985046e-03
6.400000000000000000e+01	4.399909637868404388e-03	4.084416199475526810e-03	4.715403076261281967e-03
6.500000000000000000e+01	4.421851597726345062e-03	4.106358159333467484e-03	4.737345036119222641e-03
6.600000000000000000e+01	4.392102360725402832e-03	4.076608922332525253e-03	4.707595799118280411e-03
6.700000000000000000e+01	4.388095811009407043e-03	4.072602372616529465e-03	4.703589249402284622e-03
6.800000000000000000e+01	4.382144659757614136e-03	4.066651221364736557e-03	4.697638098150491714e-03
6.900000000000000000e+01	4.379538819193840027e-03	4.064045380800962448e-03	4.695032257586717606e-03
7.000000000000000000e+01	4.378277342766523361e-03	4.062783904373645782e-03	4.693770781159400940e-03
7.100000000000000000e+01	4.372130148112773895e-03	4.056636709719896317e-03	4.687623586505651474e-03
7.200000000000000000e+01	4.371621180325746536e-03	4.056127741932868958e-03	4.687114618718624115e-03
7.300000000000000000e+01	4.368572961539030075e-03	4.053079523146152496e-03	4.684066399931907654e-03
7.400000000000000000e+01	4.362103994935750961e-03	4.046610556542873383e-03	4.677597433328628540e-03
7.500000000000000000e+01	4.359531681984663010e-03	4.044038243591785431e-03	4.675025120377540588e-03
7.600000000000000000e+01	4.363678395748138428e-03	4.048184957355260849e-03	4.679171834141016006e-03
7.700000000000000000e+01	4.347249865531921387e-03	4.031756427139043808e-03	4.662743303924798965e-03
7.800000000000000000e+01	4.348195623606443405e-03	4.032702185213565826e-03	4.663689061999320984e-03
7.900000000000000000e+01	4.358130507171154022e-03	4.042637068778276443e-03	4.673623945564031601e-03
8.000000000000000000e+01	4.339945502579212189e-03	4.024452064186334610e-03	4.655438940972089767e-03
8.100000000000000000e+01	4.348285030573606491e-03	4.032791592180728912e-03	4.663778468966484070e-03
8.200000000000000000e+01	4.334509838372468948e-03	4.019016399979591370e-03	4.650003276765346527e-03
8.300000000000000000e+01	4.343152511864900589e-03	4.027659073472023010e-03	4.658645950257778168e-03
8.400000000000000000e+01	4.327090922743082047e-03	4.011597484350204468e-03	4.642584361135959625e-03
8.500000000000000000e+01	4.333605524152517319e-03	4.018112085759639740e-03	4.649098962545394897e-03
8.600000000000000000e+01	4.331991542130708694e-03	4.016498103737831116e-03	4.647484980523586273e-03
8.700000000000000000e+01	4.338736645877361298e-03	4.023243207484483719e-03	4.654230084270238876e-03
8.800000000000000000e+01	4.326881375163793564e-03	4.011387936770915985e-03	4.642374813556671143e-03
8.900000000000000000e+01	4.330165218561887741e-03	4.014671780169010162e-03	4.645658656954765320e-03
9.000000000000000000e+01	4.320995882153511047e-03	4.005502443760633469e-03	4.636489320546388626e-03
9.100000000000000000e+01	4.322495777159929276e-03	4.007002338767051697e-03	4.637989215552806854e-03
9.200000000000000000e+01	4.319691564887762070e-03	4.004198126494884491e-03	4.635185003280639648e-03
9.300000000000000000e+01	4.320402629673480988e-03	4.004909191280603409e-03	4.635896068066358566e-03
9.400000000000000000e+01	4.319268278777599335e-03	4.003774840384721756e-03	4.634761717170476913e-03
9.500000000000000000e+01	4.323765635490417480e-03	4.008272197097539902e-03	4.639259073883295059e-03
9.600000000000000000e+01	4.311631899327039719e-03	3.996138460934162140e-03	4.627125337719917297e-03
9.700000000000000000e+01	4.308795556426048279e-03	3.993302118033170700e-03	4.624288994818925858e-03
9.800000000000000000e+01	4.324030596762895584e-03	4.008537158370018005e-03	4.639524035155773163e-03
9.900000000000000000e+01	4.306076094508171082e-03	3.990582656115293503e-03	4.621569532901048660e-03
1.000000000000000000e+02	4.302092362195253372e-03	3.986598923802375793e-03	4.617585800588130951e-03
1.010000000000000000e+02	4.310698714107275009e-03	3.995205275714397430e-03	4.626192152500152588e-03
1.020000000000000000e+02	4.302810877561569214e-03	3.987317439168691635e-03	4.618304315954446793e-03
1.030000000000000000e+02	4.292329773306846619e-03	3.976836334913969040e-03	4.607823211699724197e-03
1.040000000000000000e+02	4.291138611733913422e-03	3.975645173341035843e-03	4.606632050126791000e-03
1.050000000000000000e+02	4.286864772439002991e-03	3.971371334046125412e-03	4.602358210831880569e-03
1.060000000000000000e+02	4.294254351407289505e-03	3.978760913014411926e-03	4.609747789800167084e-03
1.070000000000000000e+02	4.299502819776535034e-03	3.984009381383657455e-03	4.614996258169412613e-03
1.080000000000000000e+02	4.293662030249834061e-03	3.978168591856956482e-03	4.609155468642711639e-03
1.090000000000000000e+02	4.286964889615774155e-03	3.971471451222896576e-03	4.602458328008651733e-03
1.100000000000000000e+02	4.291690886020660400e-03	3.976197447627782822e-03	4.607184324413537979e-03
1.110000000000000000e+02	4.286245908588171005e-03	3.970752470195293427e-03	4.601739346981048584e-03
1.120000000000000000e+02	4.282340873032808304e-03	3.966847434639930725e-03	4.597834311425685883e-03
1.130000000000000000e+02	4.281789530068635941e-03	3.966296091675758362e-03	4.597282968461513519e-03
1.140000000000000000e+02	4.283702466636896133e-03	3.968209028244018555e-03	4.599195905029773712e-03
1.150000000000000000e+02	4.273088648915290833e-03	3.957595210522413254e-03	4.588582087308168411e-03
1.160000000000000000e+02	4.297622479498386383e-03	3.982129041105508804e-03	4.613115917891263962e-03
1.170000000000000000e+02	4.292024299502372742e-03	3.976530861109495163e-03	4.607517737895250320e-03
1.180000000000000000e+02	4.280893132090568542e-03	3.965399693697690964e-03	4.596386570483446121e-03
1.190000000000000000e+02	4.275973886251449585e-03	3.960480447858572006e-03	4.591467324644327164e-03
1.200000000000000000e+02	4.276569001376628876e-03	3.961075562983751297e-03	4.592062439769506454e-03
1.210000000000000000e+02	4.273303784430027008e-03	3.957810346037149429e-03	4.588797222822904587e-03
1.220000000000000000e+02	4.274435807019472122e-03	3.958942368626594543e-03	4.589929245412349701e-03
1.230000000000000000e+02	4.273384343832731247e-03	3.957890905439853668e-03	4.588877782225608826e-03
1.240000000000000000e+02	4.268853925168514252e-03	3.953360486775636673e-03	4.584347363561391830e-03
1.250000000000000000e+02	4.285593982785940170e-03	3.970100544393062592e-03	4.601087421178817749e-03
1.260000000000000000e+02	4.273942671716213226e-03	3.958449233323335648e-03	4.589436110109090805e-03
1.270000000000000000e+02	4.275932442396879196e-03	3.960439004004001617e-03	4.591425880789756775e-03
1.280000000000000000e+02	4.275654908269643784e-03	3.960161469876766205e-03	4.591148346662521362e-03
1.290000000000000000e+02	4.277280997484922409e-03	3.961787559092044830e-03	4.592774435877799988e-03
1.300000000000000000e+02	4.299424588680267334e-03	3.983931150287389755e-03	4.614918027073144913e-03
1.310000000000000000e+02	4.269355442374944687e-03	3.953862003982067108e-03	4.584848880767822266e-03
1.320000000000000000e+02	4.266830161213874817e-03	3.951336722820997238e-03	4.582323599606752396e-03
1.330000000000000000e+02	4.271190613508224487e-03	3.955697175115346909e-03	4.586684051901102066e-03
1.340000000000000000e+02	4.262692760676145554e-03	3.947199322283267975e-03	4.578186199069023132e-03
1.350000000000000000e+02	4.272227175533771515e-03	3.956733737140893936e-03	4.587720613926649094e-03
1.360000000000000000e+02	4.262467380613088608e-03	3.946973942220211029e-03	4.577960819005966187e-03
1.370000000000000000e+02	4.270617384463548660e-03	3.955123946070671082e-03	4.586110822856426239e-03
1.380000000000000000e+02	4.293785430490970612e-03	3.978291992098093033e-03	4.609278868883848190e-03
1.390000000000000000e+02	4.259292501956224442e-03	3.943799063563346863e-03	4.574785940349102020e-03
1.400000000000000000e+02	4.282670561224222183e-03	3.967177122831344604e-03	4.598163999617099762e-03
1.410000000000000000e+02	4.336493089795112610e-03	4.020999651402235031e-03	4.651986528187990189e-03
1.420000000000000000e+02	4.264298360794782639e-03	3.948804922401905060e-03	4.579791799187660217e-03
1.430000000000000000e+02	4.281505011022090912e-03	3.966011572629213333e-03	4.596998449414968491e-03
1.440000000000000000e+02	4.266936331987380981e-03	3.951442893594503403e-03	4.582429770380258560e-03
1.450000000000000000e+02	4.266010597348213196e-03	3.950517158955335617e-03	4.581504035741090775e-03
1.460000000000000000e+02	4.260971210896968842e-03	3.945477772504091263e-03	4.576464649289846420e-03
1.470000000000000000e+02	4.293611738830804825e-03	3.978118300437927246e-03	4.609105177223682404e-03
1.480000000000000000e+02	4.258085507899522781e-03	3.942592069506645203e-03	4.573578946292400360e-03
1.490000000000000000e+02	4.257374443113803864e-03	3.941881004720926285e-03	4.572867881506681442e-03
1.500000000000000000e+02	4.271777812391519547e-03	3.956284373998641968e-03	4.587271250784397125e-03
1.510000000000000000e+02	4.256844054907560349e-03	3.941350616514682770e-03	4.572337493300437927e-03
1.520000000000000000e+02	4.265557508915662766e-03	3.950064070522785187e-03	4.581050947308540344e-03
1.530000000000000000e+02	4.193766508251428604e-03	3.878272837027907372e-03	4.509259946644306183e-03
1.540000000000000000e+02	4.200753290206193924e-03	3.885259618982672691e-03	4.516246728599071503e-03
1.550000000000000000e+02	4.177728202193975449e-03	3.862234530970454216e-03	4.493221640586853027e-03
1.560000000000000000e+02	4.188234917819499969e-03	3.872741246595978737e-03	4.503728356212377548e-03
1.570000000000000000e+02	4.192754626274108887e-03	3.877260955050587654e-03	4.508248064666986465e-03
1.580000000000000000e+02	4.210238344967365265e-03	3.894744673743844032e-03	4.525731783360242844e-03
1.590000000000000000e+02	4.212828353047370911e-03	3.897334681823849678e-03	4.528321791440248489e-03


==> fastmri_v2/dataset_shift.txt <==
 x y xerr yerr linfit class
 0.642187  0.541336  0.018221  0.022006  0.542013  a
 0.637952  0.545410  0.018063  0.022811  0.535421  a
 0.651766  0.517716  0.017779  0.022212  0.553980  a
 0.652123  0.583572  0.011012  0.015033  0.554461  c
 0.671390  0.603212  0.011174  0.013190  0.580346  c
 0.681359  0.615264  0.011764  0.015513  0.593739  c
 0.699940  0.623726  0.012678  0.015276  0.618703  c
 0.713001  0.638249  0.016266  0.015017  0.636252  b
 0.732300  0.658400  0.006495  0.012990  0.662180  b
 0.734400  0.644000  0.005575  0.011150  0.665001  c
 0.770580  0.716847  0.011207  0.012674  0.713610  d
 0.771802  0.711993  0.010715  0.011818  0.715251  d
 0.781994  0.737552  0.011283  0.010681  0.728945  d
 0.786500  0.721400  0.005537  0.011074  0.734999  d
 0.788298  0.738074  0.011239  0.011195  0.737414  d


==> fastmri_v2/fastmri_v2.csv <==
7.864999999999999769e-01	1.107399999999999878e-02	6.213999999999999524e-01	1.107399999999999878e-02	6.713099734952977515e-01
7.344000000000000528e-01	1.115022222222222109e-02	6.440000000000000169e-01	1.115022222222222109e-02	6.174521035821272097e-01
5.981999999999999540e-01	1.184711111111111034e-02	4.568999999999999728e-01	1.184711111111111034e-02	4.766566739818612897e-01
7.322999999999999510e-01	1.299044444444444509e-02	6.583999999999999853e-01	1.299044444444444509e-02	6.152812489407133434e-01


==> files/adagrad.csv <==
0.000000000000000000e+00	4.721963378906250000e+03	3.128419921875000000e+03	5.267323970794677734e+00	6.431520462036132812e+00	6.099782943725585938e+00	6.871030807495117188e+00	6.655355930328369141e+00	5.725211620330810547e+00	1.993608236312866211e+00	3.537653500000000000e+06	1.248342125000000000e+06	5.998287963867187500e+01	5.978889083862304688e+01	6.140062713623046875e+01	8.364180755615234375e+01	6.633071136474609375e+01	6.480141448974609375e+01	1.246252155303955078e+01
1.000000000000000000e+02	4.379789550781250000e+03	1.224635696411132812e+01	2.499465465545654297e+00	2.763573169708251953e+00	2.852437257766723633e+00	2.897581815719604492e+00	2.620439291000366211e+00	1.768028736114501953e+00	3.200317621231079102e-01	2.428058500000000000e+06	1.282563018798828125e+01	3.039319515228271484e+00	3.418528795242309570e+00	3.527963638305664062e+00	3.556690216064453125e+00	3.321307420730590820e+00	3.267638444900512695e+00	2.411185204982757568e-01
2.000000000000000000e+02	4.383168457031250000e+03	1.383939838409423828e+01	3.363917112350463867e+00	3.788052082061767578e+00	3.965289831161499023e+00	4.076336383819580078e+00	3.713955163955688477e+00	2.491194248199462891e+00	4.178786575794219971e-01	2.428058500000000000e+06	8.412606239318847656e+00	2.658200263977050781e+00	3.119456052780151367e+00	3.295489549636840820e+00	3.377094507217407227e+00	3.212006807327270508e+00	3.155976057052612305e+00	2.310264855623245239e-01
3.000000000000000000e+02	4.385796386718750000e+03	1.403393173217773438e+01	3.867274761199951172e+00	4.426390171051025391e+00	4.721736907958984375e+00	4.933065414428710938e+00	4.558756351470947266e+00	3.057466506958007812e+00	4.589635133743286133e-01	2.428058250000000000e+06	7.806694030761718750e+00	2.572065114974975586e+00	3.044629335403442383e+00	3.233810663223266602e+00	3.329434871673583984e+00	3.180803298950195312e+00	3.124231576919555664e+00	2.281965613365173340e-01
4.000000000000000000e+02	4.388178222656250000e+03	1.611092376708984375e+01	4.529541969299316406e+00	5.196182250976562500e+00	5.553507328033447266e+00	5.805844783782958984e+00	5.374098777770996094e+00	3.601831197738647461e+00	5.220051407814025879e-01	2.428058250000000000e+06	7.530628204345703125e+00	2.531917810440063477e+00	3.007790565490722656e+00	3.202558517456054688e+00	3.305723667144775391e+00	3.164619922637939453e+00	3.107480287551879883e+00	2.266077697277069092e-01
5.000000000000000000e+02	4.390393554687500000e+03	1.791351318359375000e+01	5.147190093994140625e+00	5.915079593658447266e+00	6.332940578460693359e+00	6.627174377441406250e+00	6.143265724182128906e+00	4.115128517150878906e+00	5.683135986328125000e-01	2.428058250000000000e+06	7.310169696807861328e+00	2.504047870635986328e+00	2.981864690780639648e+00	3.181112051010131836e+00	3.289868116378784180e+00	3.153692960739135742e+00	3.096539258956909180e+00	2.255561500787734985e-01
6.000000000000000000e+02	4.392517578125000000e+03	1.963994026184082031e+01	5.745661258697509766e+00	6.611168384552001953e+00	7.089261531829833984e+00	7.424554347991943359e+00	6.891457080841064453e+00	4.613291740417480469e+00	6.070210933685302734e-01	2.428058250000000000e+06	7.138988494873046875e+00	2.481367588043212891e+00	2.960314512252807617e+00	3.163830280303955078e+00	3.277114152908325195e+00	3.144596338272094727e+00	3.087847471237182617e+00	2.246859222650527954e-01
7.000000000000000000e+02	4.394471679687500000e+03	1.744431686401367188e+01	5.816993236541748047e+00	6.772456645965576172e+00	7.393918991088867188e+00	7.895303726196289062e+00	7.461965084075927734e+00	5.040827751159667969e+00	6.060860753059387207e-01	2.428058250000000000e+06	6.976036548614501953e+00	2.457679271697998047e+00	2.938744783401489258e+00	3.147328853607177734e+00	3.264209747314453125e+00	3.135882139205932617e+00	3.079180479049682617e+00	2.239162176847457886e-01
8.000000000000000000e+02	4.396468750000000000e+03	1.816272163391113281e+01	6.247869014739990234e+00	7.311967372894287109e+00	8.041466712951660156e+00	8.615366935729980469e+00	8.167872428894042969e+00	5.525650501251220703e+00	6.478821635246276855e-01	2.428058250000000000e+06	6.802860736846923828e+00	2.432511091232299805e+00	2.916708469390869141e+00	3.130758285522460938e+00	3.251362323760986328e+00	3.127382755279541016e+00	3.070842981338500977e+00	2.232073396444320679e-01
9.000000000000000000e+02	4.398493652343750000e+03	1.967397689819335938e+01	6.785448074340820312e+00	7.939211845397949219e+00	8.742790222167968750e+00	9.377500534057617188e+00	8.898517608642578125e+00	6.021156787872314453e+00	6.882748603820800781e-01	2.428058250000000000e+06	6.637328624725341797e+00	2.410299539566040039e+00	2.897570610046386719e+00	3.117269754409790039e+00	3.241550683975219727e+00	3.120643615722656250e+00	3.064218521118164062e+00	2.226109504699707031e-01
1.000000000000000000e+03	4.400522949218750000e+03	2.097805213928222656e+01	7.290996074676513672e+00	8.522315025329589844e+00	9.410728454589843750e+00	1.012351703643798828e+01	9.626366615295410156e+00	6.516086578369140625e+00	7.163423299789428711e-01	2.428058250000000000e+06	6.510044574737548828e+00	2.390021800994873047e+00	2.879728794097900391e+00	3.104264020919799805e+00	3.231580495834350586e+00	3.113525390625000000e+00	3.056953430175781250e+00	2.218578010797500610e-01
1.100000000000000000e+03	4.402568847656250000e+03	2.219045639038085938e+01	7.791217327117919922e+00	9.095439910888671875e+00	1.008130264282226562e+01	1.087578105926513672e+01	1.036221027374267578e+01	7.018509387969970703e+00	7.447338104248046875e-01	2.428058250000000000e+06	6.395976066589355469e+00	2.372716188430786133e+00	2.864826917648315430e+00	3.093469858169555664e+00	3.223425626754760742e+00	3.108049631118774414e+00	3.051600694656372070e+00	2.213408350944519043e-01
1.200000000000000000e+03	4.404514160156250000e+03	2.293875694274902344e+01	8.226781845092773438e+00	9.606564521789550781e+00	1.068682098388671875e+01	1.159630203247070312e+01	1.109302330017089844e+01	7.526150703430175781e+00	7.673164606094360352e-01	2.428058250000000000e+06	6.247637748718261719e+00	2.349054574966430664e+00	2.844878196716308594e+00	3.079539060592651367e+00	3.213769912719726562e+00	3.101839303970336914e+00	3.045739173889160156e+00	2.207540869712829590e-01
1.300000000000000000e+03	4.406621582031250000e+03	2.417306137084960938e+01	8.714923858642578125e+00	1.016667747497558594e+01	1.135406303405761719e+01	1.236147499084472656e+01	1.185286235809326172e+01	8.050935745239257812e+00	7.950944900512695312e-01	2.428058250000000000e+06	6.153874874114990234e+00	2.330126285552978516e+00	2.828993797302246094e+00	3.067764282226562500e+00	3.204487323760986328e+00	3.095972776412963867e+00	3.040035009384155273e+00	2.202063500881195068e-01
1.400000000000000000e+03	4.408768066406250000e+03	2.519798469543457031e+01	9.213485717773437500e+00	1.072573661804199219e+01	1.201472759246826172e+01	1.312992000579833984e+01	1.262688827514648438e+01	8.588894844055175781e+00	8.203012943267822266e-01	2.428058250000000000e+06	6.058815002441406250e+00	2.311821937561035156e+00	2.814376115798950195e+00	3.057109594345092773e+00	3.196346759796142578e+00	3.090459585189819336e+00	3.034889698028564453e+00	2.196933031082153320e-01
1.500000000000000000e+03	4.410970703125000000e+03	2.647918701171875000e+01	9.736395835876464844e+00	1.131234073638916016e+01	1.270257663726806641e+01	1.393516254425048828e+01	1.343515968322753906e+01	9.146008491516113281e+00	8.449375629425048828e-01	2.428058250000000000e+06	5.985941886901855469e+00	2.297375917434692383e+00	2.802978754043579102e+00	3.048897743225097656e+00	3.190045833587646484e+00	3.086526870727539062e+00	3.031236171722412109e+00	2.193382829427719116e-01
1.600000000000000000e+03	4.413250000000000000e+03	2.816551589965820312e+01	1.035462284088134766e+01	1.201818943023681641e+01	1.349509143829345703e+01	1.481279945373535156e+01	1.429341125488281250e+01	9.731306076049804688e+00	8.784719705581665039e-01	2.428058250000000000e+06	5.894083023071289062e+00	2.280625581741333008e+00	2.789826154708862305e+00	3.039031505584716797e+00	3.182977437973022461e+00	3.082165241241455078e+00	3.027312278747558594e+00	2.189734131097793579e-01
1.700000000000000000e+03	4.415440429687500000e+03	2.735977363586425781e+01	1.038669013977050781e+01	1.214938735961914062e+01	1.375782108306884766e+01	1.533845710754394531e+01	1.499727916717529297e+01	1.027409076690673828e+01	8.722024559974670410e-01	2.428058250000000000e+06	5.829420566558837891e+00	2.267406702041625977e+00	2.779541730880737305e+00	3.031291723251342773e+00	3.177182674407958984e+00	3.078462839126586914e+00	3.023894548416137695e+00	2.186640650033950806e-01
1.800000000000000000e+03	4.417833984375000000e+03	2.877817916870117188e+01	1.090494441986083984e+01	1.273175716400146484e+01	1.445596027374267578e+01	1.617274093627929688e+01	1.586264228820800781e+01	1.088804721832275391e+01	9.054520726203918457e-01	2.428058250000000000e+06	5.754656791687011719e+00	2.251878261566162109e+00	2.767105579376220703e+00	3.022063732147216797e+00	3.170250415802001953e+00	3.073940992355346680e+00	3.019790172576904297e+00	2.182553112506866455e-01
1.900000000000000000e+03	4.420316406250000000e+03	3.041536903381347656e+01	1.152883625030517578e+01	1.344186592102050781e+01	1.526612663269042969e+01	1.710088729858398438e+01	1.679646682739257812e+01	1.153707027435302734e+01	9.441670775413513184e-01	2.428058250000000000e+06	5.707066059112548828e+00	2.240446805953979492e+00	2.758328914642333984e+00	3.015944957733154297e+00	3.166130781173706055e+00	3.071313381195068359e+00	3.017579555511474609e+00	2.180208265781402588e-01
2.000000000000000000e+03	4.422885253906250000e+03	3.217616653442382812e+01	1.218846893310546875e+01	1.419513893127441406e+01	1.611679267883300781e+01	1.806579208374023438e+01	1.776502418518066406e+01	1.220932388305664062e+01	9.779791235923767090e-01	2.428058250000000000e+06	5.649027824401855469e+00	2.227811574935913086e+00	2.748624086380004883e+00	3.009234189987182617e+00	3.161289691925048828e+00	3.068150281906127930e+00	3.014823675155639648e+00	2.177325487136840820e-01
2.100000000000000000e+03	4.425536132812500000e+03	3.388923263549804688e+01	1.284225749969482422e+01	1.492728233337402344e+01	1.694454574584960938e+01	1.903234672546386719e+01	1.875905609130859375e+01	1.290307903289794922e+01	1.006873726844787598e+00	2.428058250000000000e+06	5.594823360443115234e+00	2.215220451354980469e+00	2.738731384277343750e+00	3.001839637756347656e+00	3.155724763870239258e+00	3.064635276794433594e+00	3.011667013168334961e+00	2.174413055181503296e-01
2.200000000000000000e+03	4.428111328125000000e+03	3.403205490112304688e+01	1.296277809143066406e+01	1.511088562011718750e+01	1.720189094543457031e+01	1.952166938781738281e+01	1.949212646484375000e+01	1.351597976684570312e+01	9.933022856712341309e-01	2.428058250000000000e+06	5.537428379058837891e+00	2.203172445297241211e+00	2.729749441146850586e+00	2.995454788208007812e+00	3.151213169097900391e+00	3.061791181564331055e+00	3.009229421615600586e+00	2.171777337789535522e-01
2.300000000000000000e+03	4.430875488281250000e+03	3.535065841674804688e+01	1.349139785766601562e+01	1.570499324798583984e+01	1.792172241210937500e+01	2.038488578796386719e+01	2.045214843750000000e+01	1.422282123565673828e+01	1.017683386802673340e+00	2.428058250000000000e+06	5.474183559417724609e+00	2.187819004058837891e+00	2.717531919479370117e+00	2.987629413604736328e+00	3.146038055419921875e+00	3.058760404586791992e+00	3.006611824035644531e+00	2.169567942619323730e-01
2.400000000000000000e+03	4.433817871093750000e+03	3.730303955078125000e+01	1.421579360961914062e+01	1.652578544616699219e+01	1.885266113281250000e+01	2.144534683227539062e+01	2.155761146545410156e+01	1.500818729400634766e+01	1.059704542160034180e+00	2.428058250000000000e+06	5.400872230529785156e+00	2.167395830154418945e+00	2.700060367584228516e+00	2.974539995193481445e+00	3.137303590774536133e+00	3.053707361221313477e+00	3.002488613128662109e+00	2.165620476007461548e-01
2.500000000000000000e+03	4.436852539062500000e+03	3.915302658081054688e+01	1.488878154754638672e+01	1.727654266357421875e+01	1.971647644042968750e+01	2.245293807983398438e+01	2.266600799560546875e+01	1.581247901916503906e+01	1.096537828445434570e+00	2.428058250000000000e+06	5.365705013275146484e+00	2.157726526260375977e+00	2.692299365997314453e+00	2.968888521194458008e+00	3.133358001708984375e+00	3.051569461822509766e+00	3.000850677490234375e+00	2.164212018251419067e-01
2.600000000000000000e+03	4.440020507812500000e+03	4.121654891967773438e+01	1.566699981689453125e+01	1.815941238403320312e+01	2.070946693420410156e+01	2.358930587768554688e+01	2.386490631103515625e+01	1.666332054138183594e+01	1.133734107017517090e+00	2.428058250000000000e+06	5.282282829284667969e+00	2.134762763977050781e+00	2.674607276916503906e+00	2.957320928573608398e+00	3.125378370285034180e+00	3.047089099884033203e+00	2.996984004974365234e+00	2.160914540290832520e-01
2.700000000000000000e+03	4.443316406250000000e+03	4.342340469360351562e+01	1.650383758544921875e+01	1.910942649841308594e+01	2.177533340454101562e+01	2.479780769348144531e+01	2.512834167480468750e+01	1.755368995666503906e+01	1.171950221061706543e+00	2.428058250000000000e+06	5.218992233276367188e+00	2.119159221649169922e+00	2.660014390945434570e+00	2.947295665740966797e+00	3.118358135223388672e+00	3.043240547180175781e+00	2.994116067886352539e+00	2.158099412918090820e-01
2.800000000000000000e+03	4.446743164062500000e+03	4.574046325683593750e+01	1.737450027465820312e+01	2.009889030456542969e+01	2.288377952575683594e+01	2.605445098876953125e+01	2.644472694396972656e+01	1.848476600646972656e+01	1.211930871009826660e+00	2.428058250000000000e+06	5.117330551147460938e+00	2.096396684646606445e+00	2.642709732055664062e+00	2.935842037200927734e+00	3.110818386077880859e+00	3.039014577865600586e+00	2.990484237670898438e+00	2.155041545629501343e-01
2.900000000000000000e+03	4.450298828125000000e+03	4.806727218627929688e+01	1.822284889221191406e+01	2.106221961975097656e+01	2.395703697204589844e+01	2.729190063476562500e+01	2.778260612487792969e+01	1.943932342529296875e+01	1.241332888603210449e+00	2.428058250000000000e+06	5.034057617187500000e+00	2.080553293228149414e+00	2.631299257278442383e+00	2.928247928619384766e+00	3.105723381042480469e+00	3.036149978637695312e+00	2.988188266754150391e+00	2.152893096208572388e-01
3.000000000000000000e+03	4.453993164062500000e+03	5.043684005737304688e+01	1.914814758300781250e+01	2.210367965698242188e+01	2.511438751220703125e+01	2.862002944946289062e+01	2.919627761840820312e+01	2.044681358337402344e+01	1.281009554862976074e+00	2.428058250000000000e+06	4.976120948791503906e+00	2.065848112106323242e+00	2.619247436523437500e+00	2.919825077056884766e+00	3.099815368652343750e+00	3.032897233963012695e+00	2.985463380813598633e+00	2.150346934795379639e-01
3.100000000000000000e+03	4.457576660156250000e+03	5.061607742309570312e+01	1.929586219787597656e+01	2.221396255493164062e+01	2.515831756591796875e+01	2.886815643310546875e+01	3.005210494995117188e+01	2.126681327819824219e+01	1.259614348411560059e+00	2.428058250000000000e+06	4.930687427520751953e+00	2.053971290588378906e+00	2.609207391738891602e+00	2.912817001342773438e+00	3.095204114913940430e+00	3.030293941497802734e+00	2.983487129211425781e+00	2.148699462413787842e-01
3.200000000000000000e+03	4.461548828125000000e+03	5.311029815673828125e+01	2.017692375183105469e+01	2.319632530212402344e+01	2.624835968017578125e+01	3.013930130004882812e+01	3.151251792907714844e+01	2.234321975708007812e+01	1.303472638130187988e+00	2.428058250000000000e+06	4.865370750427246094e+00	2.038312673568725586e+00	2.596876859664916992e+00	2.904402971267700195e+00	3.089609146118164062e+00	3.027219057083129883e+00	2.981087923049926758e+00	2.146569341421127319e-01
3.300000000000000000e+03	4.465478515625000000e+03	5.379021835327148438e+01	2.038125038146972656e+01	2.334822463989257812e+01	2.646993255615234375e+01	3.051684570312500000e+01	3.243314743041992188e+01	2.320134735107421875e+01	1.268785476684570312e+00	2.428058250000000000e+06	4.833261489868164062e+00	2.029799222946166992e+00	2.588503837585449219e+00	2.898425579071044922e+00	3.085738420486450195e+00	3.025084495544433594e+00	2.979380607604980469e+00	2.145125865936279297e-01
3.400000000000000000e+03	4.469788574218750000e+03	5.654079055786132812e+01	2.141252899169921875e+01	2.447541999816894531e+01	2.771865081787109375e+01	3.194641494750976562e+01	3.402684020996093750e+01	2.437794685363769531e+01	1.312496423721313477e+00	2.428058250000000000e+06	4.789954662322998047e+00	2.021252393722534180e+00	2.581335306167602539e+00	2.893449068069458008e+00	3.082279443740844727e+00	3.022927045822143555e+00	2.977503061294555664e+00	2.143459767103195190e-01
3.500000000000000000e+03	4.474281738281250000e+03	5.944905090332031250e+01	2.249650382995605469e+01	2.567104339599609375e+01	2.905529212951660156e+01	3.349420547485351562e+01	3.573744583129882812e+01	2.563184738159179688e+01	1.365980267524719238e+00	2.428058250000000000e+06	4.717698574066162109e+00	2.004671573638916016e+00	2.565995693206787109e+00	2.883065223693847656e+00	3.075726509094238281e+00	3.019489288330078125e+00	2.974855661392211914e+00	2.141073644161224365e-01
3.600000000000000000e+03	4.478955566406250000e+03	6.245878219604492188e+01	2.360423660278320312e+01	2.688516235351562500e+01	3.041396903991699219e+01	3.503286361694335938e+01	3.748954391479492188e+01	2.693062782287597656e+01	1.414374947547912598e+00	2.428058250000000000e+06	4.682574748992919922e+00	1.994926333427429199e+00	2.556972980499267578e+00	2.877120733261108398e+00	3.071647405624389648e+00	3.017159938812255859e+00	2.972880840301513672e+00	2.139410376548767090e-01
3.700000000000000000e+03	4.483815917968750000e+03	6.554391479492187500e+01	2.475616073608398438e+01	2.811629295349121094e+01	3.179359054565429688e+01	3.663416290283203125e+01	3.931893157958984375e+01	2.828492355346679688e+01	1.460736155509948730e+00	2.428058250000000000e+06	4.632226467132568359e+00	1.984387159347534180e+00	2.547986745834350586e+00	2.871605157852172852e+00	3.068242549896240234e+00	3.015308380126953125e+00	2.971456527709960938e+00	2.138268053531646729e-01
3.800000000000000000e+03	4.488627929687500000e+03	6.620520782470703125e+01	2.520009994506835938e+01	2.841391754150390625e+01	3.207384109497070312e+01	3.725662231445312500e+01	4.050031661987304688e+01	2.934970283508300781e+01	1.458387613296508789e+00	2.428058250000000000e+06	4.543316364288330078e+00	1.967923998832702637e+00	2.533642053604125977e+00	2.862303256988525391e+00	3.062199115753173828e+00	3.011944293975830078e+00	2.968841075897216797e+00	2.136069685220718384e-01
3.900000000000000000e+03	4.493890136718750000e+03	6.951378631591796875e+01	2.641479301452636719e+01	2.975961303710937500e+01	3.357003021240234375e+01	3.899745941162109375e+01	4.246891021728515625e+01	3.081386756896972656e+01	1.518283843994140625e+00	2.428058250000000000e+06	4.462292671203613281e+00	1.951626420021057129e+00	2.518597126007080078e+00	2.852636098861694336e+00	3.056099176406860352e+00	3.008639097213745117e+00	2.966485261917114258e+00	2.134231626987457275e-01
4.000000000000000000e+03	4.499372070312500000e+03	7.298744201660156250e+01	2.773085784912109375e+01	3.118723297119140625e+01	3.513937759399414062e+01	4.079270172119140625e+01	4.453018188476562500e+01	3.234994506835937500e+01	1.578856229782104492e+00	2.428058250000000000e+06	4.407972812652587891e+00	1.936772823333740234e+00	2.505573511123657227e+00	2.843161821365356445e+00	3.049789428710937500e+00	3.005315780639648438e+00	2.963995218276977539e+00	2.131945341825485229e-01
4.100000000000000000e+03	4.505093261718750000e+03	7.668276977539062500e+01	2.914312934875488281e+01	3.273395538330078125e+01	3.683602905273437500e+01	4.273993682861328125e+01	4.671613693237304688e+01	3.395929336547851562e+01	1.636643171310424805e+00	2.428058250000000000e+06	4.362167835235595703e+00	1.924496769905090332e+00	2.494559049606323242e+00	2.836494684219360352e+00	3.045370817184448242e+00	3.002800703048706055e+00	2.962257385253906250e+00	2.130331695079803467e-01
4.200000000000000000e+03	4.511054687500000000e+03	8.059098815917968750e+01	3.061637306213378906e+01	3.434790802001953125e+01	3.859738922119140625e+01	4.476636505126953125e+01	4.901238632202148438e+01	3.564955902099609375e+01	1.692612290382385254e+00	2.428058000000000000e+06	4.309584617614746094e+00	1.911760330200195312e+00	2.483589887619018555e+00	2.828329801559448242e+00	3.040692806243896484e+00	3.000447511672973633e+00	2.960670709609985352e+00	2.129151374101638794e-01
4.300000000000000000e+03	4.517250488281250000e+03	8.455667114257812500e+01	3.209436035156250000e+01	3.591326904296875000e+01	4.026634597778320312e+01	4.669454574584960938e+01	5.129094314575195312e+01	3.738339614868164062e+01	1.746319174766540527e+00	2.428058000000000000e+06	4.275687694549560547e+00	1.903494238853454590e+00	2.475709676742553711e+00	2.822060346603393555e+00	3.036805152893066406e+00	2.998459339141845703e+00	2.959302902221679688e+00	2.128015160560607910e-01
4.400000000000000000e+03	4.523666503906250000e+03	8.843553161621093750e+01	3.344436264038085938e+01	3.739278793334960938e+01	4.176377868652343750e+01	4.850111770629882812e+01	5.353484725952148438e+01	3.914412689208984375e+01	1.792195796966552734e+00	2.428058000000000000e+06	4.248697757720947266e+00	1.896191596984863281e+00	2.467355966567993164e+00	2.815065383911132812e+00	3.032324552536010742e+00	2.996241092681884766e+00	2.957792758941650391e+00	2.126886546611785889e-01
4.500000000000000000e+03	4.530220703125000000e+03	9.194937896728515625e+01	3.468383789062500000e+01	3.872088241577148438e+01	4.320691680908203125e+01	5.023348999023437500e+01	5.577863311767578125e+01	4.096569824218750000e+01	1.839035272598266602e+00	2.428058000000000000e+06	4.222817897796630859e+00	1.886948704719543457e+00	2.455003023147583008e+00	2.805755853652954102e+00	3.027148485183715820e+00	2.993963003158569336e+00	2.956462383270263672e+00	2.126006633043289185e-01
4.600000000000000000e+03	4.536865234375000000e+03	9.229096221923828125e+01	3.435837554931640625e+01	3.843545532226562500e+01	4.278722381591796875e+01	4.973284149169921875e+01	5.644064712524414062e+01	4.206967926025390625e+01	1.823175072669982910e+00	2.428058000000000000e+06	4.196362972259521484e+00	1.878552913665771484e+00	2.445014238357543945e+00	2.798317193984985352e+00	3.021851778030395508e+00	2.991195678710937500e+00	2.954634904861450195e+00	2.124742567539215088e-01
4.700000000000000000e+03	4.543753417968750000e+03	9.363227081298828125e+01	3.458351135253906250e+01	3.824850082397460938e+01	4.240227127075195312e+01	4.931261444091796875e+01	5.688786315917968750e+01	4.324569320678710938e+01	1.812100648880004883e+00	2.428058000000000000e+06	4.104474544525146484e+00	1.853833794593811035e+00	2.416874885559082031e+00	2.778450727462768555e+00	3.007981538772583008e+00	2.984889984130859375e+00	2.950444221496582031e+00	2.121770381927490234e-01
4.800000000000000000e+03	4.551302734375000000e+03	9.827539062500000000e+01	3.616181182861328125e+01	3.990964126586914062e+01	4.416567993164062500e+01	5.133395385742187500e+01	5.941814422607421875e+01	4.532682037353515625e+01	1.886354207992553711e+00	2.428058000000000000e+06	4.089568614959716797e+00	1.847666382789611816e+00	2.408638477325439453e+00	2.772805213928222656e+00	3.003738880157470703e+00	2.982668399810791016e+00	2.949115276336669922e+00	2.120882868766784668e-01
4.900000000000000000e+03	4.559183593750000000e+03	1.031697692871093750e+02	3.788918685913085938e+01	4.171026229858398438e+01	4.611920928955078125e+01	5.360625076293945312e+01	6.218997192382812500e+01	4.753485488891601562e+01	1.965273380279541016e+00	2.428058000000000000e+06	4.062838077545166016e+00	1.837853074073791504e+00	2.396790027618408203e+00	2.765186309814453125e+00	2.998603820800781250e+00	2.979786157608032227e+00	2.947301626205444336e+00	2.119396477937698364e-01
5.000000000000000000e+03	4.567331542968750000e+03	1.077224044799804688e+02	3.943380355834960938e+01	4.338890457153320312e+01	4.776673126220703125e+01	5.561870193481445312e+01	6.484349060058593750e+01	4.975196456909179688e+01	2.036139249801635742e+00	2.428058000000000000e+06	4.010229587554931641e+00	1.823072075843811035e+00	2.378568887710571289e+00	2.751883029937744141e+00	2.989981651306152344e+00	2.975699424743652344e+00	2.945055484771728516e+00	2.117846012115478516e-01
5.100000000000000000e+03	4.575885253906250000e+03	1.130847320556640625e+02	4.137196731567382812e+01	4.546708297729492188e+01	4.994588851928710938e+01	5.815499496459960938e+01	6.791146850585937500e+01	5.220176696777343750e+01	2.119893312454223633e+00	2.428058000000000000e+06	3.979036808013916016e+00	1.813044548034667969e+00	2.364197015762329102e+00	2.742455482482910156e+00	2.983715534210205078e+00	2.972835779190063477e+00	2.943377017974853516e+00	2.116739153861999512e-01
5.200000000000000000e+03	4.584737792968750000e+03	1.182247848510742188e+02	4.302718353271484375e+01	4.720949935913085938e+01	5.180750656127929688e+01	6.033046722412109375e+01	7.079969024658203125e+01	5.459106445312500000e+01	2.166119813919067383e+00	2.428058000000000000e+06	3.964932680130004883e+00	1.808053493499755859e+00	2.357288360595703125e+00	2.737247705459594727e+00	2.980351209640502930e+00	2.971043825149536133e+00	2.942286491394042969e+00	2.115996778011322021e-01
5.300000000000000000e+03	4.593899414062500000e+03	1.234728927612304688e+02	4.479921722412109375e+01	4.891060638427734375e+01	5.350202941894531250e+01	6.235567855834960938e+01	7.364936065673828125e+01	5.707347488403320312e+01	2.227314949035644531e+00	2.428058000000000000e+06	3.936385869979858398e+00	1.798519849777221680e+00	2.345266342163085938e+00	2.728824138641357422e+00	2.974923610687255859e+00	2.968212366104125977e+00	2.940479278564453125e+00	2.114544659852981567e-01
5.400000000000000000e+03	4.603528320312500000e+03	1.296448211669921875e+02	4.694406890869140625e+01	5.106795501708984375e+01	5.570727157592773438e+01	6.496060943603515625e+01	7.698139190673828125e+01	5.981417465209960938e+01	2.294080495834350586e+00	2.428058000000000000e+06	3.909205675125122070e+00	1.788607001304626465e+00	2.331169366836547852e+00	2.717866182327270508e+00	2.967368125915527344e+00	2.965108871459960938e+00	2.938670158386230469e+00	2.113254219293594360e-01
5.500000000000000000e+03	4.613270507812500000e+03	1.343148803710937500e+02	4.824759292602539062e+01	5.174296188354492188e+01	5.609766006469726562e+01	6.575205993652343750e+01	7.903369140625000000e+01	6.218298721313476562e+01	2.287289142608642578e+00	2.428058000000000000e+06	3.810161113739013672e+00	1.761830210685729980e+00	2.298178434371948242e+00	2.685243368148803711e+00	2.946707487106323242e+00	2.956561088562011719e+00	2.933796405792236328e+00	2.110213041305541992e-01
5.600000000000000000e+03	4.623735351562500000e+03	1.409995422363281250e+02	5.061786651611328125e+01	5.417172622680664062e+01	5.853883361816406250e+01	6.870498657226562500e+01	8.273563385009765625e+01	6.520854187011718750e+01	2.374617815017700195e+00	2.428058000000000000e+06	3.799680709838867188e+00	1.756978392601013184e+00	2.290857791900634766e+00	2.679152488708496094e+00	2.942160367965698242e+00	2.953938722610473633e+00	2.932078123092651367e+00	2.108931243419647217e-01
5.700000000000000000e+03	4.634633300781250000e+03	1.480555419921875000e+02	5.312437438964843750e+01	5.671318817138671875e+01	6.109580993652343750e+01	7.175736999511718750e+01	8.655182647705078125e+01	6.837339782714843750e+01	2.456907033920288086e+00	2.428058000000000000e+06	3.787889003753662109e+00	1.751800656318664551e+00	2.283531904220581055e+00	2.673397064208984375e+00	2.938466072082519531e+00	2.952160120010375977e+00	2.931014537811279297e+00	2.108139097690582275e-01
5.800000000000000000e+03	4.645937500000000000e+03	1.550925750732421875e+02	5.546958541870117188e+01	5.872677612304687500e+01	6.292565536499023438e+01	7.397064208984375000e+01	8.983832550048828125e+01	7.147039031982421875e+01	2.506081581115722656e+00	2.428058000000000000e+06	3.775622129440307617e+00	1.746071815490722656e+00	2.275128364562988281e+00	2.666906118392944336e+00	2.934541225433349609e+00	2.950214624404907227e+00	2.929915666580200195e+00	2.107314616441726685e-01
5.900000000000000000e+03	4.657766601562500000e+03	1.629900665283203125e+02	5.829597854614257812e+01	6.158193206787109375e+01	6.581158447265625000e+01	7.733007812500000000e+01	9.403905487060546875e+01	7.494291687011718750e+01	2.587715148925781250e+00	2.428058000000000000e+06	3.753641366958618164e+00	1.738430976867675781e+00	2.265011787414550781e+00	2.660273551940917969e+00	2.930329561233520508e+00	2.948160409927368164e+00	2.928587198257446289e+00	2.106204628944396973e-01
6.000000000000000000e+03	4.670079101562500000e+03	1.712063293457031250e+02	6.123226547241210938e+01	6.451165771484375000e+01	6.876455688476562500e+01	8.074142456054687500e+01	9.829239654541015625e+01	7.848728942871093750e+01	2.645517349243164062e+00	2.428058000000000000e+06	3.697349786758422852e+00	1.724034905433654785e+00	2.245496749877929688e+00	2.646663188934326172e+00	2.922533750534057617e+00	2.944571018218994141e+00	2.926487445831298828e+00	2.104712426662445068e-01
6.100000000000000000e+03	4.682896972656250000e+03	1.797367248535156250e+02	6.427944946289062500e+01	6.748639678955078125e+01	7.145498657226562500e+01	8.407736968994140625e+01	1.026253967285156250e+02	8.220085144042968750e+01	2.715140581130981445e+00	2.428058000000000000e+06	3.656410932540893555e+00	1.716338038444519043e+00	2.234889984130859375e+00	2.638920068740844727e+00	2.917937040328979492e+00	2.942038536071777344e+00	2.925051450729370117e+00	2.103699147701263428e-01
6.200000000000000000e+03	4.696113769531250000e+03	1.864380187988281250e+02	6.708410644531250000e+01	6.982257080078125000e+01	7.353324127197265625e+01	8.663622283935546875e+01	1.062753677368164062e+02	8.581077575683593750e+01	2.769735574722290039e+00	2.428058000000000000e+06	3.630715608596801758e+00	1.708299756050109863e+00	2.222933530807495117e+00	2.629120588302612305e+00	2.911773204803466797e+00	2.939069509506225586e+00	2.923460483551025391e+00	2.102655470371246338e-01
6.300000000000000000e+03	4.709999511718750000e+03	1.957130432128906250e+02	7.028126525878906250e+01	7.297125244140625000e+01	7.670457458496093750e+01	9.030036163330078125e+01	1.109934082031250000e+02	8.986770629882812500e+01	2.837344884872436523e+00	2.428058000000000000e+06	3.613034486770629883e+00	1.702245593070983887e+00	2.213931322097778320e+00	2.622101306915283203e+00	2.907774209976196289e+00	2.936679840087890625e+00	2.922093868255615234e+00	2.101630717515945435e-01
6.400000000000000000e+03	4.724423339843750000e+03	2.051689605712890625e+02	7.351309967041015625e+01	7.599082946777343750e+01	7.954345703125000000e+01	9.362126159667968750e+01	1.154819946289062500e+02	9.391381835937500000e+01	2.898162364959716797e+00	2.428058000000000000e+06	3.599828004837036133e+00	1.697531342506408691e+00	2.206562757492065430e+00	2.616559028625488281e+00	2.904577016830444336e+00	2.934860706329345703e+00	2.921143054962158203e+00	2.100990861654281616e-01
6.500000000000000000e+03	4.739367675781250000e+03	2.142107696533203125e+02	7.687861633300781250e+01	7.891235351562500000e+01	8.230084991455078125e+01	9.684133148193359375e+01	1.200495300292968750e+02	9.816545867919921875e+01	2.962423801422119141e+00	2.428058000000000000e+06	3.587240695953369141e+00	1.693231701850891113e+00	2.200006723403930664e+00	2.612019062042236328e+00	2.902075052261352539e+00	2.933446884155273438e+00	2.920327901840209961e+00	2.100525200366973877e-01
6.600000000000000000e+03	4.754937988281250000e+03	2.244528198242187500e+02	8.054656219482421875e+01	8.198073577880859375e+01	8.542336273193359375e+01	1.004951705932617188e+02	1.250354232788085938e+02	1.026837539672851562e+02	3.038927316665649414e+00	2.428058000000000000e+06	3.578291654586791992e+00	1.689053058624267578e+00	2.192364931106567383e+00	2.606274127960205078e+00	2.898862838745117188e+00	2.931580543518066406e+00	2.919162511825561523e+00	2.099614441394805908e-01
6.700000000000000000e+03	4.770257812500000000e+03	2.158114776611328125e+02	7.900619506835937500e+01	7.828922271728515625e+01	7.936363220214843750e+01	9.378489685058593750e+01	1.202982025146484375e+02	1.024161682128906250e+02	2.872849941253662109e+00	2.428058000000000000e+06	3.563680171966552734e+00	1.682570815086364746e+00	2.181102752685546875e+00	2.597518205642700195e+00	2.894122123718261719e+00	2.928891897201538086e+00	2.917552947998046875e+00	2.098478674888610840e-01
6.800000000000000000e+03	4.787180664062500000e+03	2.265045776367187500e+02	8.287047576904296875e+01	8.183908081054687500e+01	8.285980987548828125e+01	9.769449615478515625e+01	1.256476669311523438e+02	1.072630691528320312e+02	2.989386320114135742e+00	2.428058000000000000e+06	3.483294963836669922e+00	1.669679284095764160e+00	2.160812616348266602e+00	2.582182884216308594e+00	2.885478496551513672e+00	2.923531055450439453e+00	2.914085626602172852e+00	2.095989733934402466e-01
6.900000000000000000e+03	4.804800781250000000e+03	2.377458801269531250e+02	8.698554229736328125e+01	8.568614196777343750e+01	8.659955596923828125e+01	1.019418106079101562e+02	1.313890533447265625e+02	1.124069366455078125e+02	3.104386806488037109e+00	2.428058000000000000e+06	3.468130111694335938e+00	1.664595365524291992e+00	2.152900695800781250e+00	2.576243638992309570e+00	2.882260322570800781e+00	2.921931982040405273e+00	2.913245439529418945e+00	2.095403224229812622e-01
7.000000000000000000e+03	4.823132324218750000e+03	2.496997680664062500e+02	9.125120544433593750e+01	8.956091308593750000e+01	9.035280609130859375e+01	1.061694869995117188e+02	1.372061309814453125e+02	1.177096099853515625e+02	3.204645633697509766e+00	2.428058000000000000e+06	3.449995756149291992e+00	1.658149480819702148e+00	2.142444372177124023e+00	2.568309545516967773e+00	2.878002882003784180e+00	2.919859886169433594e+00	2.912165164947509766e+00	2.094657421112060547e-01
7.100000000000000000e+03	4.841827636718750000e+03	2.583041381835937500e+02	9.307079315185546875e+01	8.957410430908203125e+01	8.972029113769531250e+01	1.051416778564453125e+02	1.367722930908203125e+02	1.201754989624023438e+02	3.151800870895385742e+00	2.428058000000000000e+06	3.429452896118164062e+00	1.652731895446777344e+00	2.135226726531982422e+00	2.562981128692626953e+00	2.874962806701660156e+00	2.918214797973632812e+00	2.911351919174194336e+00	2.094136029481887817e-01
7.200000000000000000e+03	4.861658203125000000e+03	2.713243103027343750e+02	9.765045928955078125e+01	9.346907806396484375e+01	9.356358337402343750e+01	1.093907089233398438e+02	1.425576171875000000e+02	1.257465209960937500e+02	3.251529455184936523e+00	2.428058000000000000e+06	3.421958208084106445e+00	1.649751067161560059e+00	2.131224155426025391e+00	2.559788703918457031e+00	2.873215198516845703e+00	2.917328834533691406e+00	2.910926580429077148e+00	2.093880921602249146e-01
7.300000000000000000e+03	4.882300781250000000e+03	2.850991210937500000e+02	1.025814666748046875e+02	9.797007751464843750e+01	9.786363220214843750e+01	1.142004928588867188e+02	1.489977264404296875e+02	1.317830810546875000e+02	3.365981101989746094e+00	2.428058000000000000e+06	3.416473865509033203e+00	1.647076845169067383e+00	2.126635074615478516e+00	2.556294679641723633e+00	2.871123313903808594e+00	2.916123628616333008e+00	2.910267114639282227e+00	2.093377858400344849e-01
7.400000000000000000e+03	4.903775878906250000e+03	2.994443969726562500e+02	1.076795425415039062e+02	1.025679321289062500e+02	1.021700668334960938e+02	1.189720001220703125e+02	1.554775238037109375e+02	1.379776458740234375e+02	3.457209587097167969e+00	2.428058000000000000e+06	3.391158819198608398e+00	1.642116308212280273e+00	2.118477582931518555e+00	2.549447298049926758e+00	2.866744041442871094e+00	2.913810253143310547e+00	2.909121274948120117e+00	2.092762738466262817e-01
7.500000000000000000e+03	4.926122558593750000e+03	3.146276550292968750e+02	1.130967864990234375e+02	1.075292205810546875e+02	1.067799987792968750e+02	1.241908111572265625e+02	1.624973754882812500e+02	1.445622253417968750e+02	3.559256076812744141e+00	2.428058000000000000e+06	3.360546588897705078e+00	1.628955841064453125e+00	2.102313518524169922e+00	2.535001516342163086e+00	2.857867717742919922e+00	2.909249305725097656e+00	2.906561613082885742e+00	2.091386467218399048e-01
7.600000000000000000e+03	4.949362792968750000e+03	3.304989318847656250e+02	1.187392883300781250e+02	1.126783142089843750e+02	1.116000289916992188e+02	1.294879913330078125e+02	1.696145782470703125e+02	1.513235778808593750e+02	3.647826433181762695e+00	2.428058000000000000e+06	3.356155633926391602e+00	1.626280069351196289e+00	2.097920179367065430e+00	2.531487226486206055e+00	2.855870723724365234e+00	2.907783269882202148e+00	2.905667543411254883e+00	2.090786546468734741e-01
7.700000000000000000e+03	4.973461914062500000e+03	3.459672546386718750e+02	1.235678329467773438e+02	1.156091003417968750e+02	1.138064422607421875e+02	1.322709960937500000e+02	1.744694671630859375e+02	1.574554901123046875e+02	3.702235221862792969e+00	2.428058000000000000e+06	3.351980447769165039e+00	1.624270677566528320e+00	2.094191312789916992e+00	2.528643369674682617e+00	2.854163885116577148e+00	2.906643152236938477e+00	2.905043363571166992e+00	2.090467065572738647e-01
7.800000000000000000e+03	4.998574218750000000e+03	3.628715820312500000e+02	1.291287994384765625e+02	1.199513778686523438e+02	1.176940383911132812e+02	1.367617340087890625e+02	1.809871826171875000e+02	1.644883880615234375e+02	3.798719406127929688e+00	2.428058000000000000e+06	3.342025041580200195e+00	1.620491385459899902e+00	2.087670564651489258e+00	2.522936344146728516e+00	2.851058959960937500e+00	2.904571056365966797e+00	2.903926610946655273e+00	2.089628875255584717e-01
7.900000000000000000e+03	5.024460449218750000e+03	3.769798583984375000e+02	1.324770965576171875e+02	1.208536300659179688e+02	1.178459396362304688e+02	1.363452301025390625e+02	1.814326934814453125e+02	1.686998748779296875e+02	3.808912754058837891e+00	2.428058000000000000e+06	3.336402177810668945e+00	1.618046879768371582e+00	2.082684040069580078e+00	2.518956184387207031e+00	2.848662614822387695e+00	2.902650356292724609e+00	2.902950048446655273e+00	2.089038342237472534e-01
8.000000000000000000e+03	5.051615722656250000e+03	3.951618957519531250e+02	1.389800872802734375e+02	1.261225967407226562e+02	1.223275604248046875e+02	1.415421752929687500e+02	1.887053680419921875e+02	1.763007659912109375e+02	3.909369230270385742e+00	2.428058000000000000e+06	3.320057868957519531e+00	1.611023068428039551e+00	2.071531534194946289e+00	2.510053396224975586e+00	2.843758344650268555e+00	2.899758100509643555e+00	2.901585102081298828e+00	2.088205665349960327e-01
8.100000000000000000e+03	5.079833496093750000e+03	4.146318359375000000e+02	1.449868011474609375e+02	1.311525878906250000e+02	1.264768981933593750e+02	1.464284515380859375e+02	1.958702392578125000e+02	1.840984039306640625e+02	4.020849704742431641e+00	2.428058000000000000e+06	3.312406301498413086e+00	1.607301473617553711e+00	2.065407514572143555e+00	2.505039930343627930e+00	2.840571641921997070e+00	2.897760391235351562e+00	2.900453567504882812e+00	2.087502181529998779e-01
8.200000000000000000e+03	5.109048339843750000e+03	4.343972473144531250e+02	1.509638824462890625e+02	1.344694824218750000e+02	1.290249633789062500e+02	1.497781372070312500e+02	2.020644378662109375e+02	1.918288879394531250e+02	4.118206024169921875e+00	2.428058000000000000e+06	3.291367769241333008e+00	1.599772691726684570e+00	2.056095361709594727e+00	2.497466325759887695e+00	2.836389541625976562e+00	2.895235776901245117e+00	2.899159908294677734e+00	2.086706161499023438e-01
8.300000000000000000e+03	5.139607910156250000e+03	4.563278503417968750e+02	1.585865325927734375e+02	1.410195617675781250e+02	1.348818206787109375e+02	1.563418579101562500e+02	2.111515960693359375e+02	2.008882141113281250e+02	4.233891487121582031e+00	2.428058000000000000e+06	3.274552583694458008e+00	1.594287037849426270e+00	2.048291921615600586e+00	2.490475893020629883e+00	2.832232475280761719e+00	2.892750024795532227e+00	2.897850990295410156e+00	2.086009979248046875e-01
8.400000000000000000e+03	5.170951660156250000e+03	4.765527343750000000e+02	1.617931365966796875e+02	1.417294158935546875e+02	1.330767669677734375e+02	1.543326110839843750e+02	2.120046539306640625e+02	2.065521545410156250e+02	4.213899612426757812e+00	2.428058000000000000e+06	3.258558511734008789e+00	1.589480876922607422e+00	2.041349887847900391e+00	2.483959674835205078e+00	2.827826023101806641e+00	2.889570951461791992e+00	2.896026849746704102e+00	2.085131108760833740e-01
8.500000000000000000e+03	5.203941894531250000e+03	5.000004577636718750e+02	1.694307250976562500e+02	1.475050201416015625e+02	1.379554138183593750e+02	1.599419708251953125e+02	2.202945556640625000e+02	2.157754974365234375e+02	4.347589015960693359e+00	2.428058000000000000e+06	3.243286609649658203e+00	1.583843350410461426e+00	2.032674551010131836e+00	2.476837396621704102e+00	2.823608160018920898e+00	2.886553049087524414e+00	2.894258499145507812e+00	2.084113359451293945e-01
8.600000000000000000e+03	5.238207031250000000e+03	5.243380737304687500e+02	1.772656097412109375e+02	1.533399810791015625e+02	1.428612823486328125e+02	1.653536376953125000e+02	2.285252075195312500e+02	2.252872924804687500e+02	4.465846538543701172e+00	2.428058000000000000e+06	3.228573083877563477e+00	1.580487847328186035e+00	2.027665615081787109e+00	2.472583055496215820e+00	2.821081876754760742e+00	2.885151147842407227e+00	2.893561840057373047e+00	2.083787471055984497e-01
8.700000000000000000e+03	5.273422851562500000e+03	5.401397705078125000e+02	1.805761566162109375e+02	1.502822113037109375e+02	1.380405731201171875e+02	1.608267974853515625e+02	2.227650299072265625e+02	2.266681823730468750e+02	4.430392265319824219e+00	2.428058000000000000e+06	3.175520420074462891e+00	1.570168614387512207e+00	2.011423587799072266e+00	2.458003282546997070e+00	2.812120914459228516e+00	2.878082752227783203e+00	2.889635324478149414e+00	2.081517577171325684e-01
8.800000000000000000e+03	5.310184082031250000e+03	5.621707763671875000e+02	1.861807098388671875e+02	1.516262817382812500e+02	1.382514953613281250e+02	1.613317413330078125e+02	2.249091644287109375e+02	2.330413360595703125e+02	4.525479793548583984e+00	2.428058000000000000e+06	3.169086933135986328e+00	1.565818190574645996e+00	2.004238367080688477e+00	2.451470613479614258e+00	2.808190584182739258e+00	2.875533580780029297e+00	2.888261795043945312e+00	2.080717831850051880e-01
8.900000000000000000e+03	5.348182617187500000e+03	5.843839721679687500e+02	1.892358551025390625e+02	1.507042999267578125e+02	1.374817047119140625e+02	1.612640075683593750e+02	2.277062377929687500e+02	2.402805938720703125e+02	4.614978313446044922e+00	2.428058000000000000e+06	3.164442062377929688e+00	1.563411355018615723e+00	2.000250816345214844e+00	2.447463989257812500e+00	2.805852651596069336e+00	2.873778581619262695e+00	2.887253284454345703e+00	2.080269753932952881e-01
9.000000000000000000e+03	5.388154785156250000e+03	6.123765869140625000e+02	1.982262725830078125e+02	1.563768615722656250e+02	1.416473236083984375e+02	1.661218414306640625e+02	2.359200134277343750e+02	2.505363922119140625e+02	4.753122329711914062e+00	2.428058000000000000e+06	3.157214403152465820e+00	1.559854507446289062e+00	1.994254231452941895e+00	2.442065238952636719e+00	2.802307128906250000e+00	2.870897531509399414e+00	2.885318040847778320e+00	2.079245150089263916e-01
9.100000000000000000e+03	5.429683593750000000e+03	6.407927856445312500e+02	2.073543853759765625e+02	1.617039031982421875e+02	1.464082336425781250e+02	1.708894958496093750e+02	2.435972595214843750e+02	2.611236877441406250e+02	4.897134780883789062e+00	2.428058000000000000e+06	3.153322458267211914e+00	1.557114362716674805e+00	1.989726066589355469e+00	2.438048362731933594e+00	2.799603700637817383e+00	2.868690967559814453e+00	2.883985519409179688e+00	2.078478485345840454e-01
9.200000000000000000e+03	5.472379882812500000e+03	6.538259277343750000e+02	2.108025665283203125e+02	1.594853515625000000e+02	1.431641998291015625e+02	1.661918640136718750e+02	2.390175476074218750e+02	2.615244140625000000e+02	4.871180057525634766e+00	2.428058000000000000e+06	3.141250371932983398e+00	1.551499247550964355e+00	1.980192661285400391e+00	2.429713249206542969e+00	2.794318914413452148e+00	2.865457534790039062e+00	2.882420539855957031e+00	2.077677249908447266e-01
9.300000000000000000e+03	5.517241210937500000e+03	6.861926269531250000e+02	2.204270935058593750e+02	1.662063140869140625e+02	1.485482940673828125e+02	1.723834533691406250e+02	2.483880920410156250e+02	2.733529357910156250e+02	5.040777683258056641e+00	2.428058000000000000e+06	3.131503343582153320e+00	1.547839760780334473e+00	1.973380088806152344e+00	2.423269033432006836e+00	2.790204286575317383e+00	2.862895250320434570e+00	2.881073951721191406e+00	2.076788097620010376e-01
9.400000000000000000e+03	5.563838378906250000e+03	7.191108398437500000e+02	2.310389556884765625e+02	1.725748748779296875e+02	1.534607849121093750e+02	1.774287109375000000e+02	2.569420471191406250e+02	2.851527099609375000e+02	5.182279586791992188e+00	2.428058000000000000e+06	3.127261161804199219e+00	1.545160412788391113e+00	1.968250751495361328e+00	2.418143749237060547e+00	2.787095069885253906e+00	2.861168622970581055e+00	2.880196809768676758e+00	2.076310664415359497e-01
9.500000000000000000e+03	5.612227539062500000e+03	7.537345581054687500e+02	2.419419403076171875e+02	1.784714660644531250e+02	1.574438781738281250e+02	1.820038909912109375e+02	2.651215209960937500e+02	2.970454711914062500e+02	5.323717117309570312e+00	2.428058000000000000e+06	3.125485420227050781e+00	1.543752193450927734e+00	1.965519547462463379e+00	2.415450572967529297e+00	2.785513401031494141e+00	2.860084772109985352e+00	2.879559993743896484e+00	2.075867652893066406e-01
9.600000000000000000e+03	5.662549804687500000e+03	7.911541748046875000e+02	2.541828308105468750e+02	1.870871429443359375e+02	1.645815582275390625e+02	1.897909088134765625e+02	2.764743347167968750e+02	3.106609497070312500e+02	5.462559700012207031e+00	2.428058000000000000e+06	3.120552539825439453e+00	1.541602373123168945e+00	1.961352348327636719e+00	2.411735773086547852e+00	2.783220529556274414e+00	2.858423948287963867e+00	2.878618478775024414e+00	2.075248956680297852e-01
9.700000000000000000e+03	5.714808105468750000e+03	8.299923706054687500e+02	2.665588684082031250e+02	1.951036987304687500e+02	1.709350433349609375e+02	1.966873474121093750e+02	2.870610961914062500e+02	3.243439941406250000e+02	5.595418453216552734e+00	2.428058000000000000e+06	3.117535352706909180e+00	1.539276242256164551e+00	1.957094907760620117e+00	2.408061742782592773e+00	2.780942440032958984e+00	2.856819868087768555e+00	2.877716064453125000e+00	2.074692249298095703e-01
9.800000000000000000e+03	5.768993652343750000e+03	8.700411987304687500e+02	2.797602233886718750e+02	2.032687377929687500e+02	1.772599792480468750e+02	2.034108886718750000e+02	2.976191711425781250e+02	3.381923217773437500e+02	5.709927558898925781e+00	2.428058000000000000e+06	3.112358570098876953e+00	1.535915017127990723e+00	1.949162960052490234e+00	2.401981353759765625e+00	2.777562141418457031e+00	2.854926347732543945e+00	2.876759052276611328e+00	2.074004262685775757e-01
9.900000000000000000e+03	5.825391601562500000e+03	9.128909912109375000e+02	2.939215698242187500e+02	2.127729492187500000e+02	1.849370269775390625e+02	2.119052124023437500e+02	3.099957275390625000e+02	3.532440490722656250e+02	5.838082790374755859e+00	2.428058000000000000e+06	3.108783960342407227e+00	1.534578084945678711e+00	1.946401834487915039e+00	2.399512767791748047e+00	2.775990962982177734e+00	2.853595495223999023e+00	2.876008272171020508e+00	2.073524892330169678e-01
1.000000000000000000e+04	5.882291503906250000e+03	9.166395263671875000e+02	2.814201660156250000e+02	2.048465270996093750e+02	1.784657287597656250e+02	1.996639404296875000e+02	2.941962280273437500e+02	3.530535278320312500e+02	5.765583038330078125e+00	2.428058000000000000e+06	3.041221618652343750e+00	1.522489428520202637e+00	1.927423477172851562e+00	2.381913185119628906e+00	2.765123844146728516e+00	2.846854448318481445e+00	2.872355461120605469e+00	2.071592956781387329e-01
1.010000000000000000e+04	5.943035156250000000e+03	9.599969482421875000e+02	2.942260437011718750e+02	2.098810119628906250e+02	1.836183929443359375e+02	2.045448913574218750e+02	3.029065856933593750e+02	3.670526123046875000e+02	5.931111812591552734e+00	2.428058000000000000e+06	3.039758205413818359e+00	1.521548748016357422e+00	1.925144553184509277e+00	2.379798889160156250e+00	2.763476133346557617e+00	2.845379590988159180e+00	2.871366262435913086e+00	2.071020007133483887e-01
1.020000000000000000e+04	6.006115234375000000e+03	1.005496765136718750e+03	3.081861572265625000e+02	2.179708404541015625e+02	1.901154174804687500e+02	2.115952453613281250e+02	3.149352416992187500e+02	3.832877502441406250e+02	6.118842601776123047e+00	2.428058000000000000e+06	3.036378622055053711e+00	1.519517660140991211e+00	1.921045660972595215e+00	2.375400066375732422e+00	2.760347604751586914e+00	2.843027830123901367e+00	2.870106935501098633e+00	2.070374339818954468e-01
1.030000000000000000e+04	6.071637207031250000e+03	1.052813598632812500e+03	3.234526367187500000e+02	2.276253967285156250e+02	1.976304931640625000e+02	2.192974548339843750e+02	3.269377136230468750e+02	3.999227905273437500e+02	6.264617443084716797e+00	2.428058000000000000e+06	3.033187389373779297e+00	1.517325639724731445e+00	1.916663169860839844e+00	2.371388912200927734e+00	2.757398128509521484e+00	2.840533971786499023e+00	2.868777036666870117e+00	2.069694995880126953e-01
1.040000000000000000e+04	6.139669921875000000e+03	1.100371093750000000e+03	3.393301696777343750e+02	2.375212860107421875e+02	2.052721862792968750e+02	2.270867156982421875e+02	3.389587402343750000e+02	4.168994750976562500e+02	6.414513587951660156e+00	2.428058000000000000e+06	3.027822971343994141e+00	1.514341473579406738e+00	1.911298751831054688e+00	2.366837263107299805e+00	2.754340648651123047e+00	2.838419675827026367e+00	2.867692470550537109e+00	2.069133818149566650e-01
1.050000000000000000e+04	6.210312011718750000e+03	1.153480346679687500e+03	3.558563537597656250e+02	2.480801696777343750e+02	2.139129333496093750e+02	2.359693145751953125e+02	3.525644836425781250e+02	4.355283203125000000e+02	6.606250762939453125e+00	2.428058000000000000e+06	3.003644466400146484e+00	1.506325602531433105e+00	1.900040984153747559e+00	2.355815172195434570e+00	2.746702432632446289e+00	2.834003448486328125e+00	2.865552425384521484e+00	2.067997306585311890e-01
1.060000000000000000e+04	6.283038085937500000e+03	1.185257446289062500e+03	3.615718994140625000e+02	2.389421539306640625e+02	1.976121826171875000e+02	2.024410705566406250e+02	2.840599365234375000e+02	3.706147766113281250e+02	5.783196926116943359e+00	2.428058000000000000e+06	2.977129697799682617e+00	1.495556354522705078e+00	1.886154055595397949e+00	2.341584205627441406e+00	2.735737323760986328e+00	2.827111959457397461e+00	2.862047910690307617e+00	2.065983116626739502e-01
1.070000000000000000e+04	6.359140136718750000e+03	1.242232543945312500e+03	3.781117248535156250e+02	2.494880371093750000e+02	2.050847930908203125e+02	2.100495605468750000e+02	2.947599792480468750e+02	3.868219909667968750e+02	6.018409252166748047e+00	2.428058000000000000e+06	2.963248491287231445e+00	1.492545843124389648e+00	1.881417870521545410e+00	2.335715055465698242e+00	2.731863498687744141e+00	2.824620723724365234e+00	2.860742807388305664e+00	2.065202295780181885e-01
1.080000000000000000e+04	6.438166503906250000e+03	1.301983398437500000e+03	3.967437438964843750e+02	2.613115844726562500e+02	2.136395568847656250e+02	2.181485137939453125e+02	3.060147094726562500e+02	4.039875488281250000e+02	6.242900848388671875e+00	2.428058000000000000e+06	2.953952312469482422e+00	1.488890647888183594e+00	1.875120520591735840e+00	2.330164432525634766e+00	2.727674722671508789e+00	2.821856260299682617e+00	2.859107255935668945e+00	2.064188569784164429e-01
1.090000000000000000e+04	6.520007324218750000e+03	1.355256591796875000e+03	4.112971191406250000e+02	2.683786010742187500e+02	2.157903747558593750e+02	2.203113403320312500e+02	3.100378417968750000e+02	4.168849792480468750e+02	6.389213085174560547e+00	2.428058000000000000e+06	2.951178073883056641e+00	1.487061381340026855e+00	1.871318578720092773e+00	2.326314449310302734e+00	2.725080966949462891e+00	2.820045471191406250e+00	2.858167886734008789e+00	2.063687592744827271e-01
1.100000000000000000e+04	6.605123535156250000e+03	1.418404418945312500e+03	4.287734375000000000e+02	2.792432861328125000e+02	2.245231628417968750e+02	2.286686096191406250e+02	3.219266967773437500e+02	4.350760192871093750e+02	6.615982055664062500e+00	2.428058000000000000e+06	2.926511526107788086e+00	1.482466220855712891e+00	1.863596081733703613e+00	2.318630695343017578e+00	2.720021724700927734e+00	2.817150831222534180e+00	2.856809139251708984e+00	2.063016593456268311e-01
1.110000000000000000e+04	6.693502441406250000e+03	1.485950317382812500e+03	4.499040832519531250e+02	2.915702819824218750e+02	2.339463043212890625e+02	2.380200653076171875e+02	3.346680297851562500e+02	4.542352294921875000e+02	6.811955451965332031e+00	2.428058000000000000e+06	2.919636726379394531e+00	1.479306459426879883e+00	1.858343124389648438e+00	2.313510656356811523e+00	2.716347217559814453e+00	2.814784049987792969e+00	2.855555772781372070e+00	2.062300294637680054e-01
1.120000000000000000e+04	6.785227050781250000e+03	1.555965576171875000e+03	4.710438842773437500e+02	3.040574645996093750e+02	2.426827850341796875e+02	2.458476104736328125e+02	3.457168579101562500e+02	4.732403564453125000e+02	7.003295898437500000e+00	2.428058000000000000e+06	2.912829160690307617e+00	1.474323391914367676e+00	1.850126385688781738e+00	2.306026458740234375e+00	2.712192058563232422e+00	2.812063932418823242e+00	2.854143619537353516e+00	2.061461359262466431e-01
1.130000000000000000e+04	6.880401855468750000e+03	1.621290405273437500e+03	4.913191833496093750e+02	3.146567687988281250e+02	2.517634429931640625e+02	2.541245117187500000e+02	3.565617675781250000e+02	4.919595336914062500e+02	7.165289878845214844e+00	2.428058000000000000e+06	2.907549619674682617e+00	1.471185207366943359e+00	1.844451308250427246e+00	2.300377607345581055e+00	2.708182334899902344e+00	2.809443712234497070e+00	2.852734088897705078e+00	2.060662508010864258e-01
1.140000000000000000e+04	6.979194824218750000e+03	1.697089477539062500e+03	5.156802978515625000e+02	3.291125183105468750e+02	2.620642089843750000e+02	2.639478149414062500e+02	3.698663940429687500e+02	5.132208251953125000e+02	7.387047290802001953e+00	2.428058000000000000e+06	2.899720191955566406e+00	1.467907547950744629e+00	1.838927268981933594e+00	2.295108079910278320e+00	2.704659223556518555e+00	2.807155370712280273e+00	2.851552486419677734e+00	2.060034722089767456e-01
1.150000000000000000e+04	7.081725585937500000e+03	1.776901000976562500e+03	5.414777221679687500e+02	3.449645080566406250e+02	2.740759277343750000e+02	2.752232971191406250e+02	3.849188842773437500e+02	5.357142944335937500e+02	7.595906734466552734e+00	2.428058000000000000e+06	2.888002157211303711e+00	1.461034536361694336e+00	1.826644420623779297e+00	2.281558513641357422e+00	2.696556329727172852e+00	2.802153825759887695e+00	2.849006652832031250e+00	2.058950066566467285e-01
1.160000000000000000e+04	7.183100097656250000e+03	1.767292480468750000e+03	4.950372009277343750e+02	3.205809631347656250e+02	2.466902770996093750e+02	2.365420379638671875e+02	3.190682678222656250e+02	4.779995422363281250e+02	7.157155036926269531e+00	2.428058000000000000e+06	2.883862257003784180e+00	1.459125280380249023e+00	1.822135686874389648e+00	2.276996374130249023e+00	2.694037675857543945e+00	2.800735235214233398e+00	2.848350524902343750e+00	2.058647572994232178e-01
1.170000000000000000e+04	7.293246093750000000e+03	1.848126953125000000e+03	5.142786254882812500e+02	3.341761169433593750e+02	2.560780029296875000e+02	2.439297485351562500e+02	3.286227722167968750e+02	4.968903808593750000e+02	7.405600547790527344e+00	2.428058000000000000e+06	2.881050586700439453e+00	1.457705616950988770e+00	1.818661093711853027e+00	2.273562669754028320e+00	2.691999197006225586e+00	2.799576282501220703e+00	2.847817182540893555e+00	2.058411389589309692e-01
1.180000000000000000e+04	7.407534179687500000e+03	1.934109863281250000e+03	5.397702026367187500e+02	3.495889587402343750e+02	2.672067565917968750e+02	2.531143188476562500e+02	3.406076965332031250e+02	5.182966918945312500e+02	7.691189765930175781e+00	2.428057750000000000e+06	2.857382059097290039e+00	1.448014497756958008e+00	1.808060288429260254e+00	2.263115644454956055e+00	2.685849428176879883e+00	2.796102046966552734e+00	2.846260786056518555e+00	2.057595849037170410e-01
1.190000000000000000e+04	7.526100097656250000e+03	2.022682250976562500e+03	5.661209716796875000e+02	3.651690979003906250e+02	2.780591735839843750e+02	2.621388244628906250e+02	3.527859497070312500e+02	5.402328491210937500e+02	7.923399925231933594e+00	2.428057750000000000e+06	2.856297969818115234e+00	1.446696043014526367e+00	1.805242538452148438e+00	2.260256767272949219e+00	2.683808565139770508e+00	2.794878482818603516e+00	2.845653533935546875e+00	2.057348042726516724e-01
1.200000000000000000e+04	7.649098632812500000e+03	2.115830322265625000e+03	5.941668701171875000e+02	3.812994079589843750e+02	2.894786682128906250e+02	2.712939758300781250e+02	3.650400085449218750e+02	5.627156982421875000e+02	8.170287132263183594e+00	2.428057750000000000e+06	2.854569673538208008e+00	1.444936513900756836e+00	1.801981925964355469e+00	2.256854057312011719e+00	2.681369781494140625e+00	2.793532133102416992e+00	2.845022439956665039e+00	2.057065367698669434e-01
1.210000000000000000e+04	7.776683105468750000e+03	2.212719238281250000e+03	6.235808715820312500e+02	3.984740295410156250e+02	3.016433715820312500e+02	2.816663208007812500e+02	3.789407348632812500e+02	5.867722778320312500e+02	8.414630889892578125e+00	2.428057750000000000e+06	2.852495908737182617e+00	1.442705392837524414e+00	1.798043727874755859e+00	2.252799749374389648e+00	2.678073883056640625e+00	2.791863441467285156e+00	2.844213962554931641e+00	2.056622058153152466e-01
1.220000000000000000e+04	7.909046875000000000e+03	2.313966064453125000e+03	6.541879272460937500e+02	4.173240356445312500e+02	3.140273437500000000e+02	2.919237976074218750e+02	3.928069763183593750e+02	6.114623413085937500e+02	8.643857002258300781e+00	2.428057750000000000e+06	2.851271390914916992e+00	1.441209912300109863e+00	1.795037388801574707e+00	2.249402523040771484e+00	2.675549983978271484e+00	2.790228366851806641e+00	2.843292951583862305e+00	2.056219875812530518e-01
1.230000000000000000e+04	8.046172363281250000e+03	2.412879638671875000e+03	6.776814575195312500e+02	4.259816589355468750e+02	3.150708312988281250e+02	2.921242370605468750e+02	3.956370239257812500e+02	6.284185791015625000e+02	8.735610008239746094e+00	2.428057750000000000e+06	2.848338603973388672e+00	1.438874006271362305e+00	1.790952682495117188e+00	2.245429515838623047e+00	2.673120021820068359e+00	2.788763761520385742e+00	2.842532396316528320e+00	2.055793553590774536e-01
1.240000000000000000e+04	8.188506835937500000e+03	2.520646484375000000e+03	7.062255859375000000e+02	4.429792785644531250e+02	3.215707397460937500e+02	2.988774719238281250e+02	4.044715270996093750e+02	6.494038085937500000e+02	8.934782028198242188e+00	2.428057750000000000e+06	2.841014862060546875e+00	1.431742906570434570e+00	1.780331015586853027e+00	2.233250141143798828e+00	2.662475824356079102e+00	2.782480001449584961e+00	2.839359760284423828e+00	2.054091542959213257e-01
1.250000000000000000e+04	8.336200195312500000e+03	2.634625976562500000e+03	7.410607910156250000e+02	4.629070739746093750e+02	3.350341186523437500e+02	3.099130859375000000e+02	4.197909545898437500e+02	6.766002807617187500e+02	9.184300422668457031e+00	2.428057750000000000e+06	2.839790821075439453e+00	1.430296182632446289e+00	1.778077244758605957e+00	2.230672836303710938e+00	2.660383462905883789e+00	2.781018018722534180e+00	2.838646888732910156e+00	2.053695023059844971e-01
1.260000000000000000e+04	8.489349609375000000e+03	2.751879394531250000e+03	7.749663696289062500e+02	4.785635986328125000e+02	3.446297607421875000e+02	3.172377929687500000e+02	4.309700012207031250e+02	7.013755493164062500e+02	9.410627365112304688e+00	2.428057750000000000e+06	2.826542139053344727e+00	1.422066330909729004e+00	1.767386078834533691e+00	2.218819618225097656e+00	2.650944232940673828e+00	2.775131225585937500e+00	2.836143970489501953e+00	2.052350640296936035e-01
1.270000000000000000e+04	8.648141601562500000e+03	2.873695312500000000e+03	8.115495605468750000e+02	4.965106811523437500e+02	3.542731323242187500e+02	3.240476379394531250e+02	4.397454833984375000e+02	7.251654052734375000e+02	9.576861381530761719e+00	2.428057750000000000e+06	2.825766563415527344e+00	1.421247482299804688e+00	1.765859007835388184e+00	2.216828584671020508e+00	2.649543285369873047e+00	2.774160146713256836e+00	2.835611581802368164e+00	2.052047252655029297e-01
1.280000000000000000e+04	8.812828125000000000e+03	2.996811767578125000e+03	8.516569213867187500e+02	5.198543090820312500e+02	3.689958190917968750e+02	3.353164062500000000e+02	4.552254943847656250e+02	7.547909545898437500e+02	9.841834068298339844e+00	2.428057750000000000e+06	2.819023370742797852e+00	1.417832136154174805e+00	1.760771989822387695e+00	2.211214542388916016e+00	2.645159959793090820e+00	2.771680593490600586e+00	2.834364652633666992e+00	2.051422595977783203e-01
1.290000000000000000e+04	8.983525390625000000e+03	3.124256347656250000e+03	8.870265502929687500e+02	5.338884887695312500e+02	3.697479553222656250e+02	3.278136291503906250e+02	4.478934936523437500e+02	7.605518188476562500e+02	9.850192070007324219e+00	2.428057750000000000e+06	2.816369295120239258e+00	1.416085004806518555e+00	1.756891012191772461e+00	2.207016468048095703e+00	2.642152309417724609e+00	2.769741773605346680e+00	2.833356618881225586e+00	2.050961703062057495e-01
1.300000000000000000e+04	9.160536132812500000e+03	3.260985595703125000e+03	9.271454467773437500e+02	5.575778198242187500e+02	3.840216369628906250e+02	3.389387207031250000e+02	4.631554870605468750e+02	7.906046752929687500e+02	1.012335968017578125e+01	2.428057750000000000e+06	2.811577081680297852e+00	1.415200352668762207e+00	1.755087018013000488e+00	2.204766511917114258e+00	2.640541076660156250e+00	2.768513679504394531e+00	2.832687616348266602e+00	2.050619274377822876e-01
1.310000000000000000e+04	9.344035156250000000e+03	3.404297607421875000e+03	9.732588500976562500e+02	5.834432983398437500e+02	3.982677307128906250e+02	3.500264892578125000e+02	4.778462524414062500e+02	8.210598754882812500e+02	1.037670230865478516e+01	2.428057750000000000e+06	2.810865879058837891e+00	1.414507865905761719e+00	1.753483653068542480e+00	2.202973604202270508e+00	2.639493703842163086e+00	2.767904281616210938e+00	2.832400798797607422e+00	2.050446271896362305e-01
1.320000000000000000e+04	9.533991210937500000e+03	3.538513916015625000e+03	1.008637512207031250e+03	5.897579956054687500e+02	3.793308715820312500e+02	3.296412963867187500e+02	4.425631408691406250e+02	7.978146362304687500e+02	1.031423473358154297e+01	2.428057750000000000e+06	2.808140516281127930e+00	1.412410974502563477e+00	1.749885916709899902e+00	2.199023008346557617e+00	2.637259244918823242e+00	2.766630172729492188e+00	2.831757307052612305e+00	2.050124108791351318e-01
1.330000000000000000e+04	9.723337890625000000e+03	3.689690429687500000e+03	1.055245605468750000e+03	6.121623535156250000e+02	3.897980346679687500e+02	3.346829833984375000e+02	4.488490905761718750e+02	8.114598388671875000e+02	1.040951824188232422e+01	2.428057750000000000e+06	2.807118415832519531e+00	1.411526560783386230e+00	1.748032808303833008e+00	2.197188615798950195e+00	2.636097431182861328e+00	2.765885591506958008e+00	2.831356763839721680e+00	2.049934118986129761e-01
1.340000000000000000e+04	9.927134765625000000e+03	3.849352294921875000e+03	1.107380859375000000e+03	6.405100097656250000e+02	4.040420532226562500e+02	3.462893981933593750e+02	4.644319152832031250e+02	8.436483764648437500e+02	1.069297122955322266e+01	2.428057750000000000e+06	2.804565429687500000e+00	1.409825325012207031e+00	1.744169116020202637e+00	2.193839550018310547e+00	2.634000062942504883e+00	2.764796257019042969e+00	2.830768823623657227e+00	2.049566507339477539e-01
1.350000000000000000e+04	1.013819824218750000e+04	4.010900634765625000e+03	1.156916503906250000e+03	6.535128173828125000e+02	4.052593078613281250e+02	3.494633483886718750e+02	4.673884582519531250e+02	8.635362548828125000e+02	1.083655929565429688e+01	2.428057750000000000e+06	2.804039478302001953e+00	1.409058570861816406e+00	1.742529034614562988e+00	2.192200422286987305e+00	2.632907867431640625e+00	2.764202594757080078e+00	2.830495595932006836e+00	2.049442082643508911e-01
1.360000000000000000e+04	1.035702929687500000e+04	4.182568847656250000e+03	1.213952026367187500e+03	6.835587768554687500e+02	4.187565612792968750e+02	3.629202270507812500e+02	4.842372131347656250e+02	8.988923950195312500e+02	1.116132640838623047e+01	2.428057750000000000e+06	2.803479671478271484e+00	1.408420920372009277e+00	1.740855693817138672e+00	2.190369367599487305e+00	2.631810903549194336e+00	2.763609647750854492e+00	2.830247163772583008e+00	2.049325555562973022e-01
1.370000000000000000e+04	1.058363183593750000e+04	4.358921875000000000e+03	1.272336303710937500e+03	7.120520629882812500e+02	4.280360412597656250e+02	3.700168151855468750e+02	4.925003356933593750e+02	9.252749023437500000e+02	1.137168788909912109e+01	2.428057750000000000e+06	2.802489519119262695e+00	1.407141447067260742e+00	1.737732410430908203e+00	2.186930894851684570e+00	2.629741430282592773e+00	2.762399435043334961e+00	2.829577445983886719e+00	2.049027085304260254e-01
1.380000000000000000e+04	1.081812402343750000e+04	4.530397460937500000e+03	1.322440307617187500e+03	7.372124633789062500e+02	4.332080688476562500e+02	3.713561706542968750e+02	4.948321533203125000e+02	9.449222412109375000e+02	1.152813243865966797e+01	2.428057750000000000e+06	2.800216674804687500e+00	1.406017303466796875e+00	1.735403895378112793e+00	2.184779882431030273e+00	2.628516435623168945e+00	2.761620044708251953e+00	2.829185962677001953e+00	2.048810869455337524e-01
1.390000000000000000e+04	1.106127441406250000e+04	4.721482421875000000e+03	1.387420654296875000e+03	7.726254272460937500e+02	4.521232604980468750e+02	3.859217529296875000e+02	5.128030395507812500e+02	9.826535644531250000e+02	1.180647087097167969e+01	2.428057750000000000e+06	2.799717426300048828e+00	1.405469536781311035e+00	1.734275460243225098e+00	2.183555841445922852e+00	2.627712726593017578e+00	2.761181831359863281e+00	2.828964233398437500e+00	2.048667222261428833e-01
1.400000000000000000e+04	1.131301660156250000e+04	4.915661132812500000e+03	1.453710937500000000e+03	8.076727905273437500e+02	4.656862487792968750e+02	3.969136962890625000e+02	5.278236083984375000e+02	1.018411315917968750e+03	1.209121227264404297e+01	2.428057750000000000e+06	2.797089099884033203e+00	1.404075145721435547e+00	1.731702685356140137e+00	2.180935382843017578e+00	2.626067399978637695e+00	2.760252952575683594e+00	2.828594684600830078e+00	2.048489749431610107e-01
1.410000000000000000e+04	1.157365136718750000e+04	5.120496093750000000e+03	1.524912719726562500e+03	8.459023437500000000e+02	4.849866943359375000e+02	4.118063354492187500e+02	5.457235107421875000e+02	1.057167114257812500e+03	1.236382770538330078e+01	2.428057750000000000e+06	2.796095848083496094e+00	1.402935743331909180e+00	1.730087995529174805e+00	2.179343938827514648e+00	2.625090360641479492e+00	2.759719133377075195e+00	2.828324556350708008e+00	2.048331499099731445e-01
1.420000000000000000e+04	1.184172851562500000e+04	5.251055175781250000e+03	1.432171508789062500e+03	7.993527832031250000e+02	4.313457946777343750e+02	3.648894042968750000e+02	4.773686523437500000e+02	9.520192260742187500e+02	1.198335647583007812e+01	2.428057750000000000e+06	2.795146465301513672e+00	1.402130246162414551e+00	1.728497862815856934e+00	2.177776813507080078e+00	2.624100685119628906e+00	2.759219408035278320e+00	2.828116416931152344e+00	2.048227638006210327e-01
1.430000000000000000e+04	1.212085449218750000e+04	5.467560546875000000e+03	1.502317626953125000e+03	8.370801391601562500e+02	4.491849975585937500e+02	3.788261413574218750e+02	4.942554321289062500e+02	9.903025512695312500e+02	1.239687538146972656e+01	2.428057750000000000e+06	2.794026851654052734e+00	1.400709986686706543e+00	1.725746870040893555e+00	2.175016880035400391e+00	2.622242689132690430e+00	2.758048057556152344e+00	2.827581167221069336e+00	2.047915458679199219e-01
1.440000000000000000e+04	1.240965136718750000e+04	5.677507812500000000e+03	1.565233032226562500e+03	8.554406127929687500e+02	4.639905395507812500e+02	3.904218444824218750e+02	5.065737609863281250e+02	1.023690307617187500e+03	1.268751907348632812e+01	2.428057750000000000e+06	2.791978359222412109e+00	1.398055553436279297e+00	1.721241950988769531e+00	2.170428276062011719e+00	2.619497060775756836e+00	2.756304740905761719e+00	2.826706171035766602e+00	2.047534734010696411e-01
1.450000000000000000e+04	1.270840625000000000e+04	5.908409667968750000e+03	1.638272338867187500e+03	8.951804199218750000e+02	4.828057250976562500e+02	4.041931762695312500e+02	5.225160522460937500e+02	1.060443725585937500e+03	1.295132637023925781e+01	2.428057750000000000e+06	2.790479421615600586e+00	1.396527767181396484e+00	1.718547105789184570e+00	2.167222499847412109e+00	2.617095232009887695e+00	2.754773855209350586e+00	2.825835704803466797e+00	2.046890556812286377e-01
1.460000000000000000e+04	1.301738281250000000e+04	6.146412109375000000e+03	1.706519042968750000e+03	9.313645629882812500e+02	5.004211425781250000e+02	4.158861999511718750e+02	5.364301147460937500e+02	1.097571533203125000e+03	1.328782367706298828e+01	2.428057750000000000e+06	2.783670425415039062e+00	1.393297910690307617e+00	1.713807463645935059e+00	2.162032127380371094e+00	2.613183021545410156e+00	2.752607822418212891e+00	2.824861049652099609e+00	2.046262174844741821e-01
1.470000000000000000e+04	1.333685253906250000e+04	6.387846191406250000e+03	1.771592651367187500e+03	9.704226074218750000e+02	5.076869201660156250e+02	4.267405090332031250e+02	5.499141235351562500e+02	1.133010498046875000e+03	1.354898929595947266e+01	2.428057750000000000e+06	2.782675743103027344e+00	1.392330765724182129e+00	1.711852669715881348e+00	2.159753322601318359e+00	2.611510515213012695e+00	2.751639604568481445e+00	2.824417352676391602e+00	2.046106010675430298e-01
1.480000000000000000e+04	1.366711425781250000e+04	6.642583496093750000e+03	1.857202270507812500e+03	1.016361450195312500e+03	5.295200195312500000e+02	4.431898498535156250e+02	5.700421142578125000e+02	1.176602172851562500e+03	1.390461635589599609e+01	2.428057750000000000e+06	2.780624628067016602e+00	1.389879941940307617e+00	1.708324074745178223e+00	2.155967950820922852e+00	2.608953952789306641e+00	2.750247240066528320e+00	2.823750019073486328e+00	2.045708745718002319e-01
1.490000000000000000e+04	1.400841894531250000e+04	6.903638671875000000e+03	1.942096923828125000e+03	1.063177001953125000e+03	5.501920776367187500e+02	4.596367797851562500e+02	5.892458496093750000e+02	1.221410034179687500e+03	1.420658397674560547e+01	2.428057750000000000e+06	2.744498014450073242e+00	1.374702692031860352e+00	1.692123889923095703e+00	2.140437364578247070e+00	2.597562074661254883e+00	2.743119716644287109e+00	2.820150136947631836e+00	2.043775618076324463e-01
1.500000000000000000e+04	1.436105761718750000e+04	7.174692871093750000e+03	2.033067260742187500e+03	1.104382934570312500e+03	5.699814453125000000e+02	4.744182128906250000e+02	6.066627807617187500e+02	1.263737670898437500e+03	1.447138977050781250e+01	2.428057750000000000e+06	2.742521762847900391e+00	1.372836232185363770e+00	1.689025163650512695e+00	2.136202096939086914e+00	2.593680858612060547e+00	2.739802360534667969e+00	2.817809104919433594e+00	2.042367309331893921e-01
1.510000000000000000e+04	1.472530078125000000e+04	7.454807617187500000e+03	2.131308349609375000e+03	1.157522705078125000e+03	5.951103515625000000e+02	4.929102783203125000e+02	6.285868530273437500e+02	1.312693603515625000e+03	1.475282573699951172e+01	2.428057750000000000e+06	2.741482019424438477e+00	1.372060775756835938e+00	1.687419652938842773e+00	2.134476661682128906e+00	2.592082977294921875e+00	2.738707065582275391e+00	2.817161321640014648e+00	2.041978836059570312e-01
1.520000000000000000e+04	1.510140625000000000e+04	7.743328125000000000e+03	2.230494628906250000e+03	1.207960693359375000e+03	6.146093139648437500e+02	5.092506103515625000e+02	6.471656494140625000e+02	1.357672241210937500e+03	1.502354526519775391e+01	2.428057750000000000e+06	2.740915775299072266e+00	1.371517777442932129e+00	1.686035275459289551e+00	2.132972717285156250e+00	2.590831756591796875e+00	2.737816572189331055e+00	2.816650152206420898e+00	2.041686773300170898e-01
1.530000000000000000e+04	1.548964550781250000e+04	8.040892089843750000e+03	2.336763916015625000e+03	1.264213867187500000e+03	6.398151245117187500e+02	5.282073364257812500e+02	6.683803100585937500e+02	1.408326293945312500e+03	1.537262058258056641e+01	2.428057750000000000e+06	2.737076520919799805e+00	1.368338704109191895e+00	1.681632280349731445e+00	2.128904819488525391e+00	2.587877035140991211e+00	2.736279726028442383e+00	2.815981864929199219e+00	2.041357159614562988e-01
1.540000000000000000e+04	1.589027148437500000e+04	8.347230468750000000e+03	2.447200927734375000e+03	1.320170043945312500e+03	6.638012695312500000e+02	5.431735229492187500e+02	6.848396606445312500e+02	1.452651611328125000e+03	1.560159206390380859e+01	2.428057750000000000e+06	2.733157634735107422e+00	1.365794897079467773e+00	1.677700996398925781e+00	2.124508380889892578e+00	2.584517240524291992e+00	2.734448671340942383e+00	2.815085649490356445e+00	2.040811628103256226e-01
1.550000000000000000e+04	1.630344726562500000e+04	8.647626953125000000e+03	2.435092529296875000e+03	1.286415771484375000e+03	6.091481933593750000e+02	5.150705566406250000e+02	6.344137573242187500e+02	1.392841552734375000e+03	1.515560913085937500e+01	2.428057750000000000e+06	2.730068922042846680e+00	1.363386034965515137e+00	1.674425125122070312e+00	2.121275901794433594e+00	2.581834077835083008e+00	2.732722282409667969e+00	2.813993692398071289e+00	2.040036320686340332e-01
1.560000000000000000e+04	1.672959179687500000e+04	8.964318359375000000e+03	2.538676269531250000e+03	1.335617187500000000e+03	6.195023803710937500e+02	5.259727783203125000e+02	6.466679077148437500e+02	1.432353393554687500e+03	1.561676597595214844e+01	2.428057750000000000e+06	2.728556871414184570e+00	1.361853599548339844e+00	1.672091841697692871e+00	2.118955373764038086e+00	2.580086946487426758e+00	2.731699228286743164e+00	2.813454866409301758e+00	2.039709538221359253e-01
1.570000000000000000e+04	1.716887890625000000e+04	9.298333984375000000e+03	2.635628173828125000e+03	1.387312255859375000e+03	6.407294311523437500e+02	5.448989868164062500e+02	6.680614624023437500e+02	1.485370483398437500e+03	1.610303306579589844e+01	2.428057750000000000e+06	2.724140167236328125e+00	1.358068585395812988e+00	1.667952537536621094e+00	2.115500688552856445e+00	2.577662706375122070e+00	2.730454206466674805e+00	2.812927484512329102e+00	2.039449065923690796e-01
1.580000000000000000e+04	1.762150585937500000e+04	9.640297851562500000e+03	2.735348144531250000e+03	1.430883911132812500e+03	6.454672851562500000e+02	5.507646484375000000e+02	6.713374633789062500e+02	1.505930908203125000e+03	1.637210655212402344e+01	2.428057750000000000e+06	2.709202527999877930e+00	1.356729626655578613e+00	1.666063785552978516e+00	2.113284826278686523e+00	2.575995683670043945e+00	2.729444026947021484e+00	2.812284469604492188e+00	2.039056718349456787e-01
1.590000000000000000e+04	1.808773242187500000e+04	9.993884765625000000e+03	2.856732910156250000e+03	1.496361328125000000e+03	6.703202514648437500e+02	5.703786621093750000e+02	6.937786254882812500e+02	1.560721923828125000e+03	1.680014991760253906e+01	2.428057750000000000e+06	2.708566904067993164e+00	1.355541229248046875e+00	1.664502739906311035e+00	2.111344575881958008e+00	2.574566602706909180e+00	2.728571653366088867e+00	2.811731815338134766e+00	2.038678675889968872e-01
1.600000000000000000e+04	1.855986132812500000e+04	1.035722949218750000e+04	2.988942626953125000e+03	1.547590820312500000e+03	6.888389892578125000e+02	5.867938842773437500e+02	7.117042846679687500e+02	1.606633789062500000e+03	1.712757492065429688e+01	2.428057750000000000e+06	2.707505464553833008e+00	1.354600191116333008e+00	1.663093090057373047e+00	2.109747886657714844e+00	2.573199748992919922e+00	2.727704048156738281e+00	2.811236381530761719e+00	2.038424462080001831e-01
1.610000000000000000e+04	1.905342968750000000e+04	1.073063183593750000e+04	3.123414306640625000e+03	1.619162719726562500e+03	7.120579833984375000e+02	6.065004272460937500e+02	7.318667602539062500e+02	1.658536254882812500e+03	1.745875930786132812e+01	2.428057750000000000e+06	2.707020759582519531e+00	1.354000329971313477e+00	1.661975502967834473e+00	2.108362197875976562e+00	2.572057247161865234e+00	2.726992607116699219e+00	2.810868978500366211e+00	2.038234025239944458e-01
1.620000000000000000e+04	1.956065039062500000e+04	1.105618945312500000e+04	3.182346191406250000e+03	1.442219848632812500e+03	5.940544433593750000e+02	5.113189697265625000e+02	6.047845458984375000e+02	1.426465698242187500e+03	1.616514968872070312e+01	2.428057750000000000e+06	2.706186771392822266e+00	1.353318810462951660e+00	1.660464882850646973e+00	2.106878042221069336e+00	2.570830106735229492e+00	2.726139307022094727e+00	2.810301065444946289e+00	2.037823051214218140e-01
1.630000000000000000e+04	2.008256445312500000e+04	1.144556542968750000e+04	3.328780029296875000e+03	1.506831054687500000e+03	6.163559570312500000e+02	5.280111694335937500e+02	6.245311279296875000e+02	1.476064941406250000e+03	1.677529335021972656e+01	2.428057750000000000e+06	2.705094575881958008e+00	1.352585196495056152e+00	1.658880233764648438e+00	2.105368852615356445e+00	2.569692134857177734e+00	2.725439310073852539e+00	2.809962511062622070e+00	2.037610560655593872e-01
1.640000000000000000e+04	2.061881250000000000e+04	1.180256542968750000e+04	3.161591796875000000e+03	1.489701538085937500e+03	6.068752441406250000e+02	5.220237426757812500e+02	6.226678466796875000e+02	1.484147949218750000e+03	1.710344314575195312e+01	2.428057750000000000e+06	2.702883720397949219e+00	1.350239753723144531e+00	1.655423998832702637e+00	2.101862668991088867e+00	2.567188262939453125e+00	2.723917484283447266e+00	2.809171199798583984e+00	2.037070989608764648e-01
1.650000000000000000e+04	2.116967968750000000e+04	1.220935839843750000e+04	3.280281494140625000e+03	1.494837036132812500e+03	6.264354248046875000e+02	5.377781372070312500e+02	6.425372314453125000e+02	1.536376098632812500e+03	1.761746215820312500e+01	2.428057750000000000e+06	2.695336341857910156e+00	1.345956325531005859e+00	1.650481104850769043e+00	2.097084999084472656e+00	2.563687324523925781e+00	2.721944093704223633e+00	2.808223009109497070e+00	2.036465704441070557e-01
1.660000000000000000e+04	2.173515820312500000e+04	1.262488183593750000e+04	3.316156982421875000e+03	1.538992431640625000e+03	6.396544189453125000e+02	5.465614624023437500e+02	6.544453735351562500e+02	1.575643432617187500e+03	1.809942817687988281e+01	2.428057750000000000e+06	2.689091444015502930e+00	1.341384768486022949e+00	1.643061637878417969e+00	2.089663505554199219e+00	2.558024883270263672e+00	2.718711853027343750e+00	2.806648731231689453e+00	2.035416662693023682e-01
1.670000000000000000e+04	2.231535742187500000e+04	1.305254882812500000e+04	3.449556640625000000e+03	1.599611206054687500e+03	6.612039794921875000e+02	5.602587280273437500e+02	6.708873901367187500e+02	1.620578369140625000e+03	1.844843292236328125e+01	2.428057750000000000e+06	2.675624370574951172e+00	1.334355473518371582e+00	1.632537961006164551e+00	2.077559947967529297e+00	2.547133207321166992e+00	2.712276220321655273e+00	2.803623914718627930e+00	2.034069299697875977e-01
1.680000000000000000e+04	2.291030664062500000e+04	1.349200683593750000e+04	3.565437011718750000e+03	1.668885864257812500e+03	6.869059448242187500e+02	5.780343627929687500e+02	6.916304931640625000e+02	1.674993652343750000e+03	1.886036491394042969e+01	2.428057750000000000e+06	2.673452854156494141e+00	1.333061933517456055e+00	1.630266785621643066e+00	2.074936628341674805e+00	2.545106887817382812e+00	2.711060285568237305e+00	2.802875757217407227e+00	2.033498436212539673e-01
1.690000000000000000e+04	2.351993945312500000e+04	1.393733886718750000e+04	3.651481933593750000e+03	1.718205932617187500e+03	6.956383056640625000e+02	5.780501098632812500e+02	6.911807861328125000e+02	1.689276000976562500e+03	1.908797264099121094e+01	2.428057750000000000e+06	2.671966075897216797e+00	1.331478357315063477e+00	1.627798438072204590e+00	2.072014331817626953e+00	2.542782306671142578e+00	2.709604740142822266e+00	2.802131652832031250e+00	2.033107429742813110e-01
1.700000000000000000e+04	2.414441015625000000e+04	1.439745703125000000e+04	3.810119628906250000e+03	1.791331665039062500e+03	7.219208984375000000e+02	5.965141601562500000e+02	7.133483886718750000e+02	1.746251586914062500e+03	1.953648185729980469e+01	2.428057750000000000e+06	2.668975830078125000e+00	1.328902482986450195e+00	1.623220801353454590e+00	2.066792964935302734e+00	2.538597345352172852e+00	2.707060575485229492e+00	2.800902366638183594e+00	2.032373100519180298e-01
1.710000000000000000e+04	2.478360937500000000e+04	1.486825097656250000e+04	3.978032470703125000e+03	1.867782714843750000e+03	7.515383300781250000e+02	6.169336547851562500e+02	7.366712036132812500e+02	1.808615234375000000e+03	2.003497695922851562e+01	2.428057750000000000e+06	2.662362098693847656e+00	1.324599504470825195e+00	1.617667675018310547e+00	2.060649633407592773e+00	2.532592296600341797e+00	2.703587770462036133e+00	2.799452304840087891e+00	2.031628638505935669e-01
1.720000000000000000e+04	2.543729101562500000e+04	1.529044726562500000e+04	3.946583984375000000e+03	1.903096679687500000e+03	7.408651123046875000e+02	6.007244262695312500e+02	7.154161376953125000e+02	1.786930786132812500e+03	1.988835906982421875e+01	2.428057750000000000e+06	2.661366939544677734e+00	1.323481917381286621e+00	1.615936756134033203e+00	2.058558464050292969e+00	2.530534744262695312e+00	2.702333688735961914e+00	2.798847198486328125e+00	2.031241357326507568e-01
1.730000000000000000e+04	2.610566601562500000e+04	1.577751464843750000e+04	4.105129394531250000e+03	1.970884887695312500e+03	7.659700927734375000e+02	6.165677490234375000e+02	7.355078125000000000e+02	1.840748901367187500e+03	2.037565994262695312e+01	2.428057750000000000e+06	2.660338640213012695e+00	1.322482585906982422e+00	1.614057302474975586e+00	2.056395530700683594e+00	2.528451681137084961e+00	2.700945377349853516e+00	2.798267364501953125e+00	2.030926495790481567e-01
1.740000000000000000e+04	2.678846875000000000e+04	1.627424804687500000e+04	4.270030273437500000e+03	2.053623779296875000e+03	7.937913818359375000e+02	6.326645507812500000e+02	7.566059570312500000e+02	1.898690551757812500e+03	2.084420204162597656e+01	2.428057750000000000e+06	2.659703493118286133e+00	1.321849942207336426e+00	1.612777948379516602e+00	2.054862737655639648e+00	2.526890516281127930e+00	2.699878454208374023e+00	2.797704696655273438e+00	2.030639201402664185e-01
1.750000000000000000e+04	2.748551757812500000e+04	1.678241796875000000e+04	4.441138183593750000e+03	2.135071289062500000e+03	8.231936645507812500e+02	6.495711669921875000e+02	7.772109985351562500e+02	1.955897460937500000e+03	2.126708602905273438e+01	2.428057750000000000e+06	2.658991575241088867e+00	1.321031093597412109e+00	1.611231088638305664e+00	2.053255796432495117e+00	2.525488138198852539e+00	2.698941469192504883e+00	2.797221660614013672e+00	2.030332386493682861e-01
1.760000000000000000e+04	2.819661132812500000e+04	1.730090625000000000e+04	4.621913574218750000e+03	2.220426269531250000e+03	8.533713378906250000e+02	6.696608276367187500e+02	8.010758666992187500e+02	2.016342041015625000e+03	2.173871994018554688e+01	2.428057750000000000e+06	2.658409833908081055e+00	1.320424556732177734e+00	1.609917759895324707e+00	2.051778316497802734e+00	2.524361610412597656e+00	2.698186635971069336e+00	2.796827316284179688e+00	2.030099183320999146e-01
1.770000000000000000e+04	2.892011328125000000e+04	1.774175390625000000e+04	4.426368652343750000e+03	1.936576660156250000e+03	6.895972900390625000e+02	5.608435668945312500e+02	6.562149658203125000e+02	1.698865234375000000e+03	2.036917686462402344e+01	2.428057750000000000e+06	2.657383918762207031e+00	1.319644331932067871e+00	1.608590960502624512e+00	2.050393104553222656e+00	2.523135900497436523e+00	2.697479248046875000e+00	2.796526432037353516e+00	2.029940783977508545e-01
1.780000000000000000e+04	2.965836914062500000e+04	1.826875195312500000e+04	4.576143554687500000e+03	1.931479003906250000e+03	6.456651611328125000e+02	5.386517944335937500e+02	6.259039306640625000e+02	1.648530639648437500e+03	2.054377365112304688e+01	2.428057750000000000e+06	2.655425310134887695e+00	1.317854046821594238e+00	1.605299711227416992e+00	2.047106266021728516e+00	2.520393133163452148e+00	2.695554733276367188e+00	2.795733928680419922e+00	2.029557824134826660e-01
1.790000000000000000e+04	3.040992187500000000e+04	1.881095312500000000e+04	4.769379882812500000e+03	2.011370361328125000e+03	6.667246704101562500e+02	5.570910644531250000e+02	6.451420288085937500e+02	1.707564086914062500e+03	2.120965194702148438e+01	2.428057750000000000e+06	2.650768041610717773e+00	1.313940286636352539e+00	1.601226449012756348e+00	2.042801380157470703e+00	2.517180204391479492e+00	2.693422555923461914e+00	2.794844865798950195e+00	2.029077112674713135e-01
1.800000000000000000e+04	3.117431640625000000e+04	1.936321484375000000e+04	4.879797363281250000e+03	2.097890380859375000e+03	6.927698364257812500e+02	5.775207519531250000e+02	6.678804321289062500e+02	1.770646606445312500e+03	2.193785858154296875e+01	2.428057750000000000e+06	2.650486469268798828e+00	1.313584089279174805e+00	1.600509643554687500e+00	2.041929960250854492e+00	2.516547203063964844e+00	2.693033456802368164e+00	2.794695138931274414e+00	2.029006183147430420e-01
1.810000000000000000e+04	3.195116406250000000e+04	1.992369531250000000e+04	5.081690917968750000e+03	2.184132080078125000e+03	7.153610229492187500e+02	5.960633544921875000e+02	6.870520019531250000e+02	1.825424438476562500e+03	2.241806411743164062e+01	2.428057750000000000e+06	2.648772001266479492e+00	1.311781764030456543e+00	1.597382903099060059e+00	2.038419723510742188e+00	2.513557195663452148e+00	2.691159009933471680e+00	2.793895006179809570e+00	2.028574198484420776e-01
1.820000000000000000e+04	3.274001953125000000e+04	2.048864843750000000e+04	5.231717285156250000e+03	2.226788330078125000e+03	7.351791992187500000e+02	6.089133300781250000e+02	6.949390258789062500e+02	1.863357666015625000e+03	2.283009529113769531e+01	2.428057750000000000e+06	2.646729707717895508e+00	1.309757471084594727e+00	1.593643426895141602e+00	2.034386634826660156e+00	2.509630441665649414e+00	2.688601732254028320e+00	2.792817115783691406e+00	2.028026282787322998e-01
1.830000000000000000e+04	3.354040234375000000e+04	2.106247070312500000e+04	5.375490722656250000e+03	2.297216308593750000e+03	7.482479858398437500e+02	6.177909545898437500e+02	7.013303222656250000e+02	1.894137329101562500e+03	2.309825134277343750e+01	2.428057750000000000e+06	2.644613981246948242e+00	1.307729482650756836e+00	1.590482354164123535e+00	2.031088113784790039e+00	2.507347345352172852e+00	2.686927080154418945e+00	2.792111635208129883e+00	2.027615159749984741e-01
1.840000000000000000e+04	3.435168750000000000e+04	2.138189257812500000e+04	5.561511718750000000e+03	2.059907470703125000e+03	7.405531616210937500e+02	6.209630126953125000e+02	6.974942626953125000e+02	1.907281982421875000e+03	2.327173995971679688e+01	2.428057750000000000e+06	2.644193887710571289e+00	1.307090163230895996e+00	1.589307546615600586e+00	2.029696226119995117e+00	2.506151199340820312e+00	2.686014890670776367e+00	2.791607141494750977e+00	2.027343958616256714e-01
1.850000000000000000e+04	3.517358593750000000e+04	2.196382421875000000e+04	5.586936523437500000e+03	2.090075195312500000e+03	7.505263061523437500e+02	6.291320190429687500e+02	7.040938720703125000e+02	1.936476562500000000e+03	2.361509513854980469e+01	2.428057750000000000e+06	2.642944574356079102e+00	1.305677771568298340e+00	1.587059378623962402e+00	2.027121543884277344e+00	2.504475355148315430e+00	2.685083389282226562e+00	2.791191339492797852e+00	2.027147710323333740e-01
1.860000000000000000e+04	3.600541796875000000e+04	2.255748046875000000e+04	5.793405761718750000e+03	2.173489013671875000e+03	7.795682373046875000e+02	6.485997314453125000e+02	7.249873046875000000e+02	1.998778320312500000e+03	2.418088722229003906e+01	2.428057750000000000e+06	2.641908168792724609e+00	1.304162740707397461e+00	1.584841609001159668e+00	2.024729251861572266e+00	2.502667427062988281e+00	2.683931350708007812e+00	2.790690660476684570e+00	2.026910781860351562e-01
1.870000000000000000e+04	3.684653906250000000e+04	2.313996289062500000e+04	5.972908203125000000e+03	2.241576904296875000e+03	7.960026855468750000e+02	6.604800415039062500e+02	7.383981933593750000e+02	2.038623291015625000e+03	2.450813865661621094e+01	2.428057750000000000e+06	2.641484975814819336e+00	1.303498983383178711e+00	1.583800435066223145e+00	2.023435354232788086e+00	2.501672267913818359e+00	2.683354854583740234e+00	2.790404319763183594e+00	2.026754468679428101e-01
1.880000000000000000e+04	3.769629687500000000e+04	2.374647070312500000e+04	6.184235351562500000e+03	2.314803710937500000e+03	8.201190795898437500e+02	6.744840087890625000e+02	7.498514404296875000e+02	2.088178222656250000e+03	2.502388381958007812e+01	2.428057750000000000e+06	2.641030311584472656e+00	1.302729368209838867e+00	1.582502961158752441e+00	2.022057056427001953e+00	2.500637292861938477e+00	2.682707071304321289e+00	2.790028333663940430e+00	2.026493102312088013e-01
1.890000000000000000e+04	3.855402734375000000e+04	2.436141992187500000e+04	6.422095214843750000e+03	2.409082031250000000e+03	8.540576782226562500e+02	6.983798828125000000e+02	7.723942871093750000e+02	2.155069824218750000e+03	2.548217010498046875e+01	2.428057750000000000e+06	2.635880947113037109e+00	1.298801541328430176e+00	1.576924920082092285e+00	2.016800165176391602e+00	2.495111465454101562e+00	2.679688692092895508e+00	2.788534164428710938e+00	2.025754600763320923e-01
1.900000000000000000e+04	3.941900000000000000e+04	2.498201367187500000e+04	6.644410156250000000e+03	2.500580810546875000e+03	8.827315673828125000e+02	7.187165527343750000e+02	7.926582031250000000e+02	2.214900390625000000e+03	2.583692359924316406e+01	2.428057750000000000e+06	2.634817361831665039e+00	1.297560095787048340e+00	1.574882388114929199e+00	2.014100790023803711e+00	2.492516040802001953e+00	2.677460432052612305e+00	2.787116050720214844e+00	2.024514973163604736e-01
1.910000000000000000e+04	4.029046484375000000e+04	2.560353320312500000e+04	6.888597656250000000e+03	2.598743164062500000e+03	9.149456787109375000e+02	7.409128417968750000e+02	8.151405639648437500e+02	2.280848876953125000e+03	2.631526947021484375e+01	2.428057750000000000e+06	2.634370565414428711e+00	1.296685695648193359e+00	1.573407173156738281e+00	2.012246847152709961e+00	2.491153717041015625e+00	2.676605224609375000e+00	2.786657571792602539e+00	2.024196684360504150e-01
1.920000000000000000e+04	4.116761718750000000e+04	2.623068554687500000e+04	7.050486328125000000e+03	2.623651611328125000e+03	9.078231811523437500e+02	7.347812500000000000e+02	8.054785766601562500e+02	2.276457763671875000e+03	2.618207359313964844e+01	2.428057750000000000e+06	2.633625268936157227e+00	1.295425415039062500e+00	1.571217536926269531e+00	2.009990930557250977e+00	2.489059209823608398e+00	2.675120115280151367e+00	2.785852670669555664e+00	2.023605555295944214e-01
1.930000000000000000e+04	4.204976953125000000e+04	2.686735937500000000e+04	7.254099121093750000e+03	2.727875976562500000e+03	9.401472167968750000e+02	7.589592895507812500e+02	8.291558227539062500e+02	2.350061523437500000e+03	2.688995933532714844e+01	2.428057750000000000e+06	2.633097171783447266e+00	1.294507384300231934e+00	1.569427490234375000e+00	2.008074045181274414e+00	2.487236261367797852e+00	2.673836946487426758e+00	2.785099029541015625e+00	2.023020982742309570e-01
1.940000000000000000e+04	4.293603515625000000e+04	2.750652343750000000e+04	7.368382324218750000e+03	2.814277587890625000e+03	9.437294311523437500e+02	7.712341308593750000e+02	8.408399047851562500e+02	2.396399414062500000e+03	2.714446449279785156e+01	2.428057750000000000e+06	2.632365703582763672e+00	1.293666839599609375e+00	1.568065881729125977e+00	2.006557226181030273e+00	2.485793352127075195e+00	2.672899723052978516e+00	2.784661293029785156e+00	2.022764831781387329e-01
1.950000000000000000e+04	4.382534375000000000e+04	2.812210156250000000e+04	7.291086914062500000e+03	2.583410888671875000e+03	8.674771728515625000e+02	7.113813476562500000e+02	7.687893676757812500e+02	2.254746582031250000e+03	2.620306015014648438e+01	2.428057750000000000e+06	2.631386518478393555e+00	1.292746663093566895e+00	1.566696047782897949e+00	2.005006551742553711e+00	2.484159708023071289e+00	2.671859502792358398e+00	2.784075975418090820e+00	2.022415995597839355e-01
1.960000000000000000e+04	4.471735937500000000e+04	2.853911718750000000e+04	7.512539062500000000e+03	2.665066894531250000e+03	8.813745727539062500e+02	7.219205322265625000e+02	7.777485961914062500e+02	2.292691894531250000e+03	2.681757354736328125e+01	2.428057750000000000e+06	2.630143880844116211e+00	1.290251493453979492e+00	1.563078761100769043e+00	2.002099752426147461e+00	2.481855630874633789e+00	2.670482873916625977e+00	2.783500671386718750e+00	2.022139281034469604e-01
1.970000000000000000e+04	4.559056250000000000e+04	2.824453906250000000e+04	7.362908203125000000e+03	2.547012939453125000e+03	8.130903320312500000e+02	6.484994506835937500e+02	6.908743286132812500e+02	2.075111572265625000e+03	2.575112915039062500e+01	2.428057750000000000e+06	2.627741575241088867e+00	1.287702322006225586e+00	1.559727072715759277e+00	1.998115897178649902e+00	2.477987051010131836e+00	2.668105125427246094e+00	2.782300710678100586e+00	2.021617591381072998e-01
1.980000000000000000e+04	4.648397265625000000e+04	2.886643945312500000e+04	7.615139648437500000e+03	2.646887207031250000e+03	8.426843872070312500e+02	6.717794189453125000e+02	7.135707397460937500e+02	2.146222412109375000e+03	2.664074897766113281e+01	2.428057750000000000e+06	2.626666784286499023e+00	1.286382436752319336e+00	1.557533979415893555e+00	1.995866775512695312e+00	2.476094961166381836e+00	2.666782617568969727e+00	2.781601190567016602e+00	2.021133154630661011e-01
1.990000000000000000e+04	4.737725781250000000e+04	2.920617187500000000e+04	7.746600097656250000e+03	2.722496582031250000e+03	8.737750244140625000e+02	6.944624633789062500e+02	7.338360595703125000e+02	2.208746093750000000e+03	2.733104896545410156e+01	2.428057750000000000e+06	2.626380920410156250e+00	1.285902738571166992e+00	1.556713104248046875e+00	1.994855999946594238e+00	2.475174188613891602e+00	2.666135311126708984e+00	2.781248807907104492e+00	2.020876705646514893e-01
2.000000000000000000e+04	4.826950390625000000e+04	2.982604101562500000e+04	8.001685546875000000e+03	2.829575195312500000e+03	9.056018066406250000e+02	7.161420288085937500e+02	7.530419311523437500e+02	2.272996826171875000e+03	2.791148376464843750e+01	2.428057750000000000e+06	2.625838518142700195e+00	1.284917712211608887e+00	1.555036306381225586e+00	1.993243813514709473e+00	2.473634481430053711e+00	2.665206432342529297e+00	2.780823230743408203e+00	2.020691484212875366e-01
2.010000000000000000e+04	4.915985156250000000e+04	3.043917187500000000e+04	8.215848632812500000e+03	2.927260742187500000e+03	9.121086425781250000e+02	7.258371582031250000e+02	7.570070800781250000e+02	2.302635253906250000e+03	2.833902359008789062e+01	2.428057750000000000e+06	2.625530958175659180e+00	1.284432888031005859e+00	1.554070830345153809e+00	1.992132782936096191e+00	2.472638845443725586e+00	2.664604902267456055e+00	2.780518054962158203e+00	2.020508795976638794e-01
2.020000000000000000e+04	5.004751171875000000e+04	3.106354882812500000e+04	8.486349609375000000e+03	3.042055419921875000e+03	9.474211425781250000e+02	7.529177246093750000e+02	7.832048950195312500e+02	2.376673828125000000e+03	2.907927131652832031e+01	2.428057750000000000e+06	2.624821186065673828e+00	1.283550381660461426e+00	1.552527189254760742e+00	1.990440011024475098e+00	2.471142768859863281e+00	2.663711309432983398e+00	2.780080795288085938e+00	2.020264416933059692e-01
2.030000000000000000e+04	5.093108203125000000e+04	3.158177929687500000e+04	8.295578125000000000e+03	2.966538330078125000e+03	8.888471679687500000e+02	6.753545532226562500e+02	6.706181640625000000e+02	2.077683105468750000e+03	2.771980094909667969e+01	2.428057750000000000e+06	2.623784780502319336e+00	1.282783031463623047e+00	1.550876140594482422e+00	1.989090085029602051e+00	2.470022678375244141e+00	2.663037776947021484e+00	2.779735088348388672e+00	2.020032852888107300e-01
2.040000000000000000e+04	5.181075000000000000e+04	3.188645507812500000e+04	8.566436523437500000e+03	3.078264160156250000e+03	9.197688598632812500e+02	7.002200927734375000e+02	6.920831298828125000e+02	2.140667724609375000e+03	2.860469436645507812e+01	2.428057750000000000e+06	2.623356342315673828e+00	1.281995415687561035e+00	1.549335598945617676e+00	1.987662076950073242e+00	2.468714952468872070e+00	2.662204742431640625e+00	2.779316425323486328e+00	2.019790858030319214e-01
2.050000000000000000e+04	5.268519921875000000e+04	3.229490625000000000e+04	8.842152343750000000e+03	3.174463623046875000e+03	9.523353881835937500e+02	7.247734985351562500e+02	7.128188476562500000e+02	2.200316406250000000e+03	2.915336990356445312e+01	2.428057750000000000e+06	2.611315965652465820e+00	1.276424527168273926e+00	1.541401386260986328e+00	1.980345606803894043e+00	2.461811304092407227e+00	2.657556295394897461e+00	2.777376890182495117e+00	2.018667310476303101e-01
2.060000000000000000e+04	5.355362500000000000e+04	3.260617773437500000e+04	9.096652343750000000e+03	3.259372314453125000e+03	9.668114013671875000e+02	7.439188842773437500e+02	7.286980590820312500e+02	2.240926025390625000e+03	2.951136779785156250e+01	2.428057750000000000e+06	2.609970092773437500e+00	1.275309801101684570e+00	1.539030790328979492e+00	1.978031992912292480e+00	2.459843873977661133e+00	2.656170845031738281e+00	2.776623725891113281e+00	2.018271684646606445e-01
2.070000000000000000e+04	5.441527343750000000e+04	3.320962890625000000e+04	9.240095703125000000e+03	3.354858154296875000e+03	9.614680175781250000e+02	7.661743164062500000e+02	7.472918090820312500e+02	2.291306152343750000e+03	3.015623283386230469e+01	2.428057750000000000e+06	2.608846664428710938e+00	1.274192571640014648e+00	1.536763429641723633e+00	1.975547075271606445e+00	2.457518339157104492e+00	2.654471874237060547e+00	2.775688171386718750e+00	2.017808556556701660e-01
2.080000000000000000e+04	5.526938671875000000e+04	3.380132421875000000e+04	9.520105468750000000e+03	3.454294677734375000e+03	9.949194335937500000e+02	7.900560302734375000e+02	7.651459350585937500e+02	2.342627441406250000e+03	3.068400955200195312e+01	2.428057750000000000e+06	2.608228921890258789e+00	1.273400068283081055e+00	1.535175800323486328e+00	1.974005103111267090e+00	2.456220388412475586e+00	2.653772592544555664e+00	2.775331020355224609e+00	2.017608135938644409e-01
2.090000000000000000e+04	5.611525781250000000e+04	3.440189843750000000e+04	9.800841796875000000e+03	3.518849609375000000e+03	1.021516174316406250e+03	8.121367797851562500e+02	7.848222656250000000e+02	2.395568847656250000e+03	3.100339126586914062e+01	2.428057750000000000e+06	2.608068227767944336e+00	1.273088693618774414e+00	1.534445881843566895e+00	1.973171591758728027e+00	2.455464839935302734e+00	2.653305768966674805e+00	2.775080919265747070e+00	2.017467170953750610e-01
2.100000000000000000e+04	5.695219921875000000e+04	3.498042578125000000e+04	1.009367773437500000e+04	3.608318359375000000e+03	1.048086425781250000e+03	8.342047729492187500e+02	8.038414306640625000e+02	2.449904785156250000e+03	3.161694717407226562e+01	2.428057750000000000e+06	2.607782363891601562e+00	1.272689938545227051e+00	1.533617258071899414e+00	1.972229003906250000e+00	2.454782485961914062e+00	2.652836799621582031e+00	2.774901628494262695e+00	2.017382532358169556e-01
2.110000000000000000e+04	5.777921875000000000e+04	3.554600000000000000e+04	1.012165722656250000e+04	3.518079345703125000e+03	8.917413940429687500e+02	8.030234985351562500e+02	7.647260742187500000e+02	2.354658203125000000e+03	3.132221984863281250e+01	2.428057750000000000e+06	2.607293844223022461e+00	1.272210717201232910e+00	1.532445192337036133e+00	1.971042394638061523e+00	2.453924417495727539e+00	2.652273416519165039e+00	2.774622440338134766e+00	2.017214298248291016e-01
2.120000000000000000e+04	5.859635546875000000e+04	3.585058203125000000e+04	1.032296679687500000e+04	3.620856689453125000e+03	8.869049072265625000e+02	8.251642456054687500e+02	7.826389160156250000e+02	2.397057373046875000e+03	3.194976615905761719e+01	2.428057750000000000e+06	2.602352380752563477e+00	1.269562244415283203e+00	1.527781128883361816e+00	1.966677308082580566e+00	2.450727224349975586e+00	2.650168180465698242e+00	2.773593902587890625e+00	2.016571015119552612e-01
2.130000000000000000e+04	5.940241796875000000e+04	3.641971093750000000e+04	1.050401757812500000e+04	3.538011962890625000e+03	8.625263671875000000e+02	7.952544555664062500e+02	7.547807006835937500e+02	2.335815429687500000e+03	3.185937500000000000e+01	2.428057750000000000e+06	2.601489782333374023e+00	1.268789291381835938e+00	1.526326179504394531e+00	1.965045213699340820e+00	2.449341535568237305e+00	2.649147987365722656e+00	2.773133277893066406e+00	2.016317993402481079e-01
2.140000000000000000e+04	6.019736718750000000e+04	3.687455468750000000e+04	1.078120214843750000e+04	3.643973144531250000e+03	8.788961181640625000e+02	8.006653442382812500e+02	7.587183837890625000e+02	2.357673828125000000e+03	3.209780502319335938e+01	2.428057750000000000e+06	2.600405216217041016e+00	1.267897367477416992e+00	1.524762749671936035e+00	1.963384032249450684e+00	2.447848796844482422e+00	2.647973537445068359e+00	2.772598028182983398e+00	2.016053497791290283e-01
2.150000000000000000e+04	6.098055468750000000e+04	3.744962500000000000e+04	1.107758593750000000e+04	3.730837158203125000e+03	8.899230957031250000e+02	8.222383422851562500e+02	7.763834228515625000e+02	2.422512939453125000e+03	3.301152420043945312e+01	2.428057750000000000e+06	2.598719120025634766e+00	1.266634583473205566e+00	1.522498726844787598e+00	1.961283445358276367e+00	2.446121931076049805e+00	2.646733045578002930e+00	2.772026062011718750e+00	2.015727162361145020e-01
2.160000000000000000e+04	6.175142968750000000e+04	3.802150000000000000e+04	1.139097460937500000e+04	3.860855224609375000e+03	9.080302124023437500e+02	8.488660278320312500e+02	7.999622802734375000e+02	2.496806640625000000e+03	3.354663848876953125e+01	2.428057750000000000e+06	2.598389863967895508e+00	1.266204118728637695e+00	1.521536827087402344e+00	1.960253953933715820e+00	2.445076942443847656e+00	2.645825862884521484e+00	2.771580457687377930e+00	2.015517354011535645e-01
2.170000000000000000e+04	6.250953515625000000e+04	3.858864843750000000e+04	1.170114257812500000e+04	3.976423583984375000e+03	9.202811889648437500e+02	8.679624633789062500e+02	8.186078491210937500e+02	2.558871582031250000e+03	3.403645706176757812e+01	2.428057750000000000e+06	2.594900846481323242e+00	1.263989448547363281e+00	1.517799019813537598e+00	1.956821084022521973e+00	2.442007541656494141e+00	2.643572568893432617e+00	2.770595788955688477e+00	2.015049457550048828e-01
2.180000000000000000e+04	6.325457812500000000e+04	3.914671875000000000e+04	1.197142089843750000e+04	4.108568847656250000e+03	9.461216430664062500e+02	8.925512084960937500e+02	8.428886108398437500e+02	2.636718261718750000e+03	3.444274902343750000e+01	2.428057750000000000e+06	2.594688892364501953e+00	1.263636708259582520e+00	1.516990065574645996e+00	1.955851674079895020e+00	2.441090106964111328e+00	2.642771482467651367e+00	2.770252943038940430e+00	2.014888077974319458e-01
2.190000000000000000e+04	6.398619140625000000e+04	3.970516406250000000e+04	1.229872851562500000e+04	4.251970214843750000e+03	9.818090209960937500e+02	9.240219726562500000e+02	8.706581420898437500e+02	2.721840332031250000e+03	3.518005752563476562e+01	2.428057750000000000e+06	2.594560146331787109e+00	1.263349890708923340e+00	1.516325116157531738e+00	1.955024480819702148e+00	2.440306901931762695e+00	2.642052888870239258e+00	2.769875526428222656e+00	2.014693468809127808e-01
2.200000000000000000e+04	6.470405468750000000e+04	4.022566406250000000e+04	1.258510644531250000e+04	4.390487792968750000e+03	1.010037292480468750e+03	9.447803344726562500e+02	8.893539428710937500e+02	2.783805908203125000e+03	3.550244140625000000e+01	2.428057750000000000e+06	2.593210935592651367e+00	1.261507272720336914e+00	1.513190865516662598e+00	1.951914072036743164e+00	2.437140703201293945e+00	2.640336513519287109e+00	2.769034147262573242e+00	2.014214992523193359e-01
2.210000000000000000e+04	6.540792187500000000e+04	4.077158593750000000e+04	1.291305273437500000e+04	4.534691894531250000e+03	1.045921997070312500e+03	9.750325927734375000e+02	9.146916503906250000e+02	2.861187011718750000e+03	3.602487564086914062e+01	2.428057750000000000e+06	2.592743873596191406e+00	1.260859727859497070e+00	1.512092709541320801e+00	1.950589299201965332e+00	2.435967206954956055e+00	2.639644145965576172e+00	2.768707036972045898e+00	2.014028429985046387e-01
2.220000000000000000e+04	6.609717187500000000e+04	4.020155859375000000e+04	1.307405273437500000e+04	4.362906738281250000e+03	9.894300537109375000e+02	9.009722900390625000e+02	8.462236328125000000e+02	2.673145263671875000e+03	3.497528457641601562e+01	2.428057750000000000e+06	2.591945171356201172e+00	1.259140372276306152e+00	1.509405732154846191e+00	1.948101043701171875e+00	2.433785438537597656e+00	2.638054609298706055e+00	2.767970561981201172e+00	2.013609260320663452e-01
2.230000000000000000e+04	6.677239843750000000e+04	4.072114843750000000e+04	1.340618164062500000e+04	4.509248046875000000e+03	1.022604675292968750e+03	9.334582519531250000e+02	8.741712646484375000e+02	2.756478515625000000e+03	3.571030426025390625e+01	2.428057750000000000e+06	2.586559772491455078e+00	1.251364350318908691e+00	1.500224709510803223e+00	1.938933134078979492e+00	2.425347805023193359e+00	2.632928609848022461e+00	2.765780687332153320e+00	2.012470960617065430e-01
2.240000000000000000e+04	6.743308593750000000e+04	4.123414453125000000e+04	1.374395800781250000e+04	4.659263671875000000e+03	1.064302368164062500e+03	9.657276000976562500e+02	8.998067016601562500e+02	2.835883789062500000e+03	3.644190216064453125e+01	2.428057750000000000e+06	2.581142187118530273e+00	1.249675869941711426e+00	1.497120261192321777e+00	1.935289502143859863e+00	2.421047687530517578e+00	2.630065441131591797e+00	2.764440774917602539e+00	2.011737823486328125e-01
2.250000000000000000e+04	6.807849218750000000e+04	4.160619140625000000e+04	1.399108691406250000e+04	4.656336914062500000e+03	1.010161621093750000e+03	9.514508056640625000e+02	8.821002197265625000e+02	2.793382080078125000e+03	3.625563049316406250e+01	2.428057750000000000e+06	2.580704689025878906e+00	1.249139428138732910e+00	1.495908617973327637e+00	1.933950901031494141e+00	2.419970750808715820e+00	2.629152774810791016e+00	2.763983488082885742e+00	2.011429816484451294e-01
2.260000000000000000e+04	6.870928906250000000e+04	4.136071093750000000e+04	1.426816113281250000e+04	4.772776855468750000e+03	1.003969238281250000e+03	8.566248168945312500e+02	8.792990112304687500e+02	2.784237060546875000e+03	3.645719528198242188e+01	2.428057750000000000e+06	2.578501224517822266e+00	1.246699690818786621e+00	1.493248581886291504e+00	1.930855989456176758e+00	2.417082548141479492e+00	2.627271413803100586e+00	2.763114452362060547e+00	2.010918706655502319e-01
2.270000000000000000e+04	6.932573437500000000e+04	4.173624609375000000e+04	1.453572656250000000e+04	4.888220703125000000e+03	1.028424316406250000e+03	8.717706909179687500e+02	8.887022094726562500e+02	2.818538085937500000e+03	3.692540359497070312e+01	2.428057750000000000e+06	2.577533721923828125e+00	1.246182203292846680e+00	1.491872429847717285e+00	1.929089665412902832e+00	2.415679216384887695e+00	2.626115798950195312e+00	2.762488603591918945e+00	2.010537385940551758e-01
2.280000000000000000e+04	6.992750781250000000e+04	4.221346875000000000e+04	1.487601953125000000e+04	5.030165527343750000e+03	1.065521606445312500e+03	8.965253906250000000e+02	9.115733032226562500e+02	2.890825683593750000e+03	3.763197326660156250e+01	2.428057750000000000e+06	2.575513362884521484e+00	1.245272040367126465e+00	1.490044474601745605e+00	1.927022576332092285e+00	2.413963317871093750e+00	2.624542236328125000e+00	2.761646747589111328e+00	2.010027766227722168e-01
2.290000000000000000e+04	7.051351562500000000e+04	4.214488281250000000e+04	1.490323730468750000e+04	5.087485351562500000e+03	1.016594055175781250e+03	8.358467407226562500e+02	8.499896850585937500e+02	2.660021728515625000e+03	3.650681686401367188e+01	2.428057750000000000e+06	2.575326681137084961e+00	1.244970679283142090e+00	1.489151597023010254e+00	1.925907492637634277e+00	2.412843465805053711e+00	2.623489141464233398e+00	2.761176586151123047e+00	2.009790241718292236e-01
2.300000000000000000e+04	7.108586718750000000e+04	4.259836718750000000e+04	1.524349316406250000e+04	5.221467285156250000e+03	1.053488403320312500e+03	8.647056274414062500e+02	8.769023437500000000e+02	2.733920166015625000e+03	3.776394653320312500e+01	2.428057750000000000e+06	2.571770191192626953e+00	1.241320013999938965e+00	1.484421372413635254e+00	1.921057224273681641e+00	2.408314466476440430e+00	2.619580745697021484e+00	2.759596824645996094e+00	2.009102404117584229e-01
2.310000000000000000e+04	7.164353125000000000e+04	4.304342187500000000e+04	1.558736718750000000e+04	5.377656250000000000e+03	1.096776611328125000e+03	8.962821655273437500e+02	9.056444091796875000e+02	2.816016357421875000e+03	3.867199707031250000e+01	2.428057750000000000e+06	2.571082592010498047e+00	1.240957140922546387e+00	1.483465313911437988e+00	1.919734120368957520e+00	2.407134532928466797e+00	2.618587017059326172e+00	2.758966207504272461e+00	2.008672058582305908e-01
2.320000000000000000e+04	7.218681250000000000e+04	4.347392968750000000e+04	1.592476464843750000e+04	5.424989257812500000e+03	1.132561401367187500e+03	9.078839111328125000e+02	9.246068115234375000e+02	2.862351562500000000e+03	3.913883590698242188e+01	2.428057750000000000e+06	2.570293426513671875e+00	1.240400552749633789e+00	1.482263088226318359e+00	1.918367624282836914e+00	2.406016588211059570e+00	2.617951869964599609e+00	2.758691787719726562e+00	2.008528709411621094e-01
2.330000000000000000e+04	7.271585156250000000e+04	4.391189062500000000e+04	1.627202734375000000e+04	5.584794921875000000e+03	1.177543090820312500e+03	9.379601440429687500e+02	9.485024414062500000e+02	2.920733886718750000e+03	3.973267745971679688e+01	2.428057750000000000e+06	2.569851160049438477e+00	1.239825248718261719e+00	1.480942726135253906e+00	1.917001008987426758e+00	2.404895067214965820e+00	2.617088556289672852e+00	2.758342981338500977e+00	2.008358687162399292e-01
2.340000000000000000e+04	7.315895312500000000e+04	4.429758593750000000e+04	1.656310742187500000e+04	5.658762695312500000e+03	1.169968139648437500e+03	9.318497314453125000e+02	9.330429687500000000e+02	2.889108154296875000e+03	3.998580169677734375e+01	2.428057750000000000e+06	2.569524526596069336e+00	1.239136219024658203e+00	1.479894042015075684e+00	1.915482878684997559e+00	2.403189897537231445e+00	2.615786790847778320e+00	2.757960081100463867e+00	2.008240222930908203e-01
2.350000000000000000e+04	7.365598437500000000e+04	4.456192968750000000e+04	1.594183789062500000e+04	5.595536621093750000e+03	1.147985595703125000e+03	9.133374633789062500e+02	9.068876953125000000e+02	2.785433837890625000e+03	3.932546997070312500e+01	2.428057750000000000e+06	2.569434165954589844e+00	1.238898396492004395e+00	1.479338049888610840e+00	1.914724588394165039e+00	2.402470827102661133e+00	2.615260362625122070e+00	2.757749319076538086e+00	2.008147239685058594e-01
2.360000000000000000e+04	7.414018750000000000e+04	4.498330078125000000e+04	1.628378320312500000e+04	5.755784179687500000e+03	1.196338867187500000e+03	9.453729248046875000e+02	9.350251464843750000e+02	2.865794189453125000e+03	4.001262664794921875e+01	2.428057750000000000e+06	2.568718194961547852e+00	1.238197326660156250e+00	1.477569222450256348e+00	1.912711977958679199e+00	2.400543689727783203e+00	2.613705396652221680e+00	2.757126092910766602e+00	2.007895112037658691e-01
2.370000000000000000e+04	7.461032812500000000e+04	4.535984765625000000e+04	1.563467089843750000e+04	5.709026855468750000e+03	1.174797485351562500e+03	9.118915405273437500e+02	8.955330810546875000e+02	2.747723388671875000e+03	3.901105499267578125e+01	2.428057750000000000e+06	2.567707300186157227e+00	1.236229062080383301e+00	1.474039196968078613e+00	1.908723950386047363e+00	2.396699666976928711e+00	2.610866308212280273e+00	2.756086349487304688e+00	2.007424235343933105e-01
2.380000000000000000e+04	7.506750000000000000e+04	4.576846093750000000e+04	1.595827246093750000e+04	5.854306152343750000e+03	1.217785888671875000e+03	9.450661621093750000e+02	9.242131347656250000e+02	2.836364501953125000e+03	4.037929534912109375e+01	2.428057750000000000e+06	2.565740108489990234e+00	1.235109686851501465e+00	1.471016526222229004e+00	1.905115604400634766e+00	2.392753839492797852e+00	2.607679128646850586e+00	2.755006551742553711e+00	2.007054686546325684e-01
2.390000000000000000e+04	7.551110937500000000e+04	4.612804687500000000e+04	1.584066308593750000e+04	5.875686035156250000e+03	1.203010498046875000e+03	9.087121582031250000e+02	8.699351196289062500e+02	2.698063720703125000e+03	3.984158325195312500e+01	2.428057750000000000e+06	2.565517902374267578e+00	1.234784483909606934e+00	1.470134377479553223e+00	1.903936266899108887e+00	2.391774177551269531e+00	2.606812000274658203e+00	2.754559993743896484e+00	2.006817311048507690e-01
2.400000000000000000e+04	7.594217187500000000e+04	4.652732812500000000e+04	1.615327734375000000e+04	6.037546386718750000e+03	1.254769653320312500e+03	9.410950317382812500e+02	8.985773925781250000e+02	2.784219482421875000e+03	4.108364486694335938e+01	2.428057750000000000e+06	2.565019607543945312e+00	1.234118223190307617e+00	1.468486547470092773e+00	1.902315616607666016e+00	2.390384912490844727e+00	2.605766534805297852e+00	2.754185438156127930e+00	2.006648033857345581e-01
2.410000000000000000e+04	7.636062500000000000e+04	4.691945703125000000e+04	1.636636816406250000e+04	6.196062011718750000e+03	1.305593017578125000e+03	9.720371704101562500e+02	9.211038208007812500e+02	2.849473144531250000e+03	4.191116714477539062e+01	2.428057750000000000e+06	2.564150333404541016e+00	1.232639074325561523e+00	1.465160727500915527e+00	1.898410558700561523e+00	2.387149572372436523e+00	2.603194952011108398e+00	2.753113269805908203e+00	2.006109952926635742e-01
2.420000000000000000e+04	7.676671875000000000e+04	4.730957031250000000e+04	1.670113085937500000e+04	6.364521972656250000e+03	1.362697143554687500e+03	1.008747924804687500e+03	9.496745605468750000e+02	2.926323486328125000e+03	4.258379745483398438e+01	2.428057750000000000e+06	2.563966035842895508e+00	1.232376217842102051e+00	1.464410185813903809e+00	1.897340893745422363e+00	2.386144638061523438e+00	2.602349281311035156e+00	2.752743005752563477e+00	2.005943804979324341e-01
2.430000000000000000e+04	7.716071875000000000e+04	4.769412109375000000e+04	1.677181445312500000e+04	6.521039062500000000e+03	1.414646972656250000e+03	1.040548461914062500e+03	9.740987548828125000e+02	2.996678222656250000e+03	4.345959472656250000e+01	2.428057750000000000e+06	2.563749313354492188e+00	1.231929421424865723e+00	1.463521480560302734e+00	1.896109342575073242e+00	2.385046243667602539e+00	2.601235628128051758e+00	2.752219200134277344e+00	2.005694359540939331e-01
2.440000000000000000e+04	7.750717968750000000e+04	4.739586718750000000e+04	1.333823046875000000e+04	6.255787109375000000e+03	1.280807373046875000e+03	8.831162109375000000e+02	7.947938842773437500e+02	2.397110351562500000e+03	4.000609207153320312e+01	2.428057750000000000e+06	2.555478572845458984e+00	1.230161666870117188e+00	1.460265994071960449e+00	1.892676949501037598e+00	2.382201910018920898e+00	2.599348545074462891e+00	2.751247167587280273e+00	2.005151808261871338e-01
2.450000000000000000e+04	7.787692968750000000e+04	4.775671484375000000e+04	1.357364453125000000e+04	6.196249511718750000e+03	1.307522094726562500e+03	8.990356445312500000e+02	8.098983764648437500e+02	2.435296142578125000e+03	4.095479965209960938e+01	2.428057750000000000e+06	2.555139303207397461e+00	1.229661107063293457e+00	1.458612442016601562e+00	1.890737295150756836e+00	2.380648374557495117e+00	2.598240375518798828e+00	2.750785827636718750e+00	2.004994451999664307e-01
2.460000000000000000e+04	7.823551562500000000e+04	4.811408984375000000e+04	1.381909375000000000e+04	6.345931152343750000e+03	1.351810546875000000e+03	9.229652099609375000e+02	8.279270629882812500e+02	2.483890136718750000e+03	4.172915649414062500e+01	2.428057750000000000e+06	2.544028282165527344e+00	1.228431701660156250e+00	1.456476092338562012e+00	1.887519359588623047e+00	2.377902507781982422e+00	2.596470355987548828e+00	2.749958276748657227e+00	2.004589885473251343e-01
2.470000000000000000e+04	7.858311718750000000e+04	4.846558984375000000e+04	1.368770117187500000e+04	6.355971191406250000e+03	1.397460205078125000e+03	9.499143676757812500e+02	8.487048950195312500e+02	2.548059570312500000e+03	4.274974441528320312e+01	2.428057750000000000e+06	2.543628692626953125e+00	1.228015065193176270e+00	1.455618381500244141e+00	1.886592388153076172e+00	2.377053976058959961e+00	2.595780849456787109e+00	2.749652147293090820e+00	2.004462778568267822e-01
2.480000000000000000e+04	7.892007812500000000e+04	4.878351171875000000e+04	1.371208789062500000e+04	6.046410156250000000e+03	1.384054687500000000e+03	9.282025146484375000e+02	8.203624877929687500e+02	2.472545166015625000e+03	4.256627655029296875e+01	2.428057750000000000e+06	2.541791200637817383e+00	1.222902536392211914e+00	1.452021837234497070e+00	1.883011341094970703e+00	2.373970031738281250e+00	2.594217777252197266e+00	2.749027252197265625e+00	2.004145681858062744e-01
2.490000000000000000e+04	7.924688281250000000e+04	4.912845312500000000e+04	1.398114062500000000e+04	5.943593750000000000e+03	1.442563964843750000e+03	9.637654418945312500e+02	8.492886962890625000e+02	2.551551757812500000e+03	4.404739379882812500e+01	2.428057750000000000e+06	2.541485548019409180e+00	1.222523093223571777e+00	1.450780034065246582e+00	1.881551146507263184e+00	2.372767925262451172e+00	2.593286037445068359e+00	2.748545885086059570e+00	2.003816962242126465e-01


==> files/adam.csv <==
0.000000000000000000e+00	7.527973968535661697e-03	7.699794135987758636e-03	7.999508641660213470e-03	7.999506779015064240e-03	7.999482564628124237e-03	7.999419234693050385e-03	7.999455556273460388e-03	7.999523542821407318e-03	7.999894209206104279e-03	1.916797249577939510e-03	1.149055315181612968e-03	1.073119230568408966e-03	9.572759736329317093e-04	9.119554888457059860e-04	9.238473139703273773e-04	9.464353788644075394e-04	1.087283948436379433e-03	2.919883467257022858e-03
1.000000000000000000e+02	2.917826350312680006e-04	3.755911602638661861e-04	2.017285441979765892e-04	1.356388966087251902e-04	1.084905889001674950e-04	8.733518188819289207e-05	6.994455179665237665e-05	8.648129005450755358e-05	1.951955928234383464e-04	4.348872971604578197e-05	5.015870192437432706e-05	5.734342630603350699e-05	4.024302688776515424e-05	3.060296876356005669e-05	2.760860843409318477e-05	2.782835690595675260e-05	2.917955134762451053e-05	3.203107917215675116e-04
2.000000000000000000e+02	1.027314647217281163e-04	3.006313345395028591e-04	2.563135640230029821e-04	1.941006921697407961e-04	1.470331626478582621e-04	1.212337447213940322e-04	8.765504026087000966e-05	1.067270422936417162e-04	2.555683895479887724e-04	2.813035280269104987e-05	3.776422090595588088e-05	4.085583350388333201e-05	3.073080006288364530e-05	2.257106098113581538e-05	1.890312341856770217e-05	1.730983603920321912e-05	1.695865648798644543e-05	1.528310822322964668e-04
3.000000000000000000e+02	1.506213448010385036e-04	2.507750177755951881e-04	2.267503150505945086e-04	1.869754487415775657e-04	1.407491072313860059e-04	1.032273139571771026e-04	7.803727203281596303e-05	8.858495129970833659e-05	2.010871830862015486e-04	3.039890361833386123e-05	3.979375833296217024e-05	4.600092506734654307e-05	3.216809272998943925e-05	2.295228296134155244e-05	1.785744279914069921e-05	1.549176886328496039e-05	1.431926739314803854e-05	1.195442528114654124e-04
4.000000000000000000e+02	8.171312219928950071e-05	2.141694130841642618e-04	1.925425458466634154e-04	1.713422825559973717e-04	1.411983394064009190e-04	1.098575667128898203e-04	8.068767056101933122e-05	8.448691369267180562e-05	2.064138097921386361e-04	1.662131398916244507e-05	2.825510637194383889e-05	3.512898183544166386e-05	2.273619611514732242e-05	1.701702240097802132e-05	1.368199446005746722e-05	1.182849973702104762e-05	1.095467814593575895e-05	9.331815817859023809e-05
5.000000000000000000e+02	6.711403693770989776e-05	1.459643244743347168e-04	1.679725828580558300e-04	1.898675400298088789e-04	1.585549616720527411e-04	1.158547893282957375e-04	7.724972965661436319e-05	7.662978168809786439e-05	1.672899961704388261e-04	1.491388957219896838e-05	2.420406235614791512e-05	3.735083009814843535e-05	2.334720920771360397e-05	1.661022361076902598e-05	1.222240462084300816e-05	9.971713552658911794e-06	9.190908713208045810e-06	7.575530617032200098e-05
6.000000000000000000e+02	7.984161493368446827e-05	1.555448397994041443e-04	1.840082259150221944e-04	2.019019448198378086e-04	1.668854820309206843e-04	1.193642383441329002e-04	8.099443220999091864e-05	8.417578646913170815e-05	1.868527760962024331e-04	1.416184659319696948e-05	2.753525768639519811e-05	3.814797673840075731e-05	2.610299634397961199e-05	2.002104156417772174e-05	1.561675344419199973e-05	1.131661974795861170e-05	9.911912457027938217e-06	8.540935232304036617e-05
7.000000000000000000e+02	7.542518869740888476e-05	1.458459009882062674e-04	1.684953313088044524e-04	1.961369125638157129e-04	1.614143839105963707e-04	1.104689581552520394e-04	8.151849760906770825e-05	9.176109597319737077e-05	1.962520182132720947e-04	2.014641904679592699e-05	3.204914537491276860e-05	4.109904330107383430e-05	2.877285805880092084e-05	2.162195232813246548e-05	1.542239624541252851e-05	1.232038266607560217e-05	1.109496952267363667e-05	1.301855809288099408e-04
8.000000000000000000e+02	1.162322732852771878e-04	2.162468153983354568e-04	2.375503681832924485e-04	2.784182725008577108e-04	2.371620648773387074e-04	1.661788701312616467e-04	1.186847948702052236e-04	1.213303112308494747e-04	2.390369481872767210e-04	2.191171915910672396e-05	3.492176983854733407e-05	4.697105032391846180e-05	2.933562609541695565e-05	2.139462412742432207e-05	1.624872857064474374e-05	1.421857541572535411e-05	1.088519638869911432e-05	9.322422556579113007e-05
9.000000000000000000e+02	9.707318531582131982e-05	1.699228741927072406e-04	2.296261955052614212e-04	2.771654981188476086e-04	2.326841349713504314e-04	1.707186165731400251e-04	1.233669172506779432e-04	1.211933413287624717e-04	2.474637585692107677e-04	1.267200332222273573e-05	2.300928463228046894e-05	3.684098555822856724e-05	2.389410838077310473e-05	1.642534516577143222e-05	1.177662579721072689e-05	9.462113666813820601e-06	7.208545866888016462e-06	6.741645483998581767e-05
1.000000000000000000e+03	9.357204544357955456e-05	1.456188329029828310e-04	2.122958539985120296e-04	2.689181710593402386e-04	2.400894591119140387e-04	1.696094259386882186e-04	1.214282965520396829e-04	1.172052434412762523e-04	2.290016418555751443e-04	1.879109731817152351e-05	2.955218587885610759e-05	3.920383096556179225e-05	2.500099617464002222e-05	1.730699477775488049e-05	1.136593709816224873e-05	8.994313247967511415e-06	7.436004125338513404e-06	6.675196345895528793e-05
1.100000000000000000e+03	9.256884368369355798e-05	1.364365161862224340e-04	1.550527231302112341e-04	2.107029431499540806e-04	1.830519468057900667e-04	1.381322945235297084e-04	9.415313252247869968e-05	9.682217205408960581e-05	2.011439937632530928e-04	1.594092100276611745e-05	2.699226570257451385e-05	3.786202432820573449e-05	2.579600368335377425e-05	1.766586137819103897e-05	1.244947725353995338e-05	9.193604455504100770e-06	8.171122317435219884e-06	7.362946053035557270e-05
1.200000000000000000e+03	1.748429640429094434e-04	1.977486535906791687e-04	2.055172662949189544e-04	2.697221061680465937e-04	2.600275329314172268e-04	2.004645793931558728e-04	1.326245110249146819e-04	1.301420707022771239e-04	2.876250364352017641e-04	9.585101906850468367e-06	1.766237619449384511e-05	2.907736597990151495e-05	2.141197910532355309e-05	1.494510888733202592e-05	1.000177690002601594e-05	8.100662853394169360e-06	6.368920821842039004e-06	5.112759026815183461e-05
1.300000000000000000e+03	1.032948348438367248e-04	1.451433345209807158e-04	1.868311519501730800e-04	2.267454692628234625e-04	2.128363703377544880e-04	1.598569506313651800e-04	1.136954379035159945e-04	1.082439557649195194e-04	2.033642522292211652e-04	1.569758751429617405e-05	2.593201497802510858e-05	3.603076038416475058e-05	2.628750371513888240e-05	1.804841122066136450e-05	1.393866568832891062e-05	1.098959728551562876e-05	9.087951184483245015e-06	8.694584539625793695e-05
1.400000000000000000e+03	1.049365746439434588e-04	1.593674242030829191e-04	1.456311001675203443e-04	2.030971809290349483e-04	1.978822838282212615e-04	1.602788834134116769e-04	1.164307323051616549e-04	1.068616693373769522e-04	2.063931024167686701e-04	1.293493369303178042e-05	1.973047619685530663e-05	2.834410588548053056e-05	2.010748721659183502e-05	1.440980213374132290e-05	9.930091437126975507e-06	7.580017154396045953e-06	6.282001777435652912e-06	5.177345883566886187e-05
1.500000000000000000e+03	7.312568777706474066e-05	1.103884860640391707e-04	1.308981154579669237e-04	1.752402313286438584e-04	1.845691003836691380e-04	1.520725927548483014e-04	1.043806041707284749e-04	1.079128487617708743e-04	1.860616903286427259e-04	1.766927198332268745e-05	2.548133670643437654e-05	3.700801607919856906e-05	2.719588519539684057e-05	1.853931826190091670e-05	1.178907859866740182e-05	9.344540558231528848e-06	8.180426448234356940e-06	6.963370833545923233e-05
1.600000000000000000e+03	1.686471950961276889e-04	2.011317992582917213e-04	2.547690237406641245e-04	3.063830081373453140e-04	3.098436864092946053e-04	2.465547877363860607e-04	1.759354636305943131e-04	1.875300949905067682e-04	3.940285823773592710e-04	1.489700389356585220e-05	2.788298843370284885e-05	4.229593832860700786e-05	2.997818228323012590e-05	2.024656168941874057e-05	1.373613213218050078e-05	1.167754908237839118e-05	1.033983699016971514e-05	9.029370266944169998e-05
1.700000000000000000e+03	7.675687083974480629e-05	7.400607864838093519e-05	1.344380725640803576e-04	1.911929866764694452e-04	2.029917231993749738e-04	1.556669303681701422e-04	1.132175602833740413e-04	1.219368496094830334e-04	2.185574412578716874e-04	1.881760181277059019e-05	3.001510958711151034e-05	4.372613693703897297e-05	3.001782715728040785e-05	1.988725853152573109e-05	1.417995645169867203e-05	1.080736092262668535e-05	8.109450391202699393e-06	6.765592115698382258e-05
1.800000000000000000e+03	6.480262527475133538e-05	7.098793867044150829e-05	1.130252858274616301e-04	1.618581736693158746e-04	1.821793703129515052e-04	1.549554581288248301e-04	1.097800923162139952e-04	9.715837950352579355e-05	1.711856748443096876e-04	1.866630191216245294e-05	3.215185643057338893e-05	4.559629815048538148e-05	3.241262675146572292e-05	2.293343095516320318e-05	1.634308500797487795e-05	1.194307606056099758e-05	1.014058943837881088e-05	8.454197086393833160e-05
1.900000000000000000e+03	4.272249134373851120e-05	3.952541374019347131e-05	7.270620699273422360e-05	1.110153534682467580e-04	1.311600790359079838e-04	1.112850659410469234e-04	8.174971299013122916e-05	7.575009658467024565e-05	1.420524204149842262e-04	1.982264075195416808e-05	3.596980241127312183e-05	5.429992961580865085e-05	3.587922401493415236e-05	2.462561133143026382e-05	1.708989475446287543e-05	1.322423213423462585e-05	1.175790930574294180e-05	9.129377576755359769e-05
2.000000000000000000e+03	4.006044400739483535e-05	4.044958404847420752e-05	7.206392183434218168e-05	1.098188076866790652e-04	1.292723463848233223e-04	1.088425633497536182e-04	7.788799848640337586e-05	7.342291064560413361e-05	1.262633595615625381e-04	1.064787102222908288e-05	2.412671346974093467e-05	3.808907786151394248e-05	2.666155160113703460e-05	1.681104004092048854e-05	1.121521108871093020e-05	8.351355063496157527e-06	6.965406100789550692e-06	5.561900616157799959e-05
2.100000000000000000e+03	6.568387470906600356e-05	6.524119089590385556e-05	1.160720712505280972e-04	1.440394262317568064e-04	1.622923009563237429e-04	1.357082801405340433e-04	9.654692257754504681e-05	9.265914559364318848e-05	1.826883380999788642e-04	1.174690169136738405e-05	2.484198012098204345e-05	4.130563684157095850e-05	2.981201760121621192e-05	1.944738687598146498e-05	1.262639580090763047e-05	9.756916369951795787e-06	8.330301170644816011e-06	7.519665814470499754e-05
2.200000000000000000e+03	1.380373723804950714e-04	1.213589275721460581e-04	1.623678399482741952e-04	2.489291946403682232e-04	2.740879135672003031e-04	2.487426390871405602e-04	1.704418682493269444e-04	1.698506239335983992e-04	3.136636805720627308e-04	1.979187800316140056e-05	3.805931555689312518e-05	5.223660627962090075e-05	3.621119321906007826e-05	2.364736792515031993e-05	1.541560959594789892e-05	1.258336305909324437e-05	1.143311237683519721e-05	9.724847041070461273e-05
2.300000000000000000e+03	7.518612255807965994e-05	6.742600817233324051e-05	1.233955408679321408e-04	2.090119232889264822e-04	2.564488095231354237e-04	2.225982316303998232e-04	1.488258858444169164e-04	1.299652358284220099e-04	2.270128898089751601e-04	1.545427949167788029e-05	3.094017301918938756e-05	4.530391743173822761e-05	3.310540705570019782e-05	2.277051135024521500e-05	1.602412521606311202e-05	1.207478908327175304e-05	9.510359632258769125e-06	8.399343641940504313e-05
2.400000000000000000e+03	6.703678809572011232e-05	5.558907287195324898e-05	9.835854871198534966e-05	1.430395641364157200e-04	1.855852169683203101e-04	1.634621585253626108e-04	1.104869443224743009e-04	9.504710760666057467e-05	1.660306443227455020e-04	1.597204027348197997e-05	3.227336856070905924e-05	5.126012911205179989e-05	3.943298361264169216e-05	2.620017585286404938e-05	1.746044108585920185e-05	1.272096324100857601e-05	1.074821102520218119e-05	7.946782716317102313e-05
2.500000000000000000e+03	1.218121687998063862e-04	1.116388957598246634e-04	1.807139196898788214e-04	2.772841835394501686e-04	2.878053637687116861e-04	2.301643689861521125e-04	1.602941192686557770e-04	1.428650430170819163e-04	2.612560929264873266e-04	2.217538713011890650e-05	4.022703069495037198e-05	5.613993198494426906e-05	3.733206540346145630e-05	2.390006739005912095e-05	1.572502151248045266e-05	1.323594005953054875e-05	1.038323080138070509e-05	8.559528941987082362e-05
2.600000000000000000e+03	2.002616529352962971e-04	1.764620683388784528e-04	2.533061779104173183e-04	3.900201118085533381e-04	4.228074394632130861e-04	3.557757008820772171e-04	2.356297773076221347e-04	2.175947593059390783e-04	4.022573994006961584e-04	1.447291197109734640e-05	3.008965177286881953e-05	4.502309457166120410e-05	3.559478500392287970e-05	2.434097223158460110e-05	1.444940426154062152e-05	1.134057038143509999e-05	8.802679076325148344e-06	6.987866800045594573e-05
2.700000000000000000e+03	1.179855098598636687e-04	9.522608161205425858e-05	1.183815838885493577e-04	2.009463933063670993e-04	2.229063247796148062e-04	2.008477895287796855e-04	1.309233339270576835e-04	1.215389711433090270e-04	1.832193520385771990e-04	1.341036750091006979e-05	2.672095615707803518e-05	4.218313551973551512e-05	3.052698593819513917e-05	1.982973844860680401e-05	1.252685979125089943e-05	9.094037523027509451e-06	7.624236332048894837e-06	6.247030250960960984e-05
2.800000000000000000e+03	1.900881179608404636e-04	1.514948817202821374e-04	2.653141855262219906e-04	3.488009388092905283e-04	3.613814187701791525e-04	3.005159378517419100e-04	2.124072780134156346e-04	1.867867831606417894e-04	3.469752846285700798e-04	1.317047644988633692e-05	2.569401476648636162e-05	3.764103166759014130e-05	2.807125383696984500e-05	1.771640017977915704e-05	1.177906233351677656e-05	8.245377102866768837e-06	6.397239303623791784e-06	4.872649878961965442e-05
2.900000000000000000e+03	8.985232125269249082e-05	7.819384336471557617e-05	1.222275604959577322e-04	1.984207337955012918e-04	2.322653017472475767e-04	1.935542532010003924e-04	1.345756754744797945e-04	1.106218987843021750e-04	1.709360949462279677e-04	8.941678061091806740e-06	1.821985642891377211e-05	3.112103513558395207e-05	2.277291969221550971e-05	1.485990469518583268e-05	9.333936759503558278e-06	7.012820333329727873e-06	5.466466518555535004e-06	4.357238140073604882e-05
3.000000000000000000e+03	4.106036212760955095e-04	3.485053894110023975e-04	5.633381078951060772e-04	6.824305746704339981e-04	6.609375705011188984e-04	5.641608731821179390e-04	3.786774468608200550e-04	2.907398738898336887e-04	5.406366544775664806e-04	7.581725640193326399e-06	1.735200748953502625e-05	2.869121453841216862e-05	2.367117485846392810e-05	1.578315641381777823e-05	1.012932716548675671e-05	7.702351467742118984e-06	5.973465704300906509e-06	4.252342478139325976e-05
3.100000000000000000e+03	7.616319635417312384e-05	7.454655860783532262e-05	1.280243013752624393e-04	1.891789870569482446e-04	2.328455884708091617e-04	2.013633784372359514e-04	1.421237830072641373e-04	1.221298152813687921e-04	1.741401210892945528e-04	8.554133273719344288e-06	1.828082713473122567e-05	2.919199505413416773e-05	2.261377449030987918e-05	1.487117970100371167e-05	9.648674677009694278e-06	7.155517323553794995e-06	5.629451152344699949e-06	4.485017780098132789e-05
3.200000000000000000e+03	1.496154000051319599e-04	1.336382556473836303e-04	2.155899710487574339e-04	3.549117536749690771e-04	3.628907725214958191e-04	3.072801046073436737e-04	2.205309865530580282e-04	2.045307483058422804e-04	2.994342357851564884e-04	1.281670392927480862e-05	2.641082210175227374e-05	3.929172089556232095e-05	2.921014674939215183e-05	1.873362089099828154e-05	1.181122388516087085e-05	9.363114259031135589e-06	7.857465789129491895e-06	6.055160702089779079e-05
3.300000000000000000e+03	6.963649502722546458e-05	8.776444883551448584e-05	1.565105048939585686e-04	2.408850996289402246e-04	2.766484103631228209e-04	2.494429936632514000e-04	1.904782257042825222e-04	1.731635275064036250e-04	3.833138325717300177e-04	1.184260418085614219e-05	2.417611722194124013e-05	3.609603663790039718e-05	3.126594674540683627e-05	2.014480560319498181e-05	1.261547367903403938e-05	1.039131620927946642e-05	7.420572728733532131e-06	5.544156010728329420e-05
3.400000000000000000e+03	7.272366929100826383e-05	8.741683268453925848e-05	1.320776209468021989e-04	1.944584801094606519e-04	2.187653590226545930e-04	1.910248538479208946e-04	1.393219863530248404e-04	1.190189359476789832e-04	1.591410982655361295e-04	1.122734374803258106e-05	2.338532249268610030e-05	3.701661262311972678e-05	3.003586425620596856e-05	1.919094029290135950e-05	1.168043854704592377e-05	9.102532203542068601e-06	7.874617040215525776e-06	6.762483826605603099e-05
3.500000000000000000e+03	5.570071516558527946e-05	6.056700658518821001e-05	1.048488338710740209e-04	1.719239517115056515e-04	2.072273346129804850e-04	1.802156039047986269e-04	1.298129209317266941e-04	1.023710792651399970e-04	1.270004868274554610e-04	9.152555321634281427e-06	1.790849455574061722e-05	2.847223004209809005e-05	2.371826667513232678e-05	1.626996709092054516e-05	1.020449690258828923e-05	7.917376933619379997e-06	5.925522145844297484e-06	4.677945253206416965e-05
3.600000000000000000e+03	4.669210829888470471e-05	4.293321035220287740e-05	9.738055814523249865e-05	1.512508169980719686e-04	1.946164411492645741e-04	1.790696987882256508e-04	1.332627143710851669e-04	1.200111000798642635e-04	1.597801892785355449e-04	6.065097295504529029e-06	1.252485526492819190e-05	2.159479663532692939e-05	1.837340460042469203e-05	1.196460743813076988e-05	7.360088602581527084e-06	5.379055892262840644e-06	4.077708581462502480e-06	2.889539973693899810e-05
3.700000000000000000e+03	3.849307540804147720e-05	3.399778506718575954e-05	7.633149652974680066e-05	1.230712514370679855e-04	1.653306244406849146e-04	1.465570239815860987e-04	1.051434592227451503e-04	8.788891136646270752e-05	1.147178772953338921e-04	7.551548151241149753e-06	1.355097447230946273e-05	2.310233321622945368e-05	2.163794488296844065e-05	1.401239751430694014e-05	9.274121111957356334e-06	6.556580501637654379e-06	4.746337708638748154e-06	3.059395749005489051e-05
3.800000000000000000e+03	1.747672940837219357e-04	1.363358605885878205e-04	2.699968754313886166e-04	4.059736384078860283e-04	3.589926345739513636e-04	2.577623527031391859e-04	1.804248749976977706e-04	1.361042523058131337e-04	2.000434033107012510e-04	4.817597528017358854e-06	1.074488864105660468e-05	1.890941894089337438e-05	1.774299926182720810e-05	1.172218162537319586e-05	7.322792498598573729e-06	5.510381924977991730e-06	4.271904799679759890e-06	2.852087527571711689e-05
3.900000000000000000e+03	5.805576802231371403e-05	6.245706026675179601e-05	1.462497748434543610e-04	2.316814207006245852e-04	2.629986847750842571e-04	2.501661365386098623e-04	1.843770878622308373e-04	1.579376257723197341e-04	2.117316180374473333e-04	6.511317678814521059e-06	1.337279809376923367e-05	2.300383312103804201e-05	2.007521834457293153e-05	1.334493936155922711e-05	7.488929441024083644e-06	5.231328486843267456e-06	4.069242550031049177e-06	2.871683864213991910e-05
4.000000000000000000e+03	4.056984835187904537e-05	4.055547833559103310e-05	9.191593562718480825e-05	1.506629196228459477e-04	1.965385745279490948e-04	1.911410654429346323e-04	1.311775558860972524e-04	1.045330791384913027e-04	1.294073153985664248e-04	1.027625603455817327e-05	1.990952478081453592e-05	3.374156221980229020e-05	2.972805850731674582e-05	1.925662400026340038e-05	1.159751354862237349e-05	8.736673407838679850e-06	6.121214482845971361e-06	4.374546915641985834e-05
4.100000000000000000e+03	1.251965004485100508e-04	1.295245601795613766e-04	2.721304481383413076e-04	3.364144649822264910e-04	3.903405449818819761e-04	3.750722389668226242e-04	2.678080636542290449e-04	2.226531651103869081e-04	3.471745294518768787e-04	7.609930889884708449e-06	1.625661752768792212e-05	2.888213384721893817e-05	2.701798985071945935e-05	1.732257260300684720e-05	1.048823560267919675e-05	7.829697096894960850e-06	5.684227289748378098e-06	4.024427107651717961e-05
4.200000000000000000e+03	6.973340350668877363e-05	8.763467485550791025e-05	1.689976488705724478e-04	2.399487275397405028e-04	3.056247951462864876e-04	3.029523650184273720e-04	2.170073566958308220e-04	1.817617885535582900e-04	2.499721013009548187e-04	9.726078133098781109e-06	1.825715116865467280e-05	3.070486491196788847e-05	2.573212623246945441e-05	1.694266029517166317e-05	1.010241976473480463e-05	7.524414741055807099e-06	5.972045528324088082e-06	4.273464946891181171e-05
4.300000000000000000e+03	7.521946099586784840e-05	8.202096796594560146e-05	1.492411829531192780e-04	2.259918110212311149e-04	2.985815517604351044e-04	2.781814837362617254e-04	2.116427349392324686e-04	1.836337614804506302e-04	2.673028211575001478e-04	7.898234798631165177e-06	1.667121432546991855e-05	2.692759517231024802e-05	2.283689536852762103e-05	1.505867112427949905e-05	9.020799552672542632e-06	6.560518158948980272e-06	4.660575541493017226e-06	3.233710231143049896e-05
4.400000000000000000e+03	5.053381755715236068e-05	4.907573384116403759e-05	1.055150860338471830e-04	1.804489584174007177e-04	2.244581119157373905e-04	2.197740104747936130e-04	1.655637315707281232e-04	1.361189788440242410e-04	1.564072736073285341e-04	1.027514827001141384e-05	1.823870661610271782e-05	2.886318543460220098e-05	2.710206172196194530e-05	1.735739351715892553e-05	1.031909778248518705e-05	7.399461537715978920e-06	5.456003691506339237e-06	4.070673821843229234e-05
4.500000000000000000e+03	4.368840745883062482e-05	4.283033922547474504e-05	8.024016278795897961e-05	1.649337355047464371e-04	2.150029758922755718e-04	2.104026789311319590e-04	1.648086908971890807e-04	1.413112913724035025e-04	1.710240176180377603e-04	8.240001989179290831e-06	1.536330455564893782e-05	2.569484786363318563e-05	2.462578231643419713e-05	1.713833989924751222e-05	1.090519981516990811e-05	7.690994607401080430e-06	6.145324277895269915e-06	4.714228271041065454e-05
4.600000000000000000e+03	7.270951027749106288e-05	5.793608215753920376e-05	1.200313490699045360e-04	1.838822645368054509e-04	2.024731948040425777e-04	2.046789741143584251e-04	1.519104116596281528e-04	1.281206350540742278e-04	1.436754100723192096e-04	6.364921773638343439e-06	1.335936121904524043e-05	2.090027192025445402e-05	1.939760841196402907e-05	1.335257638857001439e-05	8.370419891434721649e-06	5.582947778748348355e-06	4.130362412979593500e-06	2.586143637017812580e-05
4.700000000000000000e+03	7.459866901626810431e-05	6.650148861808702350e-05	1.081282243831083179e-04	2.075929951388388872e-04	2.687794039957225323e-04	2.713437133934348822e-04	2.089962654281407595e-04	1.868593681138008833e-04	2.745013334788382053e-04	9.455431609239894897e-06	1.520689329481683671e-05	2.713518551900051534e-05	2.508527177269570529e-05	1.650941703701391816e-05	9.292332833865657449e-06	6.063751698093255982e-06	4.434506990946829319e-06	3.108615055680274963e-05
4.800000000000000000e+03	8.756545139476656914e-05	7.939607166917994618e-05	1.303666940657421947e-04	2.362396335229277611e-04	3.076155844610184431e-04	3.202176594641059637e-04	2.284619549755007029e-04	1.834399445215240121e-04	2.227965451311320066e-04	6.956857760087586939e-06	1.441335552954114974e-05	2.628745642141439021e-05	2.471108564350288361e-05	1.676781721471343189e-05	1.016545047605177388e-05	7.143474704207619652e-06	5.250275989965302870e-06	3.707608266267925501e-05
4.900000000000000000e+03	9.761862020241096616e-05	9.708512516226619482e-05	1.302109158132225275e-04	2.431921457173302770e-04	3.222064115107059479e-04	3.264656988903880119e-04	2.550323260948061943e-04	2.460835676174610853e-04	3.384575829841196537e-04	1.172296288132201880e-05	1.952801903826184571e-05	2.691836198209784925e-05	2.373219649598468095e-05	1.593146771483588964e-05	1.072822306014131755e-05	7.682429895794484764e-06	5.481164862430887297e-06	4.184812132734805346e-05
5.000000000000000000e+03	1.645374344661831856e-03	1.402600901201367378e-03	6.812668289057910442e-04	6.607297109439969063e-04	6.871689110994338989e-04	6.425552419386804104e-04	4.555477935355156660e-04	3.690045559778809547e-04	5.371711449697613716e-04	1.117679130402393639e-05	2.200874587288126349e-05	3.016846312675625086e-05	2.803303868859075010e-05	1.755226730892900378e-05	1.016629448713501915e-05	7.468414423783542588e-06	5.467326900543412194e-06	4.589103264152072370e-05
5.100000000000000000e+03	4.269307828508317471e-05	4.968327630194835365e-05	1.162698608823120594e-04	1.930481666931882501e-04	2.578265848569571972e-04	2.653273695614188910e-04	2.068985486403107643e-04	1.869023544713854790e-04	2.297832252224907279e-04	7.741331501165404916e-06	1.657793836784549057e-05	2.785694232443347573e-05	2.662373117345850915e-05	1.675743260420858860e-05	1.024847915687132627e-05	7.298940545297227800e-06	5.711155154131120071e-06	4.285152681404724717e-05
5.200000000000000000e+03	2.123481681337580085e-05	2.853818295989185572e-05	5.951989442110061646e-05	1.146980066550895572e-04	1.618577662156894803e-04	1.722553424770012498e-04	1.315174449700862169e-04	1.006922248052433133e-04	9.880060679279267788e-05	7.966113116708584130e-06	1.708992385829333216e-05	2.791531369439326227e-05	2.639991726027801633e-05	1.680090099398512393e-05	1.144378165918169543e-05	8.457553121843375266e-06	5.625498033623443916e-06	4.175848152954131365e-05
5.300000000000000000e+03	2.437790681142359972e-05	3.237983764847740531e-05	6.842152652097865939e-05	1.330272207269445062e-04	1.905360113596543670e-04	1.998065417865291238e-04	1.467859401600435376e-04	1.082113303709775209e-04	1.212490606121718884e-04	6.547079010488232598e-06	1.490143586124759167e-05	2.465383295202627778e-05	2.301833774254191667e-05	1.515582880529109389e-05	9.021007826959248632e-06	6.565037438122089952e-06	5.018309821025468409e-06	3.587536411941982806e-05
5.400000000000000000e+03	2.300703090440947562e-05	3.390188794583082199e-05	6.901822052896022797e-05	1.374147104797884822e-04	2.095079980790615082e-04	2.289409894729033113e-04	1.646192104090005159e-04	1.333475811406970024e-04	1.321100426139310002e-04	6.948884220037143677e-06	1.471080486226128414e-05	2.538609442126471549e-05	2.393326212768442929e-05	1.622462514205835760e-05	9.646361831983085722e-06	6.506956196972168982e-06	4.765621270053088665e-06	3.613598528318107128e-05
5.500000000000000000e+03	1.179325772682204843e-04	1.210531117976643145e-04	2.717256138566881418e-04	3.406531177461147308e-04	2.581823500804603100e-04	2.558130654506385326e-04	2.010917087318375707e-04	1.565452985232695937e-04	1.621630362933501601e-04	8.812370651867240667e-06	1.509357116447063163e-05	2.484941251168493181e-05	2.264392060169484466e-05	1.603675809747073799e-05	1.004535624815616757e-05	6.944512733753072098e-06	4.894726771453861147e-06	3.553416536306031048e-05
5.600000000000000000e+03	3.957943772547878325e-05	6.415171083062887192e-05	9.935149864759296179e-05	1.947023847606033087e-04	2.932480711024254560e-04	3.047585778404027224e-04	2.508120087441056967e-04	1.881439093267545104e-04	2.070312766591086984e-04	1.967075695574749261e-05	4.462783181224949658e-05	6.575875158887356520e-05	5.874826456420123577e-05	3.844491220661439002e-05	2.480165676388423890e-05	1.691315083007793874e-05	1.270916800422128290e-05	1.284723402932286263e-04
5.700000000000000000e+03	4.017749961349181831e-05	5.580451033893041313e-05	1.154571582446806133e-04	2.232968690805137157e-04	3.073746338486671448e-04	3.311402688268572092e-04	2.780501090455800295e-04	2.447238948661834002e-04	2.722883364185690880e-04	8.058168532443232834e-06	1.685189818090293556e-05	2.855744969565421343e-05	2.660717291291803122e-05	1.841339508246164769e-05	1.145718124462291598e-05	8.087227797659579664e-06	6.367239166138460860e-06	4.710866414825432003e-05
5.800000000000000000e+03	3.916541027138009667e-05	4.790956882061436772e-05	7.989474397618323565e-05	1.642817805986851454e-04	2.336899779038503766e-04	2.601149899419397116e-04	2.035287034232169390e-04	1.971009332919493318e-04	2.102394209941849113e-04	4.931578587274998426e-06	1.087687633116729558e-05	1.825560684665106237e-05	1.885972596937790513e-05	1.306726062466623262e-05	8.096541932900436223e-06	5.622016033157706261e-06	3.710144483193289489e-06	2.328432492504362017e-05
5.900000000000000000e+03	2.307300928805489093e-05	4.045909372507594526e-05	7.311045192182064056e-05	1.500781509093940258e-04	2.051016344921663404e-04	2.164910110877826810e-04	1.703505695331841707e-04	1.470339921070262790e-04	1.486582041252404451e-04	4.900973635812988505e-06	1.189580689242575318e-05	2.127221705450210720e-05	1.999391497520264238e-05	1.358575900667347014e-05	8.293275641335640103e-06	6.189500254549784586e-06	3.977863343607168645e-06	2.628569200169295073e-05
6.000000000000000000e+03	2.210567472502589226e-04	3.232700109947472811e-04	2.562272420618683100e-04	3.150683769490569830e-04	4.314427496865391731e-04	4.611510084941983223e-04	3.350957122165709734e-04	2.599401632323861122e-04	2.899581158999353647e-04	5.899365078221308067e-06	1.375985902996035293e-05	2.566987313912250102e-05	2.713251160457730293e-05	1.845951373979914933e-05	1.169550159829668701e-05	8.476808943669311702e-06	5.685865744453622028e-06	3.439954161876812577e-05
6.100000000000000000e+03	3.940228270948864520e-05	4.229605838190764189e-05	7.877522875787690282e-05	1.488124835304915905e-04	2.256576117360964417e-04	2.400904922978952527e-04	1.783374755177646875e-04	1.387188531225547194e-04	1.403263304382562637e-04	5.468164999911095947e-06	1.244138729816768318e-05	2.108967055391985923e-05	2.147829400200862437e-05	1.517096097813919187e-05	9.063044672075193375e-06	6.589589702343801036e-06	4.687914042733609676e-06	2.825510637194383889e-05
6.200000000000000000e+03	3.319712777738459408e-05	5.554072777158580720e-05	1.004698206088505685e-04	1.789589150575920939e-04	2.699487959034740925e-04	3.064812335651367903e-04	2.393606991972774267e-04	1.773449912434443831e-04	1.901709765661507845e-04	4.847550371778197587e-06	1.024443463393254206e-05	1.766189234331250191e-05	1.845902806962840259e-05	1.259127020603045821e-05	7.715537321928422898e-06	5.299513304635183886e-06	3.738110081030754372e-06	2.352794399484992027e-05
6.300000000000000000e+03	5.884973215870559216e-04	2.531176432967185974e-04	2.023822453338652849e-04	2.899664978031069040e-04	3.721869143191725016e-04	3.729377058334648609e-04	2.763394149951636791e-04	2.190240047639235854e-04	2.375830954406410456e-04	6.119665158621501178e-06	1.251947014679899439e-05	2.134190071956254542e-05	2.083810977637767792e-05	1.465734021621756256e-05	9.276971468352712691e-06	6.106184173404471949e-06	4.328295744926435873e-06	3.062688119825907052e-05
6.400000000000000000e+03	4.495580651564523578e-05	8.375404286198318005e-05	1.312679232796654105e-04	2.396801137365400791e-04	3.424864262342453003e-04	3.981055633630603552e-04	3.179771010763943195e-04	2.530442434363067150e-04	2.817613712977617979e-04	5.778971626568818465e-06	1.113274993258528411e-05	1.764061926223803312e-05	1.819737735786475241e-05	1.299357609241269529e-05	8.156630428857170045e-06	5.628008239000337198e-06	3.835755251202499494e-06	2.567240335338283330e-05
6.500000000000000000e+03	2.446049802529159933e-05	4.371602699393406510e-05	7.627457671333104372e-05	1.481150684412568808e-04	2.302085194969549775e-04	2.770558930933475494e-04	2.207164070568978786e-04	1.843674108386039734e-04	1.821516925701871514e-04	5.406985110312234610e-06	1.182269716082373634e-05	2.084427615045569837e-05	2.068872527161147445e-05	1.426660401193657890e-05	9.043063982971943915e-06	6.562644557561725378e-06	4.622541382559575140e-06	2.842359936039429158e-05
6.600000000000000000e+03	1.178967722808010876e-04	1.677894179010763764e-04	1.728852366795763373e-04	2.645271597430109978e-04	3.552642301656305790e-04	3.858900454360991716e-04	3.126692608930170536e-04	2.620129380375146866e-04	3.015564871020615101e-04	5.565793344430858269e-06	1.191660612676059827e-05	1.980432170967105776e-05	2.044526809186208993e-05	1.479993170505622402e-05	9.055368536792229861e-06	6.093926003813976422e-06	4.374883701530052349e-06	2.968911394418682903e-05
6.700000000000000000e+03	1.464540582674089819e-05	2.478237183822784573e-05	5.621407399303279817e-05	1.082620074157603085e-04	1.681486028246581554e-04	2.029771421803161502e-04	1.584825804457068443e-04	1.208973335451446474e-04	1.180242252303287387e-04	5.200035047892015427e-06	1.132049601437756792e-05	1.921046168718021363e-05	2.016638973145745695e-05	1.389979297528043389e-05	9.084386874746996909e-06	6.795255558245116845e-06	4.341109615779714659e-06	2.806583506753668189e-05
6.800000000000000000e+03	2.474057146173436195e-05	4.930115392198786139e-05	7.452831050613895059e-05	1.384707575198262930e-04	2.162241435144096613e-04	2.387605054536834359e-04	1.906821562442928553e-04	1.468262780690565705e-04	1.350141974398866296e-04	5.666189281328115612e-06	1.332599640591070056e-05	2.341377694392576814e-05	2.377674172748811543e-05	1.639752372284419835e-05	9.898894859361462295e-06	6.705977739329682663e-06	4.716793227999005467e-06	3.228358764317817986e-05
6.900000000000000000e+03	2.870008574973326176e-05	4.830114630749449134e-05	9.200061322189867496e-05	1.630287733860313892e-04	2.451307373121380806e-04	2.900738909374922514e-04	2.285261434735730290e-04	1.690184144536033273e-04	1.643109280848875642e-04	8.659618288220372051e-06	1.877915929071605206e-05	3.064690827159211040e-05	3.091693361056968570e-05	2.011205106100533158e-05	1.258083193533821031e-05	8.534920198144391179e-06	5.866188075742684305e-06	4.200911644147709012e-05
7.000000000000000000e+03	3.499440936138853431e-05	6.229615974007174373e-05	1.093048922484740615e-04	2.146221522707492113e-04	3.311120963189750910e-04	3.550667897798120975e-04	2.985445607919245958e-04	2.219304442405700684e-04	2.063180436380207539e-04	5.336314643500372767e-06	1.294516096095321700e-05	2.155179754481650889e-05	2.195324304921086878e-05	1.528467146272305399e-05	9.334169590147212148e-06	6.044374913471983746e-06	4.549027380562620237e-06	3.118258246104232967e-05
7.100000000000000000e+03	2.301465247001033276e-05	3.969555109506472945e-05	8.272627019323408604e-05	1.604945136932656169e-04	2.386225387454032898e-04	2.793560852296650410e-04	2.283414214616641402e-04	1.741125306580215693e-04	1.792994444258511066e-04	7.251834631460951641e-06	1.622937088541220874e-05	2.580955697339959443e-05	2.597834827611222863e-05	1.756340134306810796e-05	1.071995029633399099e-05	7.238114903884707019e-06	5.480069376062601805e-06	3.875761831295676529e-05
7.200000000000000000e+03	6.546169606735929847e-05	8.183366298908367753e-05	1.719534484436735511e-04	2.732264401856809855e-04	3.950152604375034571e-04	4.448333929758518934e-04	3.572462883312255144e-04	2.815781917888671160e-04	2.957361575681716204e-04	5.011214852856937796e-06	1.085195253835991025e-05	1.896802859846502542e-05	2.056866833299864084e-05	1.473041083954740316e-05	9.353938366984948516e-06	6.719325938320253044e-06	4.541706857708049938e-06	2.843684524123091251e-05
7.300000000000000000e+03	8.885307033779099584e-05	1.103527829400263727e-04	2.131868532160297036e-04	3.238762437831610441e-04	4.481571086216717958e-04	5.320642376318573952e-04	4.337872669566422701e-04	3.336041409056633711e-04	3.392766811884939671e-04	6.698618562950287014e-06	1.549387343402486295e-05	2.407993270026054233e-05	2.307282011315692216e-05	1.659764529904350638e-05	1.113953840103931725e-05	7.721544534433633089e-06	5.557449640036793426e-06	3.910861414624378085e-05
7.400000000000000000e+03	7.507789268856868148e-05	1.214264193549752235e-04	1.807234366424381733e-04	3.597173490561544895e-04	4.887273535132408142e-04	5.611149244941771030e-04	4.779980808962136507e-04	4.023117653559893370e-04	4.996631760150194168e-04	4.220462869852781296e-06	9.801628038985654712e-06	1.641201561142224818e-05	1.856034759839531034e-05	1.288648763875244185e-05	7.929900675662793219e-06	5.620825959340436384e-06	4.057000751345185563e-06	2.448778832331299782e-05
7.500000000000000000e+03	1.640027330722659826e-04	2.333598240511491895e-04	3.726638096850365400e-04	5.364025128073990345e-04	6.660472718067467213e-04	7.176084327511489391e-04	6.200331845320761204e-04	4.967341083101928234e-04	5.291262641549110413e-04	7.258007372001884505e-06	1.518819681223249063e-05	2.301685162819921970e-05	2.292124372615944594e-05	1.599342613189946860e-05	1.034189335769042373e-05	7.353926321229664609e-06	4.971160706190858036e-06	3.543234925018623471e-05
7.600000000000000000e+03	1.761496387189254165e-04	1.271730288863182068e-04	2.422158431727439165e-04	4.165917343925684690e-04	5.427946452982723713e-04	6.081949104554951191e-04	5.503724678419530392e-04	4.793628177139908075e-04	5.195662379264831543e-04	5.960668204352259636e-06	1.284172140003647655e-05	2.223356932518072426e-05	2.493946522008627653e-05	1.700777283986099064e-05	1.073197836376493797e-05	8.131949471135158092e-06	5.744432201026938856e-06	3.795376687776297331e-05
7.700000000000000000e+03	3.971724800067022443e-05	5.739340849686414003e-05	1.066060649463906884e-04	1.980154193006455898e-04	2.835408959072083235e-04	3.292950568720698357e-04	2.866427239496260881e-04	2.424046106170862913e-04	2.718261675909161568e-04	5.571600922849029303e-06	1.279772368434350938e-05	1.982423782465048134e-05	2.154773392248898745e-05	1.496569257142255083e-05	9.585715815774165094e-06	7.162606380006764084e-06	4.858658940065652132e-06	3.254717375966720283e-05
7.800000000000000000e+03	3.622908843681216240e-05	5.124842573422938585e-05	8.599099965067580342e-05	1.835746370488777757e-04	2.688996610231697559e-04	3.063319018110632896e-04	2.637607976794242859e-04	2.103619335684925318e-04	1.990434102481231093e-04	4.923529559164308012e-06	1.082791004591854289e-05	1.808493834687396884e-05	1.993313890125136822e-05	1.469421295041684061e-05	9.130472790275234729e-06	6.444269729399820790e-06	4.564778919302625582e-06	3.163228393532335758e-05
7.900000000000000000e+03	3.198727208655327559e-04	4.099066427443176508e-04	6.507734651677310467e-04	9.117812733165919781e-04	1.131312572397291660e-03	1.189009170047938824e-03	9.970064274966716766e-04	7.064386154524981976e-04	7.136065978556871414e-04	7.544163509010104463e-06	1.521581998531473801e-05	2.360458347538951784e-05	2.372615745116490871e-05	1.674570376053452492e-05	1.025093024509260431e-05	7.490541065635625273e-06	5.659171165461884812e-06	3.920834933524020016e-05
8.000000000000000000e+03	1.270380889764055610e-04	1.711577060632407665e-04	2.742208889685571194e-04	4.772651591338217258e-04	5.524527514353394508e-04	6.079653976485133171e-04	5.500243278220295906e-04	4.038039478473365307e-04	3.752152260858565569e-04	6.758594736311351880e-06	1.530529698356986046e-05	2.259788743685930967e-05	2.480853800079785287e-05	1.818688724597450346e-05	1.141520260716788471e-05	7.814575837983284146e-06	5.267419055599020794e-06	3.539185127010568976e-05
8.100000000000000000e+03	7.681472197873517871e-05	9.561940532876178622e-05	1.537615607958287001e-04	2.730904961936175823e-04	4.062661319039762020e-04	4.861448542214930058e-04	4.186675359960645437e-04	3.293590561952441931e-04	3.438794519752264023e-04	5.358181169867748395e-06	1.150913158198818564e-05	1.850727858254685998e-05	2.044927714450750500e-05	1.508700188423972577e-05	9.455737199459690601e-06	6.845088137197308242e-06	4.322928816691273823e-06	2.819176734192296863e-05
8.200000000000000000e+03	7.983895484358072281e-04	7.512567681260406971e-04	1.035954919643700123e-03	1.145805115811526775e-03	1.452795811928808689e-03	1.518094795756042004e-03	1.279101823456585407e-03	9.892131201922893524e-04	9.549473761580884457e-04	5.898205017729196697e-06	1.294172216148581356e-05	2.183367723773699254e-05	2.100673918903339654e-05	1.477680962125305086e-05	9.485577720624860376e-06	6.558377663168357685e-06	4.481356427277205512e-06	3.241725062252953649e-05
8.300000000000000000e+03	5.366322147892788053e-05	5.837721619172953069e-05	1.375739666400477290e-04	2.620186423882842064e-04	3.681236994452774525e-04	4.259336565155535936e-04	3.542184422258287668e-04	2.683628990780562162e-04	2.908222959376871586e-04	5.597594281425699592e-06	1.280635024158982560e-05	2.047975431196391582e-05	2.184771619795355946e-05	1.475442422815831378e-05	9.054790098161902279e-06	5.963097009953344241e-06	4.313579211157048121e-06	2.815179504978004843e-05
8.400000000000000000e+03	4.282625377527438104e-05	3.928094884031452239e-05	9.303638216806575656e-05	2.030896284850314260e-04	2.789402205962687731e-04	3.326304722577333450e-04	2.793372259475290775e-04	1.960472436621785164e-04	1.660974376136437058e-04	6.939942068129312247e-06	1.679730848991312087e-05	2.665208739927038550e-05	2.769303500826936215e-05	1.982641333597712219e-05	1.215362499351613224e-05	9.112333827943075448e-06	5.999072527629323304e-06	3.801113416557200253e-05
8.500000000000000000e+03	4.242451905156485736e-05	4.120192897971719503e-05	1.050466380547732115e-04	2.124240854755043983e-04	2.836605126503854990e-04	3.536774602252990007e-04	3.069865051656961441e-04	2.194395055994391441e-04	1.923400122905150056e-04	5.900863015995128080e-06	1.353313564322888851e-05	2.167643106076866388e-05	2.324125853192526847e-05	1.580564639880321920e-05	9.809619768930133432e-06	6.433386715798405930e-06	4.151843313593417406e-06	2.930296977865509689e-05
8.600000000000000000e+03	5.729373879148624837e-05	9.351421613246202469e-05	2.163973258575424552e-04	3.878704737871885300e-04	4.492083680815994740e-04	5.343327065929770470e-04	4.847132950089871883e-04	3.537856682669371367e-04	3.207732224836945534e-04	8.004898518265690655e-06	1.679976048762910068e-05	2.410509114270098507e-05	2.716626113397069275e-05	1.756460369506385177e-05	1.072368377208476886e-05	7.750240911263972521e-06	4.804906438948819414e-06	3.572300556697882712e-05
8.700000000000000000e+03	3.988492244388908148e-05	4.389098103274591267e-05	9.340688848169520497e-05	1.938591012731194496e-04	2.905411529354751110e-04	3.665502008516341448e-04	3.033635730389505625e-04	2.241115143988281488e-04	1.937985944095999002e-04	1.118425643653608859e-05	2.242887603642884642e-05	3.399461274966597557e-05	3.630893479567021132e-05	2.115876850439235568e-05	1.426295330020366237e-05	9.750375284056644887e-06	6.544659754581516609e-06	4.091746450285427272e-05
8.800000000000000000e+03	1.393669226672500372e-04	1.872166030807420611e-04	3.879555151797831059e-04	6.836820393800735474e-04	8.695582509972155094e-04	9.836656972765922546e-04	9.052311652339994907e-04	6.542780902236700058e-04	7.613299530930817127e-04	4.980246103514218703e-06	1.234022693097358570e-05	2.064816362690180540e-05	2.156024493160657585e-05	1.608935053809545934e-05	1.001026339508825913e-05	7.028067557257600129e-06	5.013262580177979544e-06	3.316447327961213887e-05
8.900000000000000000e+03	1.876504829851910472e-04	2.824871044140309095e-04	3.934820124413818121e-04	7.036951137706637383e-04	8.578847046010196209e-04	9.386390447616577148e-04	8.556603570468723774e-04	6.681494414806365967e-04	8.529164479114115238e-04	3.828685748885618523e-06	8.914484169508796185e-06	1.554133996251039207e-05	1.836397314036730677e-05	1.355076710751745850e-05	8.332015568157657981e-06	5.537957349588396028e-06	3.590468168113147840e-06	2.159746691177133471e-05
9.000000000000000000e+03	5.190349838812835515e-05	5.040363612351939082e-05	1.195867444039322436e-04	2.526103053241968155e-04	3.290055319666862488e-04	4.059443890582770109e-04	3.651682345662266016e-04	2.770488208625465631e-04	2.948129258584231138e-04	5.151203822606476024e-06	1.138506559072993696e-05	1.771898496372159570e-05	1.887535290734376758e-05	1.315443751082057133e-05	7.850432666600681841e-06	5.455839982460020110e-06	3.344531705806730315e-06	2.275604674650821835e-05
9.100000000000000000e+03	8.222690667025744915e-05	8.853978215483948588e-05	2.043816202785819769e-04	4.070389259140938520e-04	5.578673444688320160e-04	6.000791909173130989e-04	5.290008848533034325e-04	4.002964415121823549e-04	4.138889489695429802e-04	8.533231266483198851e-06	1.617988345969934016e-05	2.434310772514436394e-05	2.542577567510306835e-05	1.791840804798994213e-05	1.170656832982786000e-05	8.138183147821109742e-06	5.217947091296082363e-06	3.707454743562266231e-05
9.200000000000000000e+03	1.020960262394510210e-04	8.712073758943006396e-05	2.372630406171083450e-04	4.840809560846537352e-04	5.233058473095297813e-04	5.456416402012109756e-04	4.857747408095747232e-04	3.765116853173822165e-04	3.592437133193016052e-04	6.047700026101665571e-06	1.292145407205680385e-05	2.089393092319369316e-05	2.379004217800684273e-05	1.585340396559331566e-05	1.005696685751900077e-05	7.532372819696320221e-06	4.995137715013697743e-06	3.290831955382600427e-05
9.300000000000000000e+03	5.430919918580912054e-05	4.677553079091012478e-05	1.116383573389612138e-04	2.365143154747784138e-04	3.442973247729241848e-04	4.464019730221480131e-04	4.057149344589561224e-04	2.990577486343681812e-04	2.564741589594632387e-04	5.040660653321538121e-06	1.089091983885737136e-05	1.927626908582169563e-05	2.208512523793615401e-05	1.541448364150710404e-05	9.751180186867713928e-06	6.734196631441591308e-06	4.335705398261779919e-06	2.787231096590403467e-05
9.400000000000000000e+03	3.661479568108916283e-04	3.115113649982959032e-04	6.395950913429260254e-04	9.525871137157082558e-04	1.096520805731415749e-03	1.199182472191751003e-03	1.065343618392944336e-03	7.900567143224179745e-04	8.966529276221990585e-04	3.703070888150250539e-06	8.836463166517205536e-06	1.465400691813556477e-05	1.703626730886753649e-05	1.248944863618817180e-05	7.386951892840443179e-06	5.082418283564038575e-06	3.093033910772646777e-06	1.904961391119286418e-05
9.500000000000000000e+03	6.926867354195564985e-05	4.550473022391088307e-05	1.261162105947732925e-04	2.933704818133264780e-04	4.062620573677122593e-04	4.981309175491333008e-04	4.281889996491372585e-04	3.333111817482858896e-04	3.997343010269105434e-04	4.417719082994153723e-06	9.859591955319046974e-06	1.619469003344420344e-05	1.806571526685729623e-05	1.314959445153363049e-05	7.950304279802367091e-06	5.802166469948133454e-06	3.698964746945421211e-06	2.059869802906177938e-05
9.600000000000000000e+03	7.156332139857113361e-05	5.238570884102955461e-05	1.421987690264359117e-04	3.377470129635185003e-04	5.094889784231781960e-04	5.929635372012853622e-04	5.188264185562729836e-04	4.368650843389332294e-04	4.250277997925877571e-04	6.243210918910335749e-06	1.315852205152623355e-05	2.031199437624309212e-05	2.174231485696509480e-05	1.556978349981363863e-05	9.832231626205611974e-06	7.873870345065370202e-06	5.188026989344507456e-06	3.990047480328939855e-05
9.700000000000000000e+03	5.445788337965495884e-05	4.361351966508664191e-05	9.429165220353752375e-05	2.490303013473749161e-04	3.646520199254155159e-04	4.221895069349557161e-04	3.519223537296056747e-04	2.560274733696132898e-04	2.026799047598615289e-04	6.335591933748219162e-06	1.365404386888258159e-05	2.227568438684102148e-05	2.329956987523473799e-05	1.684063499851617962e-05	1.000560132524697110e-05	6.960606242500944063e-06	4.576230367092648521e-06	2.994215174112468958e-05
9.800000000000000000e+03	5.429681550594978034e-05	4.309799987822771072e-05	1.143596819019876420e-04	3.023522149305790663e-04	4.068639827892184258e-04	5.169229116290807724e-04	4.432871064636856318e-04	3.369925252627581358e-04	2.816111664287745953e-04	6.190931344463024288e-06	1.208705089084105566e-05	1.900482675409875810e-05	2.175304507545661181e-05	1.567825711390469223e-05	9.716135537018999457e-06	6.871852292533731088e-06	4.588316642184508964e-06	2.908929491240996867e-05
9.900000000000000000e+03	1.198496436700224876e-03	1.060210517607629299e-03	2.482342068105936050e-03	1.364869996905326843e-03	1.311359112150967121e-03	1.590444473549723625e-03	1.325262244790792465e-03	9.189083939418196678e-04	7.902543293312191963e-04	4.305706625018501654e-06	9.151125595963094383e-06	1.479953789385035634e-05	1.663850707700476050e-05	1.283392793993698433e-05	7.978996109159197658e-06	5.291588422551285475e-06	3.450754320510895923e-06	2.198195761593524367e-05
1.000000000000000000e+04	3.357807581778615713e-04	3.973087877966463566e-04	5.471659242175519466e-04	8.974979864433407784e-04	1.132177072577178478e-03	1.281023840419948101e-03	1.153580960817635059e-03	8.804686949588358402e-04	9.727182914502918720e-04	5.406131549534620717e-06	1.233725379279348999e-05	1.966096351679880172e-05	2.143383244401775301e-05	1.548648833704646677e-05	9.744567250891122967e-06	6.622360160690732300e-06	3.946772721974411979e-06	2.945568121504038572e-05
1.010000000000000000e+04	1.042309595504775643e-04	1.218113029608502984e-04	1.564791164128109813e-04	3.936994471587240696e-04	5.335552268661558628e-04	6.817908724769949913e-04	5.889100721105933189e-04	4.946924163959920406e-04	5.342333461157977581e-04	1.445972429792163894e-05	3.314287096145562828e-05	4.800967872142791748e-05	4.105335756321437657e-05	2.916104313044343144e-05	1.849254476837813854e-05	1.304167290072655305e-05	9.395072993356734514e-06	8.926325972424820065e-05
1.020000000000000000e+04	2.634610573295503855e-04	1.788492809282615781e-04	2.797938650473952293e-04	6.222447846084833145e-04	9.128508972935378551e-04	1.166737289167940617e-03	1.007518731057643890e-03	8.592644007876515388e-04	8.934996440075337887e-04	4.434079528436996043e-06	9.304037121182773262e-06	1.704965325188823044e-05	1.884682387753855437e-05	1.467982929170830175e-05	9.534343917039223015e-06	6.531606231874320656e-06	4.538221674010856077e-06	3.036379166587721556e-05
1.030000000000000000e+04	8.564617019146680832e-05	8.660738239996135235e-05	1.273483940167352557e-04	3.300890384707599878e-04	4.886158858425915241e-04	6.362910498864948750e-04	5.502824787981808186e-04	4.393954586703330278e-04	4.423874197527766228e-04	3.469096782282576896e-06	7.951942279760260135e-06	1.399696793669136241e-05	1.647582757868804038e-05	1.249944034498184919e-05	7.914264642749913037e-06	5.684548796125454828e-06	3.758461843972327188e-06	2.597441744001116604e-05
1.040000000000000000e+04	1.029717241181060672e-04	1.153703778982162476e-04	2.283228532178327441e-04	4.392618138808757067e-04	5.121375434100627899e-04	6.229854188859462738e-04	5.215654382482171059e-04	3.922560135833919048e-04	3.507822984829545021e-04	4.538535449682967737e-06	9.828439033299218863e-06	1.627571509743575007e-05	1.807205262593924999e-05	1.410500226484145969e-05	8.443308615824207664e-06	5.851684818480862305e-06	3.928860223822994158e-06	2.769935235846787691e-05
1.050000000000000000e+04	2.495568187441676855e-04	5.834545590914785862e-04	6.236769258975982666e-04	8.269594982266426086e-04	1.240327255800366402e-03	1.426585833542048931e-03	1.250467379577457905e-03	9.774387581273913383e-04	1.161358319222927094e-03	7.598593583679758012e-06	1.556493953103199601e-05	2.293933539476711303e-05	2.598333048808854073e-05	1.867799619503784925e-05	1.125471590057713911e-05	7.710672434768639505e-06	5.840558515046723187e-06	4.240712223690934479e-05
1.060000000000000000e+04	1.439420593669638038e-04	3.365370212122797966e-04	6.978519959375262260e-04	6.970400572754442692e-04	7.264293381012976170e-04	9.227516129612922668e-04	8.610942750237882137e-04	6.769711617380380630e-04	8.136786054819822311e-04	3.306782673462294042e-06	8.006338248378597200e-06	1.339449772785883397e-05	1.607054218766279519e-05	1.266138315259013325e-05	7.423102942993864417e-06	5.152472567715449259e-06	3.364117674209410325e-06	1.956493542820680887e-05
1.070000000000000000e+04	2.569132811913732439e-05	5.229193266131915152e-05	1.611041079740971327e-04	2.320933417649939656e-04	2.919736434705555439e-04	3.986373194493353367e-04	3.788214235100895166e-04	3.002564772032201290e-04	3.095210122410207987e-04	5.747249360865680501e-06	1.128408803197089583e-05	1.917745794344227761e-05	2.180718365707434714e-05	1.544493534311186522e-05	9.261962077289354056e-06	7.003141490713460371e-06	4.698113116319291294e-06	3.268174987169913948e-05
1.080000000000000000e+04	6.815864617237821221e-05	2.015611535171046853e-04	2.725256199482828379e-04	2.538937842473387718e-04	3.317654191050678492e-04	4.811608232557773590e-04	4.638641839846968651e-04	3.485488705337047577e-04	3.390302299521863461e-04	5.478295861394144595e-06	1.099081055144779384e-05	1.958830034709535539e-05	2.157472772523760796e-05	1.545484337839297950e-05	9.177392712444998324e-06	6.096900960983475670e-06	4.021676886623026803e-06	2.785748256428632885e-05
1.090000000000000000e+04	1.038099217112176120e-04	1.506292319390922785e-04	4.325539048295468092e-04	5.078702815808355808e-04	5.980469868518412113e-04	8.388746646232903004e-04	8.149053901433944702e-04	6.870072102174162865e-04	7.162927649915218353e-04	4.467050530365668237e-06	8.831832019495777786e-06	1.549241642351262271e-05	1.797421100491192192e-05	1.361135036859195679e-05	8.068608622124884278e-06	5.336391041055321693e-06	3.486476089165080339e-06	2.266408228024374694e-05
1.100000000000000000e+04	3.446610207902267575e-05	6.908704381203278899e-05	2.002208639169111848e-04	2.664010680746287107e-04	3.561912162695080042e-04	5.043466226197779179e-04	4.916288307867944241e-04	3.446660412009805441e-04	3.092700790148228407e-04	4.441907094587804750e-06	8.390604307351168245e-06	1.454694120184285566e-05	1.791785689420066774e-05	1.437534137949114665e-05	8.965113920567091554e-06	5.642812539008446038e-06	3.595184580262866803e-06	2.315529854968190193e-05
1.110000000000000000e+04	3.938480804208666086e-04	6.587582174688577652e-04	1.324181794188916683e-03	1.064681680873036385e-03	1.103247515857219696e-03	1.238622586242854595e-03	1.199519261717796326e-03	8.791776490397751331e-04	7.805309141986072063e-04	1.138318293669726700e-05	2.282044442836195230e-05	3.575089067453518510e-05	3.051343446713872254e-05	1.973563121282495558e-05	1.157459519163239747e-05	8.133508345053996891e-06	5.073218289908254519e-06	3.621487121563404799e-05
1.120000000000000000e+04	4.988080036127939820e-05	1.243099541170522571e-04	2.622091269586235285e-04	3.673931641969829798e-04	4.947464331053197384e-04	7.115464541129767895e-04	6.969723035581409931e-04	5.366174736991524696e-04	5.615563131868839264e-04	5.256462827674113214e-06	1.118624732043826953e-05	1.897344736789818853e-05	2.306244095962028950e-05	1.775611963239498436e-05	1.099551900551887229e-05	7.784573426761198789e-06	4.863120921072550118e-06	3.378203837200999260e-05
1.130000000000000000e+04	2.866063732653856277e-05	5.829247311339713633e-05	1.787266082828864455e-04	2.886698930524289608e-04	4.171253531239926815e-04	5.351764266379177570e-04	5.350973224267363548e-04	4.200724652037024498e-04	4.272863152436912060e-04	7.842219019948970526e-06	1.578764749865513295e-05	2.834415681718382984e-05	2.832136124197859317e-05	1.931718725245445967e-05	1.158535178547026590e-05	8.183871614164672792e-06	5.661872819473501295e-06	4.579945380100980401e-05
1.140000000000000000e+04	2.960875826829578727e-05	8.478529343847185373e-05	1.914126332849264145e-04	3.096997388638556004e-04	4.058834165334701538e-04	5.168457282707095146e-04	4.959132638759911060e-04	3.780811093747615814e-04	3.283313126303255558e-04	7.397020453936420381e-06	1.546793646411970258e-05	2.701185076148249209e-05	2.905092151195276529e-05	2.079542900901287794e-05	1.235407853528158739e-05	8.755988346820231527e-06	6.192357432155404240e-06	4.162102777627296746e-05
1.150000000000000000e+04	4.661178536480292678e-05	9.885278268484398723e-05	2.255615981994196773e-04	4.340149753261357546e-04	4.733738314826041460e-04	5.071294144727289677e-04	4.690124187618494034e-04	3.650329599622637033e-04	2.936116652563214302e-04	4.503686795942485332e-06	9.208281881001312286e-06	1.580372736498247832e-05	1.958388020284473896e-05	1.563638943480327725e-05	9.480431799602229148e-06	6.674784799542976543e-06	4.210095539747271687e-06	2.699651486182119697e-05
1.160000000000000000e+04	2.970734567497856915e-05	5.160837099538184702e-05	1.599002425791695714e-04	2.743423683568835258e-04	4.035087185911834240e-04	5.386908887885510921e-04	5.595259717665612698e-04	4.616483056452125311e-04	4.392170521896332502e-04	5.043465534981805831e-06	1.087995497073279694e-05	2.020475403696764261e-05	2.337567275390028954e-05	1.899058770504780114e-05	1.180017261503962800e-05	7.865159204811789095e-06	4.855934548686491325e-06	3.318278686492703855e-05
1.170000000000000000e+04	2.157540075131691992e-05	4.020050982944667339e-05	1.731582742650061846e-04	2.801156078930944204e-04	4.057090845890343189e-04	5.575428949669003487e-04	5.735004087910056114e-04	4.471557331271469593e-04	3.908060898538678885e-04	4.369566795503487810e-06	8.339288797287736088e-06	1.487112967879511416e-05	1.801079451979603618e-05	1.481530580349499360e-05	9.312484507972840220e-06	6.434283477574354038e-06	3.861334789689863101e-06	2.507051431166473776e-05
1.180000000000000000e+04	2.041514744632877409e-05	3.054829721804708242e-05	1.309016806771978736e-04	2.328508126083761454e-04	3.319185343571007252e-04	4.592295736074447632e-04	4.539474612101912498e-04	3.400460991542786360e-04	2.472634951118379831e-04	4.676549451687606052e-06	8.982178769656457007e-06	1.575107853568624705e-05	1.897849142551422119e-05	1.522047477919841185e-05	8.759943739278241992e-06	5.897334176552249119e-06	3.881114025716669858e-06	2.426728678983636200e-05
1.190000000000000000e+04	1.462527052353834733e-05	2.568623676779679954e-05	9.830679482547566295e-05	1.820101169869303703e-04	2.851570898201316595e-04	3.844149177893996239e-04	4.122927202843129635e-04	3.211458679288625717e-04	2.455314679536968470e-04	8.259862624981906265e-06	1.456215704820351675e-05	2.428241896268445998e-05	2.805907752190250903e-05	2.195514025515876710e-05	1.299285850109299645e-05	9.022995072882622480e-06	6.212563675944693387e-06	4.585209535434842110e-05
1.200000000000000000e+04	2.965891508210916072e-05	4.542419264907948673e-05	1.639349065953865647e-04	2.755897876340895891e-04	3.696936473716050386e-04	4.061316431034356356e-04	4.300796135794371367e-04	3.219150239601731300e-04	2.357871271669864655e-04	6.634928013227181509e-06	1.324367349297972396e-05	2.037121339526493102e-05	2.280856460856739432e-05	1.836014416767284274e-05	1.073904059012420475e-05	7.738403837720397860e-06	5.266841981210745871e-06	3.614419620134867728e-05
1.210000000000000000e+04	1.434506702935323119e-04	3.034530964214354753e-04	1.041036564856767654e-03	6.143358768895268440e-04	6.990300025790929794e-04	9.703224059194326401e-04	9.840056300163269043e-04	8.340367930941283703e-04	8.705500513315200806e-04	3.158264462399529293e-06	7.174410711741074920e-06	1.260809949599206448e-05	1.637197601667139679e-05	1.328347298112930730e-05	8.444047125522047281e-06	6.050102001609047875e-06	3.782704652621760033e-06	2.436469003441743553e-05
1.220000000000000000e+04	1.325242774328216910e-04	1.173055963590741158e-03	1.418603467755019665e-03	1.199414022266864777e-03	1.429272932000458241e-03	1.756003941409289837e-03	1.799666322767734528e-03	1.507313922047615051e-03	1.801614998839795589e-03	3.672226284834323451e-06	7.740218279650434852e-06	1.271968631044728681e-05	1.570448876009322703e-05	1.263817284780088812e-05	7.713240847806446254e-06	5.023121047997847199e-06	3.147424877170124091e-06	1.967223579413257539e-05
1.230000000000000000e+04	2.163667886634357274e-05	1.313446264248341322e-04	2.408249711152166128e-04	2.953718067146837711e-04	3.973227576352655888e-04	5.675919237546622753e-04	5.955925444141030312e-04	4.491804575081914663e-04	4.548914148472249508e-04	5.704565865016775206e-06	1.058186990121612325e-05	1.712112498353235424e-05	1.829412030929233879e-05	1.497600169386714697e-05	9.422627954336348921e-06	6.579640739801106974e-06	3.814384399447590113e-06	2.556014806032180786e-05
1.240000000000000000e+04	2.567583760537672788e-05	1.541082601761445403e-04	3.019341384060680866e-04	3.422605805099010468e-04	4.281902802176773548e-04	5.523282452486455441e-04	5.753054283559322357e-04	4.709660715889185667e-04	4.852792480960488319e-04	6.698013748973608017e-06	1.356997381662949920e-05	1.962185524462256581e-05	2.199263872171286494e-05	1.770033486536704004e-05	1.074166084436001256e-05	7.955422915983945131e-06	5.486847840074915439e-06	3.730397656909190118e-05
1.250000000000000000e+04	9.068175131687894464e-05	4.538678331300616264e-04	6.380766280926764011e-04	8.011625031940639019e-04	8.398939971812069416e-04	1.128036645241081715e-03	1.150505151599645615e-03	8.858965593390166759e-04	1.094140345230698586e-03	5.302607860357966274e-06	1.197361507365712896e-05	2.075244265142828226e-05	2.383593709964770824e-05	2.016723919950891286e-05	1.263651847693836316e-05	9.300500096287578344e-06	5.877721378055866808e-06	3.877715425915084779e-05
1.260000000000000000e+04	7.552592251158785075e-06	3.133854625048115849e-05	1.037872789311222732e-04	1.546935818623751402e-04	2.129630011040717363e-04	3.094331477768719196e-04	3.330342005938291550e-04	2.684702631086111069e-04	1.833884016377851367e-04	8.007748874661047012e-06	1.650004924158565700e-05	2.744587982306256890e-05	2.850453529390506446e-05	2.221399154223036021e-05	1.285273265239084139e-05	8.871040336089208722e-06	6.277642114582704380e-06	4.211900886730290949e-05
1.270000000000000000e+04	1.931293263623956591e-05	6.563954957528039813e-05	2.652468101587146521e-04	3.842010046355426311e-04	4.394574498292058706e-04	6.190430140122771263e-04	6.436826661229133606e-04	5.218373844400048256e-04	4.855260194744914770e-04	4.606927177519537508e-06	1.012240045383805409e-05	1.705140675767324865e-05	1.908910235215444118e-05	1.629937287361826748e-05	9.931487511494196951e-06	7.134839052014285699e-06	4.517607976595172659e-06	3.115481376880779862e-05
1.280000000000000000e+04	1.498700385127449408e-05	5.007798972656019032e-05	1.515652547823265195e-04	2.337936748517677188e-04	3.202252555638551712e-04	5.010503227822482586e-04	5.185683257877826691e-04	4.315263067837804556e-04	4.214618529658764601e-04	4.226313649269286543e-06	8.433611583313904703e-06	1.517464716016547754e-05	1.679940760368481278e-05	1.385194991598837078e-05	8.145803803927265108e-06	5.508819413080345839e-06	3.706075403897557408e-06	2.335902354388963431e-05
1.290000000000000000e+04	1.842349774960894138e-05	8.135881944326683879e-05	2.745804958976805210e-04	3.318422532174736261e-04	4.690084024332463741e-04	6.897741113789379597e-04	7.390113314613699913e-04	6.301914690993726254e-04	6.197100738063454628e-04	3.952693532482953742e-06	9.214503734256140888e-06	1.633322972338646650e-05	1.856445851444732398e-05	1.566241735417861491e-05	9.370476618641987443e-06	7.007305612205527723e-06	4.645344688469776884e-06	3.002174526045564562e-05
1.300000000000000000e+04	7.622360953973839059e-06	3.420952634769491851e-05	1.187154557555913925e-04	1.516508782515302300e-04	2.012959157582372427e-04	3.488877846393734217e-04	3.814645751845091581e-04	3.129918768536299467e-04	2.308803232153877616e-04	8.868373697623610497e-06	1.495324795541819185e-05	2.396337731624953449e-05	2.283131107105873525e-05	1.799864912754856050e-05	1.155488916992908344e-05	8.714727300684899092e-06	5.628083272313233465e-06	4.096973862033337355e-05
1.310000000000000000e+04	1.051270646712509915e-05	4.158067167736589909e-05	1.336466666543856263e-04	1.778779114829376340e-04	2.492537896614521742e-04	4.135964554734528065e-04	4.585659480653703213e-04	3.820603305939584970e-04	3.118155000265687704e-04	4.381479357107309625e-06	8.327940122399013489e-06	1.487488862039754167e-05	1.772063114913180470e-05	1.510225774836726487e-05	9.596919881005305797e-06	6.872568064864026383e-06	4.390706635604146868e-06	2.882042281271424145e-05
1.320000000000000000e+04	1.770914786902721971e-05	7.986225682543590665e-05	2.549910568632185459e-04	2.716812014114111662e-04	4.389455134514719248e-04	6.781974807381629944e-04	7.355232373811304569e-04	6.144775543361902237e-04	6.016909028403460979e-04	6.475598183897091076e-06	1.391391288052545860e-05	1.982188041438348591e-05	2.007072907872498035e-05	1.611688458069693297e-05	1.044572218233952299e-05	7.369060313067166135e-06	4.863897174800513312e-06	3.604131416068412364e-05
1.330000000000000000e+04	2.822126589308027178e-05	1.296839036513119936e-04	3.280647797510027885e-04	3.479039587546139956e-04	4.562421527225524187e-04	6.950988317839801311e-04	7.631483604200184345e-04	6.137514719739556313e-04	5.834324983879923820e-04	5.039853931521065533e-06	1.003767829388380051e-05	1.590741885593160987e-05	1.911684194055851549e-05	1.560904274811036885e-05	9.685860277386382222e-06	6.714919891237514094e-06	4.323567736719269305e-06	2.854204649338498712e-05
1.340000000000000000e+04	8.514147339155897498e-06	3.429619391681626439e-05	1.257703406736254692e-04	1.592463668202981353e-04	2.298409672221168876e-04	4.096591728739440441e-04	4.488783597480505705e-04	3.556660667527467012e-04	2.235265128547325730e-04	4.640946372092003003e-06	1.097555650630965829e-05	1.821002842916641384e-05	2.080787271552253515e-05	1.727468952594790608e-05	1.021204479911830276e-05	7.055336482153506950e-06	4.850040113524300978e-06	3.281225872342474759e-05
1.350000000000000000e+04	2.561159271863289177e-05	1.056929759215563536e-04	3.109327808488160372e-04	3.680083318613469601e-04	5.376046756282448769e-04	8.534184889867901802e-04	8.909381576813757420e-04	7.599538075737655163e-04	7.492655422538518906e-04	6.507327270810492337e-06	1.401978443027473986e-05	2.187804420827887952e-05	2.215907989011611789e-05	1.805433385015930980e-05	1.064482421497814357e-05	7.904841368144843727e-06	5.303611033014021814e-06	3.489076698315329850e-05
1.360000000000000000e+04	4.153126064920797944e-05	1.036509056575596333e-04	3.624967066571116447e-04	3.920356393791735172e-04	4.919173661619424820e-04	6.840607384219765663e-04	7.550861337222158909e-04	5.924493307247757912e-04	4.164150450378656387e-04	4.946577519149286672e-06	1.090550722437910736e-05	1.792155853763688356e-05	1.994546437344979495e-05	1.668035838520154357e-05	1.042742587742395699e-05	7.417467713821679354e-06	5.173244971956592053e-06	3.302564073237590492e-05
1.370000000000000000e+04	3.403945447644218802e-05	1.294417306780815125e-04	3.872062952723354101e-04	4.978731740266084671e-04	6.469867657870054245e-04	9.596207528375089169e-04	1.064278534613549709e-03	8.763573132455348969e-04	7.505902322009205818e-04	1.071942915586987510e-05	1.912412881210912019e-05	3.026892954949289560e-05	3.181773718097247183e-05	2.556883555371314287e-05	1.613310996617656201e-05	1.096715095627587289e-05	7.461072073056129739e-06	5.387623968999832869e-05
1.380000000000000000e+04	1.383309336233651266e-05	5.753216828452423215e-05	1.521609665360301733e-04	2.090256748488172889e-04	3.342781856190413237e-04	5.385571857914328575e-04	5.987966433167457581e-04	4.978115321137011051e-04	4.285837640054523945e-04	6.957648565730778500e-06	1.481902563682524487e-05	2.627185494930017740e-05	2.818205030052922666e-05	2.237014632555656135e-05	1.415183032804634422e-05	9.950746061804238707e-06	6.664495685981819406e-06	4.433558569871820509e-05
1.390000000000000000e+04	8.442271064268425107e-05	2.996838011313229799e-04	7.625079597346484661e-04	8.366586989723145962e-04	1.279989257454872131e-03	1.666098949499428272e-03	1.783461193554103374e-03	1.435424899682402611e-03	1.364234834909439087e-03	8.224756129493471235e-06	1.612208870938047767e-05	2.468835918989498168e-05	2.717998540902044624e-05	2.125051651091780514e-05	1.348418572888476774e-05	9.360775038658175617e-06	6.201920768944546580e-06	4.098820136277936399e-05
1.400000000000000000e+04	1.479823549743741751e-05	5.839917503180913627e-05	1.933248568093404174e-04	2.232600672869011760e-04	3.535682044457644224e-04	5.763984518125653267e-04	6.428124033845961094e-04	5.502264248207211494e-04	4.635385703295469284e-04	8.347784387296997011e-06	1.484667609474854544e-05	2.313397635589353740e-05	2.427316212560981512e-05	1.934542524395510554e-05	1.234269075212068856e-05	8.254927706730086356e-06	5.459146450448315591e-06	3.637084591900929809e-05
1.410000000000000000e+04	1.161752334155607969e-05	4.356723366072401404e-05	1.422459608875215054e-04	1.837603049352765083e-04	2.664258354343473911e-04	4.471952270250767469e-04	5.160703440196812153e-04	4.386175714898854494e-04	3.820535785052925348e-04	4.141697900195140392e-06	9.481981578574050218e-06	1.538364813313819468e-05	1.874906411103438586e-05	1.637810782995074987e-05	1.020642503135604784e-05	6.782295713492203504e-06	4.517776233115000650e-06	2.772752850432880223e-05
1.420000000000000000e+04	1.306907415710156783e-05	5.953762229182757437e-05	1.730702497297897935e-04	2.264998329337686300e-04	3.442922316025942564e-04	6.458925781771540642e-04	6.897280109114944935e-04	5.496379453688859940e-04	4.136378120165318251e-04	7.311584340641275048e-06	1.202245857712114230e-05	1.542354584671556950e-05	1.706399780232459307e-05	1.389928274875273928e-05	8.579446330259088427e-06	5.795695415145019069e-06	3.543065304256742820e-06	2.258065251226071268e-05
1.430000000000000000e+04	1.492008141212863848e-05	6.068018046789802611e-05	1.654561056056991220e-04	2.311990101588889956e-04	3.216984332539141178e-04	5.256906733848154545e-04	6.257224013097584248e-04	5.002619582228362560e-04	3.333011700306087732e-04	5.068930477136746049e-06	1.047544083121465519e-05	1.748199429130181670e-05	2.077760836982633919e-05	1.582520235388074070e-05	1.033517401083372533e-05	6.729464985255617648e-06	4.271981197234708816e-06	2.654177478689234704e-05
1.440000000000000000e+04	5.441011671791784465e-05	2.065789740299805999e-04	5.895633366890251637e-04	6.428945343941450119e-04	8.795651374384760857e-04	1.194289652630686760e-03	1.417786232195794582e-03	1.160450978204607964e-03	1.173296011984348297e-03	4.387150966067565605e-06	9.426888027519453317e-06	1.673654696787707508e-05	1.919977148645557463e-05	1.525697462056996301e-05	9.650812899053562433e-06	6.667471552646020427e-06	4.279906534065958112e-06	2.655758180480916053e-05
1.450000000000000000e+04	5.338753180694766343e-05	1.346721401205286384e-04	3.654218453448265791e-04	3.452794626355171204e-04	4.725609614979475737e-04	7.592632318846881390e-04	8.931594202294945717e-04	6.407402688637375832e-04	3.924442571587860584e-04	5.425574272521771491e-06	1.083476763596991077e-05	1.750467527017462999e-05	1.892908221634570509e-05	1.477522800996666774e-05	9.839311132964212447e-06	6.618407041969476268e-06	3.985420335084199905e-06	2.466247678967192769e-05
1.460000000000000000e+04	1.994152989936992526e-05	8.693669951753690839e-05	2.455303329043090343e-04	2.585987676866352558e-04	3.799168916884809732e-04	6.385399028658866882e-04	7.244710577651858330e-04	6.117267766967415810e-04	4.823117924388498068e-04	5.674498879670863971e-06	1.046921806846512482e-05	1.799244819267187268e-05	2.054894866887480021e-05	1.704074566077906638e-05	1.135815909947268665e-05	8.065117981459479779e-06	4.911916221317369491e-06	3.497822763165459037e-05
1.470000000000000000e+04	1.292854140046983957e-04	4.938482888974249363e-04	1.030305749736726284e-03	1.025380217470228672e-03	1.435743062756955624e-03	2.071534283459186554e-03	2.397445263341069221e-03	2.009518444538116455e-03	1.964088296517729759e-03	4.136960342293605208e-06	8.516933121427427977e-06	1.339021673629758880e-05	1.573916779307182878e-05	1.301069096371065825e-05	8.573628292651847005e-06	6.109524747444083914e-06	3.824271061603212729e-06	2.465771831339225173e-05
1.480000000000000000e+04	3.623077063821256161e-04	6.856438121758401394e-04	1.645900425501167774e-03	1.354865147732198238e-03	1.802431535907089710e-03	2.452633576467633247e-03	2.446845173835754395e-03	1.895153895020484924e-03	1.961906906217336655e-03	6.212233984115300700e-06	1.143246390711283311e-05	1.796601463865954429e-05	2.105933344864752144e-05	1.594821515027433634e-05	9.824722837947774678e-06	6.573101472895359620e-06	4.503075615502893925e-06	3.027909770025871694e-05
1.490000000000000000e+04	1.074904139386489987e-04	3.884992038365453482e-04	6.493538385257124901e-04	6.479386356659233570e-04	1.040652277879416943e-03	1.553056295961141586e-03	1.578791183419525623e-03	1.258627627976238728e-03	1.343783806078135967e-03	8.180511031241621822e-06	1.365457865176722407e-05	2.205753662565257400e-05	2.417975701973773539e-05	1.844340113166254014e-05	1.155984864453785121e-05	8.181842531485017389e-06	5.160699856787687168e-06	4.141902900300920010e-05
1.500000000000000000e+04	4.912521035294048488e-05	3.540075849741697311e-04	9.118703892454504967e-04	8.431815658695995808e-04	9.862472070381045341e-04	1.383182825520634651e-03	1.441352535039186478e-03	1.237084739841520786e-03	1.210716436617076397e-03	7.345078756770817563e-06	1.263690774067072198e-05	1.751963645801879466e-05	2.062021485471632332e-05	1.573930057929828763e-05	9.893804417515639216e-06	6.532459337904583663e-06	4.110689587832894176e-06	2.330317147425375879e-05
1.510000000000000000e+04	7.594813359901309013e-05	4.267989716026932001e-04	8.890039171092212200e-04	1.367870019748806953e-03	1.477909972891211510e-03	1.778245554305613041e-03	1.725254813209176064e-03	1.404527574777603149e-03	1.567975501529872417e-03	5.379367848945548758e-06	1.196531684399815276e-05	1.850971057137940079e-05	2.249843601020984352e-05	1.788426379789598286e-05	1.077257275028387085e-05	8.059461833909153938e-06	4.760627689393004403e-06	2.826261697919107974e-05
1.520000000000000000e+04	9.330260581918992102e-06	4.808547237189486623e-05	1.407795207342132926e-04	2.303664950886741281e-04	3.279295051470398903e-04	4.876601742580533028e-04	5.405637202784419060e-04	4.484128439798951149e-04	3.616025496739894152e-04	9.540304745314642787e-06	1.590900501469150186e-05	2.195266642956994474e-05	2.433019835734739900e-05	2.007643706747330725e-05	1.198838435811921954e-05	8.881110261427238584e-06	5.725994924432598054e-06	3.707436917466111481e-05
1.530000000000000000e+04	1.183197400678182021e-05	5.760534986620768905e-05	1.540474186185747385e-04	3.394223167560994625e-04	3.623536613304167986e-04	5.357479676604270935e-04	5.649150116369128227e-04	4.588797164615243673e-04	3.480967425275593996e-04	4.711628207587637007e-06	1.048566718964139000e-05	1.755708581185899675e-05	2.249323551950510591e-05	1.869530751719139516e-05	1.182823052658932284e-05	8.139190867950674146e-06	5.173172667127801105e-06	3.586760431062430143e-05
1.540000000000000000e+04	1.308943046751664951e-05	6.499570008600130677e-05	2.547971380408853292e-04	3.253241884522140026e-04	4.317606799304485321e-04	6.067173089832067490e-04	6.358795217238366604e-04	5.371630541048943996e-04	6.336591904982924461e-04	9.637570656195748597e-06	2.346742621739394963e-05	3.264509359723888338e-05	3.562642450560815632e-05	2.917733945650979877e-05	1.936006447067484260e-05	1.454149696655804291e-05	9.988552847062237561e-06	9.239064092980697751e-05
1.550000000000000000e+04	1.103857266571139917e-05	5.913746281294152141e-05	1.313179236603900790e-04	2.495542576070874929e-04	3.607650287449359894e-04	5.116661195643246174e-04	5.604889011010527611e-04	5.066422163508832455e-04	4.365813801996409893e-04	6.047873284842353314e-06	1.151422748080221936e-05	1.725584843370597810e-05	1.891762076411396265e-05	1.652008359087631106e-05	1.058280395227484405e-05	7.484047273464966565e-06	5.048169896326726303e-06	3.317441587569192052e-05
1.560000000000000000e+04	2.665262036316562444e-05	1.863055949797853827e-04	3.427006304264068604e-04	5.151116056367754936e-04	5.838479264639317989e-04	8.249526727013289928e-04	8.253749110735952854e-04	7.313438109122216702e-04	6.421405705623328686e-04	1.037175752571783960e-05	1.816445183067116886e-05	2.672084883670322597e-05	2.624612898216582835e-05	2.167310412914957851e-05	1.428186260454822332e-05	1.030032308335648850e-05	6.510237199108814821e-06	4.279550557839684188e-05
1.570000000000000000e+04	2.632648465805687010e-05	1.298432907788082957e-04	2.571296936366707087e-04	4.464931553229689598e-04	6.355819641612470150e-04	9.054313413798809052e-04	9.718781802803277969e-04	8.506283047609031200e-04	7.370580569840967655e-04	5.248042725725099444e-06	1.146534668805543333e-05	1.877666181826498359e-05	2.110031709889881313e-05	1.811346373870037496e-05	1.160430929303402081e-05	8.494650501233991235e-06	5.219445029069902375e-06	3.592374923755414784e-05
1.580000000000000000e+04	2.603847860882524401e-05	1.507097767898812890e-04	3.256985219195485115e-04	5.730246193706989288e-04	6.792199565097689629e-04	9.567289962433278561e-04	1.083865528926253319e-03	9.621691424399614334e-04	9.874623501673340797e-04	7.637223461642861366e-06	1.684396738710347563e-05	2.506290002202149481e-05	2.608347131172195077e-05	2.053315984085202217e-05	1.316228463110746816e-05	9.574655450705904514e-06	5.967482593405293301e-06	4.722613812191411853e-05
1.590000000000000000e+04	6.030764052411541343e-05	2.985071332659572363e-04	2.850374730769544840e-04	3.813713265117257833e-04	4.263221344444900751e-04	6.513096159324049950e-04	6.916638230904936790e-04	5.734860897064208984e-04	3.591561981011182070e-04	5.409639015852008015e-06	1.247776617674389854e-05	1.880442869151011109e-05	2.052069248748011887e-05	1.816092481021769345e-05	1.243295264430344105e-05	9.335727554571349174e-06	5.563384092965861782e-06	3.303301491541787982e-05
1.600000000000000000e+04	1.004203113552648574e-05	3.727809962583705783e-05	1.157988444902002811e-04	2.342892257729545236e-04	3.393414663150906563e-04	5.238626035861670971e-04	5.852034664712846279e-04	4.725480102933943272e-04	3.603562363423407078e-04	7.449771601386601105e-06	1.588274244568310678e-05	2.155611400667112321e-05	2.230328027508221567e-05	1.886478821688797325e-05	1.223095387103967369e-05	8.712358976481482387e-06	5.436458195617888123e-06	3.753050259547308087e-05
1.610000000000000000e+04	2.202117502747569233e-05	6.102166298660449684e-05	2.101122081512585282e-04	4.580606764648109674e-04	5.436732899397611618e-04	8.354578749276697636e-04	9.784401627257466316e-04	7.563995895907282829e-04	5.629342631436884403e-04	5.101325768919195980e-06	1.157638143922667950e-05	1.853857247624546289e-05	2.152383240172639489e-05	1.825804793043062091e-05	1.172852807940216735e-05	9.254284123016986996e-06	5.158264684723690152e-06	2.832791142282076180e-05
1.620000000000000000e+04	1.282633911614539102e-05	5.075502485851757228e-05	1.911148428916931152e-04	3.069058002438396215e-04	4.915921017527580261e-04	6.735020433552563190e-04	8.010846795514225960e-04	6.797580281272530556e-04	5.535085219889879227e-04	4.261602498445427045e-06	1.051756407832726836e-05	1.463138050894485787e-05	1.842342135205399245e-05	1.663540570007171482e-05	1.092104139388538897e-05	8.065901056397706270e-06	4.670106591220246628e-06	2.955406853288877755e-05
1.630000000000000000e+04	1.056515975506044924e-05	3.494683915050700307e-05	1.306267949985340238e-04	2.387095737503841519e-04	3.316066577099263668e-04	5.104680894874036312e-04	5.993974045850336552e-04	4.984006518498063087e-04	3.663928364403545856e-04	4.987890406482620165e-06	1.023101049213437364e-05	1.575171881995629519e-05	1.864162550191394985e-05	1.677884029049891979e-05	1.097473432309925556e-05	7.994627594598568976e-06	5.104859155835583806e-06	3.311855107313022017e-05
1.640000000000000000e+04	8.574674211558885872e-06	2.941627644759137183e-05	1.011264175758697093e-04	1.821590558392927051e-04	2.871791657526046038e-04	4.345081979408860207e-04	5.414376500993967056e-04	4.551845486275851727e-04	2.632119867485016584e-04	9.758929991221521050e-06	1.943564529938157648e-05	2.703158315853215754e-05	3.090003519901074469e-05	2.624300577735994011e-05	1.896613866847474128e-05	1.502893610449973494e-05	8.758938747632782906e-06	5.418263390311039984e-05
1.650000000000000000e+04	8.301428351842332631e-06	2.729826337599661201e-05	9.041175508173182607e-05	1.732321106828749180e-04	2.599591389298439026e-04	3.996887535322457552e-04	5.072499043308198452e-04	4.182476259302347898e-04	2.285535592818632722e-04	5.593522928393213078e-06	1.248390435648616403e-05	1.952663842530455440e-05	2.193287582485936582e-05	1.990779492189176381e-05	1.347980196442222223e-05	9.225269423041027039e-06	5.576584499067394063e-06	3.729630407178774476e-05
1.660000000000000000e+04	8.897805855667684227e-06	3.445624679443426430e-05	1.319372240686789155e-04	2.496726519893854856e-04	3.680019581224769354e-04	5.667623481713235378e-04	7.139069493860006332e-04	5.886303842999041080e-04	4.214058862999081612e-04	4.100528713024687022e-06	9.722441063786391169e-06	1.481481467635603622e-05	1.873832115961704403e-05	1.710531978460494429e-05	1.115482700697612017e-05	8.343527952092699707e-06	4.782737050845753402e-06	3.018086135853081942e-05
1.670000000000000000e+04	1.357022665615659207e-05	5.465195863507688046e-05	1.696891704341396689e-04	2.848414296749979258e-04	4.626924928743392229e-04	6.708489963784813881e-04	8.093405631370842457e-04	6.614055018872022629e-04	4.525336553342640400e-04	4.382309271022677422e-06	8.933733624871820211e-06	1.400878227286739275e-05	1.589502608112525195e-05	1.519183388154488057e-05	9.392339052283205092e-06	6.860615030745975673e-06	4.273664217180339620e-06	2.461450822011101991e-05
1.680000000000000000e+04	1.490205977461300790e-05	8.291736594401299953e-05	1.892400468932464719e-04	2.983997110277414322e-04	5.243459017947316170e-04	7.138812798075377941e-04	8.299155742861330509e-04	7.113877218216657639e-04	6.380609702318906784e-04	4.587400326272472739e-06	1.026290101435733959e-05	1.609100218047387898e-05	1.793006049410905689e-05	1.598880953679326922e-05	9.932851753546856344e-06	7.132071459636790678e-06	4.456285751075483859e-06	3.061077950405888259e-05
1.690000000000000000e+04	1.394661285303300247e-05	6.714468327118083835e-05	1.665286981733515859e-04	2.830598095897585154e-04	4.530385194811969995e-04	6.703549879603087902e-04	7.787297363393008709e-04	6.519234739243984222e-04	5.804158281534910202e-04	6.266363925533369184e-06	1.378638171445345506e-05	1.989636075450107455e-05	2.080893500533420593e-05	1.930892904056236148e-05	1.224638890562346205e-05	9.053450412466190755e-06	5.610039352177409455e-06	3.371131970197893679e-05
1.700000000000000000e+04	6.438141281250864267e-05	2.845862763933837414e-04	6.615909514948725700e-04	7.472447468899190426e-04	1.175129786133766174e-03	1.553628128021955490e-03	1.773444004356861115e-03	1.541092991828918457e-03	1.640353701077401638e-03	4.852039182878797874e-06	9.710808626550715417e-06	1.491945204179501161e-05	1.615183646208606660e-05	1.529954352008644491e-05	1.023643471853574738e-05	7.128059678507270291e-06	4.401866135594900697e-06	2.599186154839117080e-05
1.710000000000000000e+04	1.386959411320276558e-05	7.217203528853133321e-05	3.512401890475302935e-04	3.520697937346994877e-04	5.573142552748322487e-04	8.192814420908689499e-04	8.857565117068588734e-04	6.873873062431812286e-04	5.003497935831546783e-04	6.988288077991455793e-06	1.450441141059854999e-05	2.208968362538143992e-05	2.319095801794901490e-05	2.075876909657381475e-05	1.303761291637783870e-05	9.236966434400528669e-06	6.015983672114089131e-06	3.741780165000818670e-05
1.720000000000000000e+04	1.306242302234750241e-05	6.282235699472948909e-05	3.037707356270402670e-04	2.944820735137909651e-04	5.300723714753985405e-04	8.087077294476330280e-04	8.966958848759531975e-04	7.254729862324893475e-04	6.095074932090938091e-04	7.176294730015797541e-06	1.521310059615643695e-05	2.314030825800728053e-05	2.559111817390657961e-05	2.238324123027268797e-05	1.499416885053506121e-05	1.091174817702267319e-05	6.852105343568837270e-06	4.255327075952664018e-05
1.730000000000000000e+04	1.984435766644310206e-05	9.218428021995350718e-05	3.261503297835588455e-04	3.788703470490872860e-04	6.116261356510221958e-04	8.930799085646867752e-04	9.964175987988710403e-04	8.447791915386915207e-04	6.729403976351022720e-04	6.425731044146232307e-06	1.404898102919105440e-05	2.199007394665386528e-05	2.381076774327084422e-05	2.200272137997671962e-05	1.369626716041238979e-05	1.030828298098640516e-05	6.450913588196272030e-06	4.318534047342836857e-05
1.740000000000000000e+04	5.871935354662127793e-05	2.831589954439550638e-04	9.631172288209199905e-04	8.803640375845134258e-04	1.493754913099110126e-03	1.929793157614767551e-03	2.256526611745357513e-03	1.713498961180448532e-03	1.655241008847951889e-03	2.252070953545626253e-05	3.190434290445409715e-05	2.445371501380577683e-05	1.867890568973962218e-05	1.641235212446190417e-05	1.071742553904186934e-05	7.765152986394241452e-06	4.582648216455709189e-06	2.832178870448842645e-05
1.750000000000000000e+04	1.518135923106456175e-05	8.303467620862647891e-05	3.100874891970306635e-04	2.208499936386942863e-04	3.689164877869188786e-04	5.997242988087236881e-04	6.996777374297380447e-04	6.026412593200802803e-04	4.560843226499855518e-04	1.318715567322215065e-05	2.304739791725296527e-05	2.702140955079812557e-05	2.512911487428937107e-05	2.234261592093389481e-05	1.433212764823110774e-05	1.007184346235590056e-05	6.689239398838253692e-06	5.182674794923514128e-05
1.760000000000000000e+04	1.115394206863129511e-05	6.985689105931669474e-05	2.413566544419154525e-04	2.122275036526843905e-04	3.784583532251417637e-04	6.505241617560386658e-04	7.352019310928881168e-04	6.337520317174494267e-04	5.094231455586850643e-04	6.971616130613256246e-06	1.405241073371144012e-05	1.806413638405501842e-05	2.136182229151017964e-05	2.029029201366938651e-05	1.232433078257599846e-05	8.396551493206061423e-06	5.113288352731615305e-06	3.352092971908859909e-05
1.770000000000000000e+04	1.988236545003019273e-05	8.375915058422833681e-05	3.464319161139428616e-04	3.176696191076189280e-04	5.053917993791401386e-04	8.644356857985258102e-04	9.135109139606356621e-04	7.848822278901934624e-04	6.527613732032477856e-04	4.340666237112600356e-06	9.416498869541101158e-06	1.315690406045177951e-05	1.666865318838972598e-05	1.602487463969737291e-05	1.022332799038849771e-05	7.317457402677973732e-06	4.283587713871384040e-06	2.558869346103165299e-05
1.780000000000000000e+04	3.180429484928026795e-05	1.318261347478255630e-04	5.665977369062602520e-04	4.375289136078208685e-04	6.413323571905493736e-04	7.848531240597367287e-04	8.861314272508025169e-04	7.655539084225893021e-04	5.827669519931077957e-04	3.567115982150426134e-06	8.838542271405458450e-06	1.433803663530852646e-05	1.654613515711389482e-05	1.604670615051873028e-05	1.019361388898687437e-05	7.103348707460099831e-06	4.457980594452237710e-06	3.099101377301849425e-05
1.790000000000000000e+04	3.636558903963305056e-05	1.764498301781713963e-04	6.711772293783724308e-04	6.137224845588207245e-04	9.871124057099223137e-04	1.515890238806605339e-03	1.586396712809801102e-03	1.367761171422898769e-03	1.290143118239939213e-03	4.639216513169230893e-06	9.771049008122645319e-06	1.394048103975364938e-05	1.896634603326674551e-05	1.692358455329667777e-05	1.062133287632605061e-05	7.579378689115401357e-06	4.660452304960926995e-06	2.970060995721723884e-05
1.800000000000000000e+04	2.491944178473204374e-05	1.531935704406350851e-04	3.819755220320075750e-04	4.070214054081588984e-04	6.567799719050526619e-04	1.097247120924293995e-03	1.224417821504175663e-03	1.089405035600066185e-03	1.195334247313439846e-03	4.348263246356509626e-06	8.425801752309780568e-06	1.143445933848852292e-05	1.538774631626438349e-05	1.472485018894076347e-05	8.878859262040350586e-06	6.247566943784477189e-06	3.685271167341852561e-06	2.318688348168507218e-05
1.810000000000000000e+04	4.453769361134618521e-05	1.926321419887244701e-04	7.436311570927500725e-04	5.835383199155330658e-04	1.051484025083482265e-03	1.494130468927323818e-03	1.687780022621154785e-03	1.585435122251510620e-03	1.361518749035894871e-03	6.636709713347954676e-06	9.391780622536316514e-06	1.335931119683664292e-05	1.710256219666916877e-05	1.504014107922557741e-05	9.563780622556805611e-06	7.142988579289522022e-06	3.968034889112459496e-06	2.553450576670002192e-05
1.820000000000000000e+04	2.287314964632969350e-05	9.939549636328592896e-05	3.671430749818682671e-04	3.839180862996727228e-04	8.129008929245173931e-04	1.222867053002119064e-03	1.337112393230199814e-03	1.207584748044610023e-03	1.075560809113085270e-03	7.729903700237628073e-06	1.668289769440889359e-05	2.176088855776470155e-05	2.553934791649226099e-05	2.244318784505594522e-05	1.390927536704111844e-05	1.049746515491278842e-05	6.901691904204199091e-06	4.945478576701134443e-05
1.830000000000000000e+04	5.470659816637635231e-04	2.699026954360306263e-04	4.636986705008894205e-04	8.339493069797754288e-04	1.184526365250349045e-03	1.619844115339219570e-03	1.752820331603288651e-03	1.466798363253474236e-03	1.234312308952212334e-03	5.855731160409050062e-06	1.403303485858486965e-05	2.020731335505843163e-05	2.268168645969126374e-05	2.213222796854097396e-05	1.455423989682458341e-05	1.226125368702923879e-05	6.692293936794158071e-06	4.520603761193342507e-05
1.840000000000000000e+04	1.104634793591685593e-04	3.479010483715683222e-04	7.276390679180622101e-04	1.183636253699660301e-03	1.731737283989787102e-03	2.311463933438062668e-03	2.607390284538269043e-03	2.146879676729440689e-03	2.307692077010869980e-03	6.520672286569606513e-06	1.147977218352025375e-05	1.506635453552007675e-05	1.720890031720045954e-05	1.641204653424210846e-05	1.036524008668493479e-05	7.739726243016775697e-06	4.644779892259975895e-06	2.884319110307842493e-05
1.850000000000000000e+04	2.730224696279037744e-05	9.259981743525713682e-05	2.916993980761617422e-04	3.937447909265756607e-04	6.538220332004129887e-04	8.995900861918926239e-04	9.762192494235932827e-04	8.170503424480557442e-04	6.463933968916535378e-04	4.593973244482185692e-06	9.470457371207885444e-06	1.430946213076822460e-05	1.758470716595184058e-05	1.608918319107033312e-05	1.000911834125872701e-05	7.604784059367375448e-06	4.128997716179583222e-06	2.572998710093088448e-05
1.860000000000000000e+04	2.083572690025903285e-05	7.087563426466658711e-05	2.049678441835567355e-04	3.510725800879299641e-04	4.670564958360046148e-04	7.841467740945518017e-04	8.936238591559231281e-04	7.092515006661415100e-04	6.015322869643568993e-04	3.340847797517199069e-06	7.816775905666872859e-06	1.247588352271122858e-05	1.674095256021246314e-05	1.628245627216529101e-05	1.094819890568032861e-05	7.982166607689578086e-06	4.810257905774051324e-06	3.221380757167935371e-05
1.870000000000000000e+04	1.922540104715153575e-05	5.541919745155610144e-05	1.506558764958754182e-04	2.677499142009764910e-04	4.703274462372064590e-04	6.753898342140018940e-04	8.083678549155592918e-04	6.692208698950707912e-04	5.122334696352481842e-04	4.559631179290590808e-06	9.959255294234026223e-06	1.307933780481107533e-05	1.725987385725602508e-05	1.600255927769467235e-05	1.026931386149954051e-05	7.220949100883444771e-06	4.101510057807900012e-06	2.656747346918564290e-05
1.880000000000000000e+04	4.729311694973148406e-05	2.012383774854242802e-04	4.774203698616474867e-04	6.376804085448384285e-04	1.042600721120834351e-03	1.451047486625611782e-03	1.733102253638207912e-03	1.395917381159961224e-03	1.132676261477172375e-03	4.005104074167320505e-06	8.593722668592818081e-06	1.253053596883546561e-05	1.615415931155439466e-05	1.536997842777054757e-05	9.685995792096946388e-06	6.723530532326549292e-06	3.950543487007962540e-06	2.300523738085757941e-05
1.890000000000000000e+04	1.385024097544373944e-05	3.437150007812306285e-05	1.188411042676307261e-04	2.011818287428468466e-04	3.468618378974497318e-04	5.100441048853099346e-04	6.225152174010872841e-04	5.162375164218246937e-04	3.049584338441491127e-04	4.573056685330811888e-06	1.081434129446279258e-05	1.394078844896284863e-05	1.771048664522822946e-05	1.604527824383694679e-05	9.810883966565597802e-06	7.301029199879849330e-06	4.505620836425805464e-06	2.568936361058149487e-05
1.900000000000000000e+04	1.624286051082890481e-05	4.761431773658841848e-05	1.828077220125123858e-04	2.371977316215634346e-04	4.289073112886399031e-04	5.804835236631333828e-04	6.805863813497126102e-04	5.455421633087098598e-04	3.316760121379047632e-04	4.637434813048457727e-06	9.637645234761293977e-06	1.286374299525050446e-05	1.784402411431074142e-05	1.820991383283399045e-05	1.142255405284231529e-05	8.916548722481820732e-06	4.566869847622001544e-06	2.835327359207440168e-05
1.910000000000000000e+04	1.388190958095947281e-05	5.004319245927035809e-05	9.327940642833709717e-05	1.761795865604653955e-04	3.281059034634381533e-04	5.289446562528610229e-04	6.500811432488262653e-04	5.330732674337923527e-04	3.773158241529017687e-04	3.450532858551014215e-06	6.287175438046688214e-06	9.140414476860314608e-06	1.350262300547910854e-05	1.327888458035886288e-05	8.189703294192440808e-06	6.001600468152901158e-06	3.391541440578293987e-06	1.974713450181297958e-05
1.920000000000000000e+04	1.743673055898398161e-05	5.950167178525589406e-05	1.698534470051527023e-04	3.273487673141062260e-04	4.927369300276041031e-04	7.436168380081653595e-04	8.574854582548141479e-04	7.096997578628361225e-04	4.518752393778413534e-04	5.713105110771721229e-06	1.143322970165172592e-05	1.544393671792931855e-05	1.863225952547509223e-05	1.735638943500816822e-05	1.102955957321682945e-05	8.351446922461036593e-06	4.624428129318403080e-06	2.949053487100172788e-05
1.930000000000000000e+04	6.894113175803795457e-05	2.607251226436346769e-04	2.989395870827138424e-04	3.114373539574444294e-04	5.555100506171584129e-04	8.682588813826441765e-04	1.062461757101118565e-03	9.039255091920495033e-04	6.422352744266390800e-04	6.485573976533487439e-06	1.226538643095409498e-05	1.479984348407015204e-05	1.826085645006969571e-05	1.701986548141576350e-05	1.072242503141751513e-05	8.817945854389108717e-06	5.464586593006970361e-06	3.675172411021776497e-05
1.940000000000000000e+04	1.463356147723970935e-05	4.399660610943101346e-05	1.497317280154675245e-04	2.622372703626751900e-04	4.338416329119354486e-04	6.166179664433002472e-04	7.565676351077854633e-04	6.163102807477116585e-04	3.713943006005138159e-04	7.237306817842181772e-06	1.334566604782594368e-05	1.479979255236685276e-05	1.568488005432300270e-05	1.563101614010520279e-05	1.012483153317589313e-05	8.125394742819480598e-06	5.163461992196971551e-06	3.054744956898503006e-05
1.950000000000000000e+04	5.257532029645517468e-05	1.608582533663138747e-04	4.441216296982020140e-04	7.676744717173278332e-04	1.061682240106165409e-03	1.323463860899209976e-03	1.420725369825959206e-03	1.186380744911730289e-03	9.123487980104982853e-04	6.897489583934657276e-06	1.276674447581171989e-05	1.629083635634742677e-05	1.855025220720563084e-05	1.801597863959614187e-05	1.097049153031548485e-05	8.225635610870085657e-06	4.633377102436497808e-06	3.148236646666191518e-05
1.960000000000000000e+04	1.559248630655929446e-05	3.907832797267474234e-05	1.626371231395751238e-04	2.654667478054761887e-04	4.761548771057277918e-04	7.491552387364208698e-04	8.911029435694217682e-04	7.387123769149184227e-04	5.861336831003427505e-04	4.614657427737256512e-06	9.152167876891326159e-06	1.245528164872666821e-05	1.540872654004488140e-05	1.502460690971929580e-05	9.057812349055893719e-06	6.661205588898155838e-06	4.264714789314894006e-06	2.684030005184467882e-05
1.970000000000000000e+04	2.339007187401875854e-05	7.678652764298021793e-05	2.346950932405889034e-04	3.325443249195814133e-04	5.648457445204257965e-04	9.361227275803685188e-04	1.032789936289191246e-03	8.785525569692254066e-04	7.935308385640382767e-04	1.443864312022924423e-05	2.244925781269557774e-05	2.410660454188473523e-05	2.511624734324868768e-05	2.148993189621251076e-05	1.326524943578988314e-05	1.064905791281489655e-05	6.491573003586381674e-06	3.900314186466857791e-05
1.980000000000000000e+04	3.122828275081701577e-05	9.748284355737268925e-05	3.115387225989252329e-04	4.724516766145825386e-04	7.535993936471641064e-04	1.165057532489299774e-03	1.296858536079525948e-03	1.161288004368543625e-03	1.055092550814151764e-03	8.077487109403591603e-06	1.440002233721315861e-05	1.811759648262523115e-05	2.201511233579367399e-05	2.058960672002285719e-05	1.273367979592876509e-05	9.532583135296590626e-06	5.475544639921281487e-06	3.756767182494513690e-05
1.990000000000000000e+04	2.278593638038728386e-05	8.720697223907336593e-05	2.055323420790955424e-04	3.123976348433643579e-04	4.702244768850505352e-04	8.419561199843883514e-04	9.125601500272750854e-04	7.738259155303239822e-04	6.209776038303971291e-04	3.354229920660145581e-05	3.881673183059319854e-05	3.000127799168694764e-05	3.177522012265399098e-05	2.862149085558485240e-05	1.879527917481027544e-05	1.501157839811639860e-05	9.572683666192460805e-06	8.238969894591718912e-05
2.000000000000000000e+04	2.889747847802937031e-04	7.922166842035949230e-04	1.597285969182848930e-03	1.411853008903563023e-03	2.243157709017395973e-03	2.996022580191493034e-03	3.263097023591399193e-03	2.817862434312701225e-03	2.456260379403829575e-03	6.092018338677007705e-06	1.013243945635622367e-05	1.498736037319758907e-05	1.852882451203186065e-05	1.822219746827613562e-05	1.145012265624245629e-05	8.830207661958411336e-06	5.046370006311917678e-06	3.207700501661747694e-05
2.010000000000000000e+04	3.545431172824464738e-05	1.429558615200221539e-04	5.404961411841213703e-04	5.476092919707298279e-04	7.940726936794817448e-04	1.204091124236583710e-03	1.346980337984859943e-03	1.177253434434533119e-03	1.042863703332841396e-03	6.737963758496334776e-06	1.348251862509641796e-05	1.705777503957506269e-05	2.121235047525260597e-05	2.003561712626833469e-05	1.322449770668754354e-05	1.033666285366052762e-05	6.221894636837532744e-06	3.826482861768454313e-05
2.020000000000000000e+04	1.264306501980172470e-05	4.091668961336836219e-05	2.237274165963754058e-04	3.131040139123797417e-04	5.441698012873530388e-04	7.545007392764091492e-04	8.406056440435349941e-04	7.401469047181308270e-04	5.545621970668435097e-04	7.570566140202572569e-06	1.643693030928261578e-05	2.373792267462704331e-05	2.410202250757720321e-05	2.309047340531833470e-05	1.402724046783987433e-05	1.077585602615727112e-05	6.503594249807065353e-06	3.753357668756507337e-05
2.030000000000000000e+04	1.534797047497704625e-05	7.446948438882827759e-05	2.202526811743155122e-04	3.061942115891724825e-04	5.230784299783408642e-04	8.244724594987928867e-04	8.703627972863614559e-04	7.386949146166443825e-04	4.991880268789827824e-04	6.389498139469651505e-06	1.305277874052990228e-05	1.687364965619053692e-05	2.162162127206102014e-05	2.102360485878307372e-05	1.251542016689199954e-05	9.393887921760324389e-06	5.796013283543288708e-06	3.657460183603689075e-05
2.040000000000000000e+04	1.168518883787328377e-05	4.514962711255066097e-05	1.697588595561683178e-04	2.619705046527087688e-04	4.562490503303706646e-04	6.554076680913567543e-04	7.293117232620716095e-04	6.282561225816607475e-04	3.865243925247341394e-04	5.135975698067341000e-06	9.911012966767884791e-06	1.385985797242028639e-05	1.684027301962487400e-05	1.576288923388347030e-05	9.196703103953041136e-06	6.904023848619544879e-06	4.179790266789495945e-06	2.622595638968050480e-05
2.050000000000000000e+04	1.943680581462103873e-05	7.129061123123392463e-05	3.028323408216238022e-04	4.797047295141965151e-04	7.920784410089254379e-04	1.137470128014683723e-03	1.252908259630203247e-03	9.793711360543966293e-04	6.930798408575356007e-04	5.549074103328166530e-06	1.073335988621693105e-05	1.516461725259432569e-05	1.880058516690041870e-05	1.725061338220257312e-05	1.052570678439224139e-05	7.785974958096630871e-06	4.747797447635093704e-06	2.991662040585651994e-05
2.060000000000000000e+04	2.084195330098737031e-05	7.674387597944587469e-05	2.666419604793190956e-04	4.203081771265715361e-04	7.136893691495060921e-04	1.016802038066089153e-03	1.115548657253384590e-03	9.563417988829314709e-04	7.176198414526879787e-04	9.554439202474895865e-06	1.848228566814213991e-05	2.342371590202674270e-05	2.542683068895712495e-05	2.308011789864394814e-05	1.394518312736181542e-05	1.071632050297921523e-05	7.338932846323587000e-06	6.138684693723917007e-05
2.070000000000000000e+04	1.938295645231846720e-05	5.705611329176463187e-05	2.637159195728600025e-04	3.616817120928317308e-04	5.643803160637617111e-04	8.539385162293910980e-04	9.460886940360069275e-04	8.391935843974351883e-04	6.145670777186751366e-04	5.112646249472163618e-06	9.704287549539003521e-06	1.329771384916966781e-05	1.679203342064283788e-05	1.627163692319300026e-05	9.569184840074740350e-06	6.953339379833778366e-06	4.125942723476327956e-06	2.532963844714686275e-05
2.080000000000000000e+04	6.482931348728016019e-05	1.800863101379945874e-04	6.581271882168948650e-04	7.481205393560230732e-04	1.137587474659085274e-03	1.651820028200745583e-03	1.894743298180401325e-03	1.536259893327951431e-03	1.245941733941435814e-03	7.432330676238052547e-06	1.520635123597458005e-05	2.128247433574870229e-05	2.614275581436231732e-05	2.537907130317762494e-05	1.562267061672173440e-05	1.227955726790241897e-05	8.101150342554319650e-06	5.400677400757558644e-05
2.090000000000000000e+04	4.143984915572218597e-05	1.934042957145720720e-04	4.218915419187396765e-04	5.957707180641591549e-04	9.240113431587815285e-04	1.355606829747557640e-03	1.563889323733747005e-03	1.437076367437839508e-03	1.318590599112212658e-03	7.311516128538642079e-06	1.482281913922633976e-05	1.882114156614989042e-05	2.179000875912606716e-05	1.945889744092710316e-05	1.160058673121966422e-05	8.242467629315797240e-06	5.455727205117000267e-06	3.283104524598456919e-05
2.100000000000000000e+04	4.952405288349837065e-05	1.832882553571835160e-04	4.914326127618551254e-04	5.961018032394349575e-04	8.560838759876787663e-04	1.247564097866415977e-03	1.397716114297509193e-03	1.229858258739113808e-03	1.051064231432974339e-03	1.722227170830592513e-05	3.175605161231942475e-05	3.286776700406335294e-05	3.798964826273731887e-05	3.587522951420396566e-05	2.088627479679416865e-05	1.543177859275601804e-05	1.006613365461817011e-05	6.999395554885268211e-05
2.110000000000000000e+04	1.396620700688799843e-05	4.480600910028442740e-05	1.717007544357329607e-04	2.423515106784179807e-04	3.650729486253112555e-04	6.268033175729215145e-04	7.477820036001503468e-04	6.307922885753214359e-04	3.565761144272983074e-04	8.619321306468918920e-06	1.797176810214295983e-05	2.370108632021583617e-05	2.844332630047574639e-05	2.673917515494395047e-05	1.605668512638658285e-05	1.304288798564812168e-05	7.897361683717463166e-06	5.305445301928557456e-05
2.120000000000000000e+04	9.858383418759331107e-05	2.734786830842494965e-04	6.015464314259588718e-04	8.551009814254939556e-04	1.162570435553789139e-03	1.751393079757690430e-03	2.012379700317978859e-03	1.807911670766770840e-03	1.623391057364642620e-03	5.720738499803701416e-06	1.290890395466703922e-05	1.972114478121511638e-05	2.245227733510546386e-05	2.196879177063237876e-05	1.348786463495343924e-05	1.100922509067459032e-05	7.577831638627685606e-06	5.684970528818666935e-05
2.130000000000000000e+04	1.955341140273958445e-04	7.293500821106135845e-04	1.317522022873163223e-03	1.183627638965845108e-03	1.265322556719183922e-03	2.079959958791732788e-03	2.225272590294480324e-03	1.912089879624545574e-03	1.677197054959833622e-03	5.163850801181979477e-06	9.033105015987530351e-06	1.219958721776492894e-05	1.693596459517721087e-05	1.727603739709593356e-05	1.046392117132199928e-05	8.606598385085817426e-06	5.143797807249939069e-06	2.915777258749585599e-05
2.140000000000000000e+04	1.170212417491711676e-04	4.181520198471844196e-04	8.483230485580861568e-04	9.745633578859269619e-04	1.353820669464766979e-03	2.170459367334842682e-03	2.322614192962646484e-03	2.095350995659828186e-03	1.830084365792572498e-03	9.889542525343131274e-06	1.722192246234044433e-05	2.157050221285317093e-05	2.620180566736962646e-05	2.665941065060906112e-05	1.609574792382773012e-05	1.354544474452268332e-05	8.697134944668505341e-06	7.373094558715820312e-05
2.150000000000000000e+04	3.589824336813762784e-05	1.211547132697887719e-04	2.805236435960978270e-04	3.656174230854958296e-04	5.643036565743386745e-04	9.484460460953414440e-04	1.110519398935139179e-03	9.511124226264655590e-04	7.174881175160408020e-04	5.832128863403340802e-06	1.159111070592189208e-05	1.549342596263159066e-05	1.874796362244524062e-05	1.878191505966242403e-05	1.183096264867344871e-05	9.572379894962068647e-06	5.487482212629402056e-06	3.589348489185795188e-05
2.160000000000000000e+04	6.582863716175779700e-05	2.887181763071566820e-04	5.299765034578740597e-04	7.052585133351385593e-04	9.847916662693023682e-04	1.780019840225577354e-03	1.907014753669500351e-03	1.561776502057909966e-03	1.390110002830624580e-03	7.121572252799523994e-06	1.232622980751330033e-05	1.913032974698580801e-05	2.556340587034355849e-05	2.481748924765270203e-05	1.519820489193079993e-05	1.185403743875212967e-05	7.222736257972428575e-06	4.707804328063502908e-05
2.170000000000000000e+04	1.287085324293002486e-04	4.967943532392382622e-04	9.116791188716888428e-04	1.107764779590070248e-03	1.400619745254516602e-03	2.305496716871857643e-03	2.598836086690425873e-03	2.236351836472749710e-03	1.783329877071082592e-03	5.475783382280496880e-06	1.132635770773049444e-05	1.988332041946705431e-05	2.536708598199766129e-05	2.475823202985338867e-05	1.550678643980063498e-05	1.154440087702823803e-05	6.745832251908723265e-06	4.677161632571369410e-05
2.180000000000000000e+04	4.054536475450731814e-05	1.611633197171613574e-04	4.389780515339225531e-04	5.155348917469382286e-04	6.552663398906588554e-04	1.263665850274264812e-03	1.497044344432651997e-03	1.178345992229878902e-03	9.153645951300859451e-04	4.020856067654676735e-06	8.559585694456472993e-06	1.289867577725090086e-05	1.774984957592096180e-05	1.774010888766497374e-05	1.089019860955886543e-05	8.025545866985339671e-06	4.602779426932102069e-06	2.867977127607446164e-05
2.190000000000000000e+04	1.958614120667334646e-05	6.560904148500412703e-05	1.850527769420295954e-04	2.613335673231631517e-04	3.622229560278356075e-04	6.415467942133545876e-04	7.945399847812950611e-04	6.667657871730625629e-04	4.261357535142451525e-04	7.591776920889969915e-06	1.410481127095408738e-05	2.176222369598690420e-05	2.836324347299523652e-05	2.429869527986738831e-05	1.488915677327895537e-05	1.181397419713903219e-05	7.444959010172169656e-06	4.680404890677891672e-05
2.200000000000000000e+04	3.661906521301716566e-05	1.199755060952156782e-04	3.194120072294026613e-04	3.979122848249971867e-04	5.484935245476663113e-04	1.094738719984889030e-03	1.242397935129702091e-03	1.064937212504446507e-03	7.695831591263413429e-04	7.846840162528678775e-06	1.326600795437116176e-05	1.969264485524035990e-05	2.494102955097332597e-05	2.386760388617403805e-05	1.448799321224214509e-05	1.054044787451857701e-05	6.385842425515875220e-06	3.883659155690111220e-05
2.210000000000000000e+04	3.667032797238789499e-05	1.290815271204337478e-04	2.910427283495664597e-04	4.287333576940000057e-04	5.602602032013237476e-04	9.067130740731954575e-04	1.142730121500790119e-03	9.717328939586877823e-04	6.485963822342455387e-04	7.072398148011416197e-06	1.225064443133305758e-05	1.792256443877704442e-05	2.655342723301146179e-05	2.518619839975144714e-05	1.534338116471190006e-05	1.173002056020777673e-05	6.700475751131307334e-06	4.473587614484131336e-05
2.220000000000000000e+04	1.346842327620834112e-04	4.734301182907074690e-04	8.429136942140758038e-04	1.093203201889991760e-03	1.497933175414800644e-03	2.323021180927753448e-03	2.592252334579825401e-03	2.215148182585835457e-03	1.911021885462105274e-03	3.542476633811020292e-06	7.106506473064655438e-06	1.042007079377071932e-05	1.669384255365002900e-05	1.700357279332820326e-05	1.028718543238937855e-05	7.599923264933750033e-06	4.436198196344776079e-06	2.690681321837473661e-05
2.230000000000000000e+04	3.575938899302855134e-05	1.440235209884122014e-04	3.698892251122742891e-04	4.477224429138004780e-04	6.527784280478954315e-04	1.053160289302468300e-03	1.304627861827611923e-03	1.075947773642838001e-03	8.830235456116497517e-04	4.015256308775860816e-06	7.304116024897666648e-06	1.064428397512529045e-05	1.533972499601077288e-05	1.529475048300810158e-05	9.573575880494900048e-06	6.946563644305570051e-06	4.209814051137072966e-06	2.537093132559675723e-05
2.240000000000000000e+04	4.411538247950375080e-05	1.958055072464048862e-04	3.488447400741279125e-04	5.089587648399174213e-04	7.098278147168457508e-04	1.094570732675492764e-03	1.230792258866131306e-03	1.128650968894362450e-03	9.254111791960895061e-04	4.255030034983064979e-06	7.880393241066485643e-06	1.216671171277994290e-05	1.643915129534434527e-05	1.559151860419660807e-05	9.428505109099205583e-06	6.919505267433123663e-06	4.218976755510084331e-06	2.760531424428336322e-05
2.250000000000000000e+04	2.286192611791193485e-04	9.959538001567125320e-04	1.602077973075211048e-03	1.714115729555487633e-03	2.472961787134408951e-03	3.519524820148944855e-03	3.951407968997955322e-03	3.616680856794118881e-03	3.830974455922842026e-03	4.124158294871449471e-06	8.047466508287470788e-06	1.255656206922139972e-05	1.772596442606300116e-05	1.755330049491021782e-05	1.061069906427292153e-05	7.922291842987760901e-06	4.384506155474809930e-06	2.412727189948782325e-05
2.260000000000000000e+04	6.144782673800364137e-05	3.950982645619660616e-04	7.180995889939367771e-04	9.343707351945340633e-04	1.335065462626516819e-03	1.923375297337770462e-03	1.973297679796814919e-03	1.572656678035855293e-03	1.311346306465566158e-03	4.134321898163761944e-06	7.816494871804025024e-06	1.270084339921595529e-05	1.944836913025937974e-05	1.923572926898486912e-05	1.207417335535865277e-05	9.846951797953806818e-06	5.788103862869320437e-06	3.452730379649437964e-05
2.270000000000000000e+04	4.079851714777760208e-05	2.361226361244916916e-04	5.168272764421999454e-04	7.457830943167209625e-04	8.134418167173862457e-04	1.296195317991077900e-03	1.395930768921971321e-03	1.206835615448653698e-03	8.856069762259721756e-04	6.680453680019127205e-06	1.005768535833340138e-05	1.540954144729766995e-05	2.317886173841543496e-05	2.236087129858788103e-05	1.369149413221748546e-05	1.060165595845319331e-05	6.060925443307496607e-06	3.535056021064519882e-05
2.280000000000000000e+04	3.279866941738873720e-04	1.813660725019872189e-03	1.386836287565529346e-03	1.921143149957060814e-03	2.058606827631592751e-03	2.745684701949357986e-03	2.947231288999319077e-03	2.573933685198426247e-03	2.230097539722919464e-03	1.454210178053472191e-05	2.006924842135049403e-05	2.140793003491126001e-05	2.843087531800847501e-05	2.553114609327167273e-05	1.633999818295706064e-05	1.341036841040477157e-05	7.895368071331176907e-06	3.892226231982931495e-05
2.290000000000000000e+04	1.774976590240839869e-05	1.476197940064594150e-04	2.986207546200603247e-04	4.728969943244010210e-04	6.518720183521509171e-04	9.306119754910469055e-04	1.159126870334148407e-03	9.554389398545026779e-04	7.142669055610895157e-04	1.298453935305587947e-05	2.362464874750003219e-05	2.875268910429440439e-05	3.403298978810198605e-05	3.084697891608811915e-05	2.087074426526669413e-05	1.609594983165152371e-05	9.238453458237927407e-06	7.565642590634524822e-05
2.300000000000000000e+04	1.331120729446411133e-04	6.637271726503968239e-04	9.072413668036460876e-04	1.110081444494426250e-03	1.157658756710588932e-03	1.753542921505868435e-03	2.127083949744701385e-03	1.799547113478183746e-03	1.340361195616424084e-03	6.327681148832198232e-06	9.627864528738427907e-06	1.593768865859601647e-05	2.145940379705280066e-05	2.330454481125343591e-05	1.449674891773611307e-05	1.113634152716258541e-05	6.195004971232265234e-06	4.156528302701190114e-05
2.310000000000000000e+04	1.735818113957066089e-05	1.235471281688660383e-04	3.008487401530146599e-04	4.443742800503969193e-04	5.910149193368852139e-04	8.645008783787488937e-04	1.107659540139138699e-03	9.184211958199739456e-04	7.467388059012591839e-04	7.666119017812889069e-06	1.359546786261489615e-05	1.613005406397860497e-05	1.914074528031051159e-05	1.833661917771678418e-05	1.172338215837953612e-05	8.595616236561909318e-06	5.333132321538869292e-06	3.325821671751327813e-05
2.320000000000000000e+04	2.873873199860099703e-05	1.468929112888872623e-04	3.047931822948157787e-04	4.278964770492166281e-04	6.197529728524386883e-04	8.927391609176993370e-04	1.041781972162425518e-03	8.501793490722775459e-04	5.352335865609347820e-04	1.046598117682151496e-05	1.446159240003908053e-05	1.953346509253606200e-05	2.319818486284930259e-05	2.228199446108192205e-05	1.384779443469597027e-05	1.040299594023963436e-05	6.649509941780706868e-06	4.277699918020516634e-05
2.330000000000000000e+04	1.694808015599846840e-04	9.494416881352663040e-04	1.006837352178990841e-03	1.458411687053740025e-03	1.907509751617908478e-03	2.421422628685832024e-03	2.594894031062722206e-03	2.143217949196696281e-03	1.595455803908407688e-03	8.731516572879627347e-06	1.090037130779819563e-05	1.387330030411249027e-05	1.670377241680398583e-05	1.675089515629224479e-05	1.109720233216648921e-05	8.398635145567823201e-06	5.337139555194880813e-06	3.479528822936117649e-05
2.340000000000000000e+04	2.577935811132192612e-05	1.862623030319809914e-04	4.035736201331019402e-04	5.218500737100839615e-04	7.675532833673059940e-04	1.151400269009172916e-03	1.318533439189195633e-03	1.139141502790153027e-03	9.729101439006626606e-04	4.035881374875316396e-06	6.230058716027997434e-06	9.813239557843189687e-06	1.240515848621726036e-05	1.355859694740502164e-05	8.558221452403813601e-06	6.059109182388056070e-06	3.520015980029711500e-06	2.293786019436083734e-05
2.350000000000000000e+04	3.628941703937016428e-05	1.761517341947183013e-04	3.930830571334809065e-04	5.360417999327182770e-04	7.217936217784881592e-04	1.078200177289545536e-03	1.265885774046182632e-03	1.110808923840522766e-03	8.393444586545228958e-04	7.415095751639455557e-06	1.120172146329423413e-05	1.407871695846552029e-05	1.795834396034479141e-05	1.795344360289163888e-05	1.104378407035255805e-05	7.889862899901345372e-06	4.659784281102474779e-06	2.878726809285581112e-05
2.360000000000000000e+04	1.444881636416539550e-04	7.135400082916021347e-04	1.294505898840725422e-03	1.294056186452507973e-03	1.790784415788948536e-03	2.186318626627326012e-03	2.393245231360197067e-03	1.958751585334539413e-03	1.417576917447149754e-03	8.009331395442131907e-06	1.442282609787071124e-05	2.249855060654226691e-05	3.089471283601596951e-05	3.048012695217039436e-05	1.953495484485756606e-05	1.419515956513350829e-05	8.986517968878615648e-06	6.616275641135871410e-05
2.370000000000000000e+04	2.666743057488929480e-05	1.732992823235690594e-04	4.116233612876385450e-04	6.948914378881454468e-04	8.481772965751588345e-04	1.246194005943834782e-03	1.415012753568589687e-03	1.269966945983469486e-03	1.136997365392744541e-03	5.125977622810751200e-06	8.726949090487323701e-06	1.482219613535562530e-05	2.074678195640444756e-05	2.183503966080024838e-05	1.304857960349181667e-05	9.550035429128911346e-06	5.486280315381009132e-06	3.743103297892957926e-05
2.380000000000000000e+04	5.696975131286308169e-05	4.360454913694411516e-04	5.683525232598185539e-04	9.138894965872168541e-04	1.343705924227833748e-03	1.977775711566209793e-03	2.113291760906577110e-03	1.752406358718872070e-03	1.436074730008840561e-03	3.556428509909892455e-06	5.649683771480340511e-06	8.799611350696068257e-06	1.456036079616751522e-05	1.462504133087350056e-05	9.177494575851596892e-06	6.375960765581112355e-06	3.480091891105985269e-06	2.033352939179167151e-05
2.390000000000000000e+04	6.289640441536903381e-05	1.693096128292381763e-04	3.529163368511945009e-04	5.429595476016402245e-04	9.561378392390906811e-04	1.325648394413292408e-03	1.587654463946819305e-03	1.383756170980632305e-03	1.316883368417620659e-03	3.629282446127035655e-06	6.078628302930155769e-06	1.072140094038331881e-05	1.691253783064894378e-05	1.717212762741837651e-05	1.048395188263384625e-05	7.246031145768938586e-06	4.136533789278473705e-06	2.415086783003062010e-05
2.400000000000000000e+04	2.274841972393915057e-05	1.370622194372117519e-04	3.722861874848604202e-04	5.383741226978600025e-04	7.143180700950324535e-04	1.052057021297514439e-03	1.237092423252761364e-03	1.066052587702870369e-03	7.682271534577012062e-04	3.965781615988817066e-06	6.590307293663499877e-06	1.019168757920851931e-05	1.706321927485987544e-05	1.613005042599979788e-05	9.894218237604945898e-06	6.795127774239517748e-06	3.813953071585274301e-06	2.164518446079455316e-05
2.410000000000000000e+04	1.318360591540113091e-05	8.089423499768599868e-05	2.158180286642163992e-04	3.542001068126410246e-04	5.550317000597715378e-04	8.358341874554753304e-04	9.555990691296756268e-04	8.420629310421645641e-04	6.182476645335555077e-04	9.628918633097782731e-06	1.417171552020590752e-05	2.130773646058514714e-05	2.695175317057874054e-05	2.347598092455882579e-05	1.474515465815784410e-05	1.071223232429474592e-05	6.384406788129126653e-06	4.097053897567093372e-05
2.420000000000000000e+04	9.206316462950780988e-06	5.886488725082017481e-05	1.403135102009400725e-04	2.404898259555920959e-04	4.537318600341677666e-04	7.218424580059945583e-04	8.283039205707609653e-04	7.091668667271733284e-04	6.052571116015315056e-04	2.854760850823367946e-06	5.761005922977346927e-06	9.545301509206183255e-06	1.456298832636093721e-05	1.572307155583985150e-05	1.007721857604337856e-05	7.129601726774126291e-06	4.234933840052690357e-06	2.615453740872908384e-05
2.430000000000000000e+04	1.336227705905912444e-05	7.422093767672777176e-05	1.917345216497778893e-04	3.858123964164406061e-04	5.736172315664589405e-04	9.165109950117766857e-04	1.135729136876761913e-03	9.567553061060607433e-04	8.786254329606890678e-04	2.922113253589486703e-06	5.703745955543126911e-06	1.020327181322500110e-05	1.428943232895107940e-05	1.495345804869430140e-05	8.922487722884397954e-06	6.410739842976909131e-06	3.766257350434898399e-06	2.094912088068667799e-05
2.440000000000000000e+04	1.155719928647158667e-05	6.097722507547587156e-05	1.745803456287831068e-04	3.773713542614132166e-04	5.641713505610823631e-04	9.754967759363353252e-04	1.089330529794096947e-03	9.130194666795432568e-04	5.584346363320946693e-04	5.270686870062490925e-06	7.623949841217836365e-06	9.932282409863546491e-06	1.294124922424089164e-05	1.347577017440926284e-05	8.136904398270417005e-06	5.329571649781428277e-06	3.140586841254844330e-06	1.887159669422544539e-05
2.450000000000000000e+04	1.393283673678524792e-05	7.096736226230859756e-05	2.062725397991016507e-04	3.504669584799557924e-04	5.562814185395836830e-04	8.936386439017951488e-04	1.021046191453933716e-03	7.897562463767826557e-04	5.158825078979134560e-04	6.559188022947637364e-06	1.084964696929091588e-05	1.801837061066180468e-05	2.543481059547048062e-05	2.381892954872455448e-05	1.512588278274051845e-05	1.053369942383142188e-05	6.837648470536805689e-06	4.755466579808853567e-05
2.460000000000000000e+04	7.340904176089679822e-06	4.033185177831910551e-05	1.333225663984194398e-04	2.530553610995411873e-04	4.396058211568742990e-04	7.278526900336146355e-04	8.442573016509413719e-04	7.161801331676542759e-04	5.038418457843363285e-04	9.572445378580596298e-06	1.858032737800385803e-05	2.333360498596448451e-05	3.151282362523488700e-05	2.948924156953580678e-05	1.827124106057453901e-05	1.348189562122570351e-05	8.622080713394097984e-06	6.628564733546227217e-05
2.470000000000000000e+04	1.286851038457825780e-04	6.315441569313406944e-04	1.152932411059737206e-03	1.269907341338694096e-03	1.829979359172284603e-03	2.656375756487250328e-03	2.826128620654344559e-03	2.288915216922760010e-03	1.932784332893788815e-03	7.309788088605273515e-06	9.800669431569986045e-06	1.647028329898603261e-05	2.322277032362762839e-05	2.310514355485793203e-05	1.532607166154775769e-05	1.121181958296801895e-05	7.219318831630516797e-06	5.674088970408774912e-05
2.480000000000000000e+04	1.271864312002435327e-05	8.333933510584756732e-05	2.107882464770227671e-04	3.553374262992292643e-04	6.179424817673861980e-04	8.784625679254531860e-04	1.044841832481324673e-03	9.614980081096291542e-04	7.120664813555777073e-04	5.734219485020730644e-06	9.835290256887674332e-06	1.298415645578643307e-05	1.814897041185759008e-05	1.796869582904037088e-05	1.172057818621397018e-05	7.984474905242677778e-06	4.752411769004538655e-06	2.998838135681580752e-05
2.490000000000000000e+04	1.634158797969575971e-05	6.683570245513692498e-05	1.892166037578135729e-04	3.380534471943974495e-04	5.305134691298007965e-04	8.789013372734189034e-04	1.080068992450833321e-03	8.869224111549556255e-04	6.537984590977430344e-04	1.327060817857272923e-05	1.815539872040972114e-05	2.244205825263634324e-05	2.843919901351910084e-05	2.765957833616994321e-05	1.920917384268250316e-05	1.405571765644708648e-05	8.250583960034418851e-06	5.893128764000721276e-05


==> files/adam_adag_avg.csv <==
0.000000000000000000e+00	4.790952148437500000e+03	2.819627929687500000e+03	6.227170467376708984e+00	6.638441562652587891e+00	6.918823242187500000e+00	7.485927104949951172e+00	7.530179977416992188e+00	5.939994335174560547e+00	3.334785699844360352e+00	6.148065185546875000e+02	7.830206298828125000e+02	4.951120018959045410e-01	3.500231206417083740e-01	7.435499429702758789e-01	2.818839550018310547e-01	7.621372938156127930e-01	2.529850006103515625e-01	3.237904071807861328e+00	4.948836000000000000e+06	2.808751250000000000e+06	8.886302947998046875e+01	7.871369171142578125e+01	1.089622192382812500e+02	8.560073089599609375e+01	9.795358276367187500e+01	1.596751861572265625e+02	4.747437667846679688e+01	9.360552500000000000e+05	1.181397250000000000e+06	5.568952941894531250e+01	9.384610176086425781e+00	3.702846145629882812e+01	1.407005214691162109e+01	3.513156127929687500e+01	1.180588073730468750e+02	3.497180175781250000e+01
1.004016064257028120e+03	3.737267333984375000e+03	1.957355690002441406e+01	9.158034324645996094e+00	1.007523059844970703e+01	1.070110034942626953e+01	1.093170547485351562e+01	1.007120037078857422e+01	6.775523662567138672e+00	6.573565602302551270e-01	1.047916015625000000e+03	3.018787145614624023e+00	1.579337120056152344e+00	1.744373798370361328e+00	1.829854488372802734e+00	1.731993317604064941e+00	1.288172006607055664e+00	6.007114052772521973e-01	6.945604830980300903e-02	3.920134750000000000e+06	9.634698867797851562e+00	2.954064607620239258e+00	3.327658414840698242e+00	3.601155996322631836e+00	3.641798019409179688e+00	3.389010190963745117e+00	3.241809844970703125e+00	2.294257283210754395e-01	6.904366250000000000e+05	1.671836972236633301e+00	2.922241687774658203e-01	2.824759185314178467e-01	2.826499044895172119e-01	3.358072340488433838e-01	2.843719124794006348e-01	1.754890084266662598e-01	1.985753886401653290e-02
2.008032128514056240e+03	3.748623779296875000e+03	3.160581970214843750e+01	1.550904178619384766e+01	1.689021873474121094e+01	1.837599372863769531e+01	1.950945091247558594e+01	1.856194877624511719e+01	1.265888595581054688e+01	8.745549321174621582e-01	1.047843261718750000e+03	5.666367530822753906e+00	2.896749973297119141e+00	3.143707513809204102e+00	3.263650655746459961e+00	3.225291252136230469e+00	2.473503112792968750e+00	1.131480455398559570e+00	1.064838096499443054e-01	3.920134750000000000e+06	7.937403202056884766e+00	2.728907346725463867e+00	3.137090921401977539e+00	3.469549894332885742e+00	3.551304817199707031e+00	3.336556196212768555e+00	3.195351362228393555e+00	2.250091880559921265e-01	6.904366250000000000e+05	1.473065376281738281e+00	3.128153383731842041e-01	3.034847378730773926e-01	2.936134636402130127e-01	3.397805094718933105e-01	2.879832386970520020e-01	1.846714615821838379e-01	2.018935047090053558e-02
3.012048192771084359e+03	3.765059326171875000e+03	5.060670471191406250e+01	2.469001197814941406e+01	2.634762763977050781e+01	2.868916130065917969e+01	3.128339385986328125e+01	3.074449348449707031e+01	2.127298355102539062e+01	1.093076229095458984e+00	1.047695678710937500e+03	9.113955497741699219e+00	4.779716491699218750e+00	5.153958320617675781e+00	5.271138668060302734e+00	5.189531803131103516e+00	4.136302947998046875e+00	1.947799205780029297e+00	1.460854113101959229e-01	3.920134750000000000e+06	7.098265171051025391e+00	2.569995641708374023e+00	2.994299888610839844e+00	3.376719236373901367e+00	3.486896276473999023e+00	3.301536798477172852e+00	3.167536973953247070e+00	2.224804311990737915e-01	6.904366875000000000e+05	1.382127761840820312e+00	3.267282545566558838e-01	3.240961730480194092e-01	3.024487793445587158e-01	3.405134677886962891e-01	2.908478975296020508e-01	1.889855116605758667e-01	2.046053856611251831e-02
4.016064257028112479e+03	3.790037841796875000e+03	7.771933746337890625e+01	3.735452651977539062e+01	3.880078887939453125e+01	4.204175949096679688e+01	4.684540176391601562e+01	4.815836715698242188e+01	3.415467834472656250e+01	1.332212090492248535e+00	1.046918334960937500e+03	1.408039093017578125e+01	7.519727706909179688e+00	7.688030719757080078e+00	7.436621189117431641e+00	7.073028087615966797e+00	5.924969673156738281e+00	2.882295608520507812e+00	1.563604623079299927e-01	3.920134750000000000e+06	6.443938732147216797e+00	2.432246446609497070e+00	2.863181114196777344e+00	3.291559934616088867e+00	3.430859804153442383e+00	3.271706581115722656e+00	3.144287109375000000e+00	2.205143123865127563e-01	6.904366250000000000e+05	1.286911249160766602e+00	3.381054699420928955e-01	3.412446081638336182e-01	3.104933798313140869e-01	3.435484170913696289e-01	2.939281761646270752e-01	1.923873871564865112e-01	2.066253870725631714e-02
5.020080321285140599e+03	3.829597412109375000e+03	1.221727294921875000e+02	5.691369247436523438e+01	5.747857284545898438e+01	6.159031677246093750e+01	6.938450622558593750e+01	7.401946258544921875e+01	5.395440673828125000e+01	1.673135161399841309e+00	1.046565063476562500e+03	2.312792205810546875e+01	1.260680294036865234e+01	1.317090702056884766e+01	1.283452606201171875e+01	1.224317550659179688e+01	1.011715412139892578e+01	4.877587318420410156e+00	2.633011043071746826e-01	3.920134750000000000e+06	5.889659404754638672e+00	2.310283899307250977e+00	2.745244741439819336e+00	3.204940080642700195e+00	3.376120328903198242e+00	3.242996454238891602e+00	3.123557090759277344e+00	2.187613397836685181e-01	6.904366250000000000e+05	1.138405084609985352e+00	3.337498307228088379e-01	3.428047299385070801e-01	3.138081133365631104e-01	3.429062962532043457e-01	2.943821251392364502e-01	1.937038600444793701e-01	2.065681107342243195e-02
6.024096385542168719e+03	3.891897216796875000e+03	1.939297027587890625e+02	8.717722320556640625e+01	8.408005523681640625e+01	8.885155487060546875e+01	1.012123489379882812e+02	1.118177566528320312e+02	8.416587829589843750e+01	2.106033325195312500e+00	1.045157226562500000e+03	3.437261199951171875e+01	1.874909782409667969e+01	1.796382713317871094e+01	1.637870216369628906e+01	1.597718429565429688e+01	1.398389053344726562e+01	7.318234920501708984e+00	3.119100630283355713e-01	3.920134750000000000e+06	5.493784427642822266e+00	2.210341691970825195e+00	2.635246038436889648e+00	3.120352506637573242e+00	3.323188066482543945e+00	3.215227127075195312e+00	3.105451822280883789e+00	2.173530310392379761e-01	6.904367500000000000e+05	1.078860402107238770e+00	3.381040096282958984e-01	3.527683317661285400e-01	3.211820125579833984e-01	3.441234529018402100e-01	2.956418097019195557e-01	1.948858052492141724e-01	2.068073675036430359e-02
7.028112449799196838e+03	3.988860107421875000e+03	2.975115051269531250e+02	1.276879501342773438e+02	1.136186904907226562e+02	1.188228149414062500e+02	1.357859649658203125e+02	1.573927459716796875e+02	1.254906234741210938e+02	2.440343618392944336e+00	1.043707763671875000e+03	5.166875839233398438e+01	2.748684310913085938e+01	2.421941375732421875e+01	2.122421455383300781e+01	2.201188850402832031e+01	2.201920127868652344e+01	1.129832744598388672e+01	3.545497953891754150e-01	3.920134750000000000e+06	5.228809356689453125e+00	2.140907287597656250e+00	2.554753065109252930e+00	3.055784225463867188e+00	3.283306121826171875e+00	3.194645166397094727e+00	3.092150449752807617e+00	2.163686603307723999e-01	6.904367500000000000e+05	9.912597537040710449e-01	3.287684619426727295e-01	3.477287888526916504e-01	3.213247060775756836e-01	3.453731834888458252e-01	2.961988449096679688e-01	1.938343644142150879e-01	2.065952681005001068e-02
8.032128514056224958e+03	4.142377441406250000e+03	4.553197326660156250e+02	1.880325775146484375e+02	1.524674835205078125e+02	1.551737365722656250e+02	1.776943359375000000e+02	2.152008819580078125e+02	1.842457275390625000e+02	3.014306068420410156e+00	1.041031494140625000e+03	8.531563568115234375e+01	4.509506607055664062e+01	3.354246520996093750e+01	2.699574089050292969e+01	2.758901214599609375e+01	2.894970321655273438e+01	1.521607208251953125e+01	3.881961703300476074e-01	3.920134750000000000e+06	5.013737201690673828e+00	2.075883865356445312e+00	2.472240447998046875e+00	2.986045122146606445e+00	3.239975214004516602e+00	3.171165227890014648e+00	3.077817916870117188e+00	2.153362184762954712e-01	6.904366875000000000e+05	9.218418598175048828e-01	3.126376867294311523e-01	3.358405530452728271e-01	3.130243122577667236e-01	3.400103151798248291e-01	2.955858409404754639e-01	1.923177242279052734e-01	2.043633162975311279e-02
9.036144578313253078e+03	4.382701660156250000e+03	6.971867065429687500e+02	2.766229553222656250e+02	2.010238037109375000e+02	1.981630401611328125e+02	2.246620483398437500e+02	2.808695373535156250e+02	2.647513122558593750e+02	3.699502229690551758e+00	1.038452758789062500e+03	1.472985229492187500e+02	7.354804992675781250e+01	4.775590896606445312e+01	3.698408889770507812e+01	3.749811935424804688e+01	4.193564987182617188e+01	1.981771087646484375e+01	4.713180065155029297e-01	3.920134750000000000e+06	4.801364898681640625e+00	2.013915300369262695e+00	2.391617298126220703e+00	2.912488937377929688e+00	3.194393873214721680e+00	3.144987106323242188e+00	3.063293218612670898e+00	2.143289297819137573e-01	6.904366875000000000e+05	8.985822200775146484e-01	3.157360851764678955e-01	3.412091732025146484e-01	3.235431909561157227e-01	3.447901010513305664e-01	2.992219626903533936e-01	1.953467577695846558e-01	2.034154534339904785e-02
1.004016064257028120e+04	4.759036621093750000e+03	1.030310546875000000e+03	3.837487792968750000e+02	2.484563446044921875e+02	2.384297943115234375e+02	2.656955261230468750e+02	3.340964965820312500e+02	3.354842224121093750e+02	4.174555301666259766e+00	1.035621582031250000e+03	2.499144897460937500e+02	1.215843734741210938e+02	6.832054901123046875e+01	5.603874969482421875e+01	6.167288589477539062e+01	8.881528472900390625e+01	9.423641967773437500e+01	1.304624199867248535e+00	3.920134250000000000e+06	4.608140468597412109e+00	1.957381606101989746e+00	2.316145181655883789e+00	2.843281745910644531e+00	3.150421380996704102e+00	3.120340585708618164e+00	3.049692869186401367e+00	2.134667485952377319e-01	6.904366250000000000e+05	8.545030951499938965e-01	3.146643042564392090e-01	3.417713344097137451e-01	3.335517644882202148e-01	3.514948487281799316e-01	3.036511242389678955e-01	1.972232758998870850e-01	2.025894075632095337e-02
1.104417670682730932e+04	5.346257324218750000e+03	1.592622436523437500e+03	5.777359008789062500e+02	3.303597717285156250e+02	3.063694763183593750e+02	3.310184020996093750e+02	4.258022766113281250e+02	4.645636291503906250e+02	5.184896945953369141e+00	1.032823852539062500e+03	3.914161987304687500e+02	1.873972930908203125e+02	8.572980499267578125e+01	6.671566009521484375e+01	6.605570983886718750e+01	9.753812408447265625e+01	1.231403884887695312e+02	1.437476515769958496e+00	3.920134250000000000e+06	4.444592475891113281e+00	1.903608441352844238e+00	2.243303060531616211e+00	2.775781631469726562e+00	3.103756189346313477e+00	3.094209432601928711e+00	3.036260366439819336e+00	2.126240879297256470e-01	6.904365625000000000e+05	8.036139011383056641e-01	3.024590015411376953e-01	3.295717835426330566e-01	3.320439755916595459e-01	3.458802402019500732e-01	3.030166625976562500e-01	1.973921358585357666e-01	2.009593881666660309e-02
1.204819277108433744e+04	6.244148437500000000e+03	2.385207763671875000e+03	8.482664184570312500e+02	4.214092712402343750e+02	3.680299377441406250e+02	3.820040588378906250e+02	5.001620178222656250e+02	6.090736083984375000e+02	6.329592227935791016e+00	1.024370849609375000e+03	5.742667846679687500e+02	2.475478363037109375e+02	9.354026031494140625e+01	5.840435791015625000e+01	5.521518707275390625e+01	8.569040679931640625e+01	1.549167480468750000e+02	1.541707515716552734e+00	3.920134250000000000e+06	4.354424953460693359e+00	1.870857238769531250e+00	2.195362806320190430e+00	2.730229377746582031e+00	3.074417114257812500e+00	3.077133893966674805e+00	3.027487516403198242e+00	2.120738178491592407e-01	6.904365000000000000e+05	7.809928059577941895e-01	2.974190711975097656e-01	3.251667022705078125e-01	3.320113420486450195e-01	3.460448384284973145e-01	3.038189113140106201e-01	1.975144594907760620e-01	2.003370970487594604e-02
1.305220883534136556e+04	7.613248535156250000e+03	3.509382812500000000e+03	1.199930053710937500e+03	5.402191772460937500e+02	4.402096252441406250e+02	4.449306945800781250e+02	5.857117309570312500e+02	7.739514770507812500e+02	7.732497692108154297e+00	1.026220581054687500e+03	8.249575195312500000e+02	3.334351196289062500e+02	1.390351867675781250e+02	7.561770629882812500e+01	6.370541000366210938e+01	1.074362716674804688e+02	2.007238922119140625e+02	1.766745805740356445e+00	3.920134250000000000e+06	4.273046970367431641e+00	1.841379761695861816e+00	2.152892351150512695e+00	2.688713073730468750e+00	3.046280622482299805e+00	3.060406446456909180e+00	3.018801450729370117e+00	2.115391343832015991e-01	6.904365000000000000e+05	7.499848604202270508e-01	2.901923954486846924e-01	3.154824376106262207e-01	3.271087110042572021e-01	3.434558212757110596e-01	3.026784062385559082e-01	1.960480511188507080e-01	1.992103271186351776e-02
1.405622489959839368e+04	9.659416992187500000e+03	5.046297851562500000e+03	1.691187500000000000e+03	6.842067260742187500e+02	5.158724365234375000e+02	4.977203674316406250e+02	6.565847167968750000e+02	9.433626098632812500e+02	9.261092185974121094e+00	1.039976318359375000e+03	9.812611694335937500e+02	3.577974853515625000e+02	1.773438262939453125e+02	7.782812500000000000e+01	3.936496734619140625e+01	8.110530090332031250e+01	2.117015838623046875e+02	1.925913453102111816e+00	3.920134250000000000e+06	4.113402366638183594e+00	1.799536705017089844e+00	2.096714258193969727e+00	2.633160829544067383e+00	3.008332252502441406e+00	3.038785219192504883e+00	3.007738828659057617e+00	2.108329087495803833e-01	6.904365000000000000e+05	6.870661377906799316e-01	2.802011072635650635e-01	3.008639216423034668e-01	3.191480934619903564e-01	3.388143479824066162e-01	2.998563945293426514e-01	1.934397071599960327e-01	1.973485760390758514e-02
1.506024096385542180e+04	1.265682714843750000e+04	7.239285644531250000e+03	2.413091552734375000e+03	8.489111328125000000e+02	5.907337036132812500e+02	5.544221801757812500e+02	7.174371948242187500e+02	1.128643310546875000e+03	1.112009429931640625e+01	1.100325683593750000e+03	1.450146240234375000e+03	4.978624877929687500e+02	2.587168884277343750e+02	1.248386306762695312e+02	7.952770996093750000e+01	1.173813934326171875e+02	2.917999572753906250e+02	2.249810695648193359e+00	3.920134000000000000e+06	4.043923854827880859e+00	1.768204331398010254e+00	2.053053617477416992e+00	2.588728904724121094e+00	2.977690935134887695e+00	3.020601272583007812e+00	2.998769044876098633e+00	2.103208303451538086e-01	6.904365000000000000e+05	6.813129782676696777e-01	2.760116755962371826e-01	2.955211102962493896e-01	3.164125084877014160e-01	3.360108435153961182e-01	2.986787259578704834e-01	1.940013617277145386e-01	1.971955038607120514e-02
1.606425702811244992e+04	1.688458789062500000e+04	1.025095703125000000e+04	3.269112304687500000e+03	1.059165405273437500e+03	6.876871948242187500e+02	6.317114257812500000e+02	8.077145385742187500e+02	1.352885864257812500e+03	1.345419597625732422e+01	1.227406494140625000e+03	2.101580810546875000e+03	6.822105712890625000e+02	3.555566101074218750e+02	1.113864288330078125e+02	9.272118377685546875e+01	1.258892135620117188e+02	3.270016479492187500e+02	2.689088821411132812e+00	3.920134000000000000e+06	3.986296892166137695e+00	1.738163471221923828e+00	2.007898569107055664e+00	2.541368961334228516e+00	2.945565223693847656e+00	3.001520156860351562e+00	2.989441156387329102e+00	2.097823768854141235e-01	6.904365000000000000e+05	6.785295605659484863e-01	2.708620429039001465e-01	2.903491556644439697e-01	3.100535571575164795e-01	3.317741751670837402e-01	2.959076166152954102e-01	1.942534297704696655e-01	1.970986276865005493e-02
1.706827309236947622e+04	2.255875195312500000e+04	1.378480175781250000e+04	4.259395019531250000e+03	1.273900390625000000e+03	7.426621093750000000e+02	6.754539794921875000e+02	8.678960571289062500e+02	1.534933593750000000e+03	1.589152622222900391e+01	1.428038208007812500e+03	2.750469970703125000e+03	1.015500549316406250e+03	4.759073486328125000e+02	1.379393157958984375e+02	1.184928665161132812e+02	1.714644012451171875e+02	4.104691162109375000e+02	3.235663890838623047e+00	3.908576000000000000e+06	3.936349153518676758e+00	1.711498856544494629e+00	1.967129588127136230e+00	2.499293088912963867e+00	2.916242837905883789e+00	2.983303308486938477e+00	2.980672836303710938e+00	2.092474251985549927e-01	7.143307500000000000e+05	6.926735043525695801e-01	2.755562365055084229e-01	2.977139353752136230e-01	3.185163736343383789e-01	3.366010487079620361e-01	2.993660271167755127e-01	1.968352198600769043e-01	1.976218819618225098e-02
1.807228915662650616e+04	2.974379101562500000e+04	1.812710742187500000e+04	5.401856933593750000e+03	1.512678588867187500e+03	8.347741699218750000e+02	7.398937377929687500e+02	9.190822143554687500e+02	1.714551269531250000e+03	1.900062751770019531e+01	1.714561279296875000e+03	3.602917724609375000e+03	1.111291015625000000e+03	5.357230834960937500e+02	1.101933059692382812e+02	1.206544265747070312e+02	1.212234420776367188e+02	3.681306152343750000e+02	3.490223884582519531e+00	3.908576000000000000e+06	3.901358842849731445e+00	1.689403653144836426e+00	1.932658195495605469e+00	2.462386846542358398e+00	2.889280080795288086e+00	2.967542648315429688e+00	2.973308801651000977e+00	2.088060230016708374e-01	7.143307500000000000e+05	6.710043549537658691e-01	2.647649049758911133e-01	2.876416444778442383e-01	3.089337944984436035e-01	3.302769362926483154e-01	2.983119785785675049e-01	1.968513876199722290e-01	1.961203850805759430e-02
1.907630522088353246e+04	3.814887109375000000e+04	2.288082031250000000e+04	6.297361816406250000e+03	1.711209594726562500e+03	9.093861694335937500e+02	7.929072265625000000e+02	9.328896484375000000e+02	1.851779174804687500e+03	2.206714630126953125e+01	2.050081054687500000e+03	4.523889160156250000e+03	1.578656372070312500e+03	7.276956176757812500e+02	1.355702056884765625e+02	1.332120361328125000e+02	1.436705017089843750e+02	4.872756347656250000e+02	3.971797704696655273e+00	3.908576000000000000e+06	3.867830514907836914e+00	1.670588135719299316e+00	1.900656700134277344e+00	2.429193258285522461e+00	2.865753173828125000e+00	2.953446388244628906e+00	2.966570138931274414e+00	2.084368020296096802e-01	7.143307500000000000e+05	6.585598587989807129e-01	2.597869634628295898e-01	2.813538610935211182e-01	3.035111725330352783e-01	3.264296948909759521e-01	2.964841127395629883e-01	1.958810240030288696e-01	1.956338249146938324e-02
2.008032128514056240e+04	4.719289453125000000e+04	2.782320898437500000e+04	7.418188964843750000e+03	1.988741333007812500e+03	1.051741577148437500e+03	9.009529418945312500e+02	1.016711364746093750e+03	2.079791992187500000e+03	2.608651161193847656e+01	2.428365966796875000e+03	5.949365234375000000e+03	1.715205200195312500e+03	8.216431884765625000e+02	2.510792694091796875e+02	2.362869720458984375e+02	2.007603454589843750e+02	5.708995361328125000e+02	4.731241226196289062e+00	3.908576000000000000e+06	3.837815999984741211e+00	1.651777386665344238e+00	1.869588971138000488e+00	2.397251844406127930e+00	2.842999696731567383e+00	2.939062833786010742e+00	2.960007429122924805e+00	2.080886960029602051e-01	7.143307500000000000e+05	6.433267593383789062e-01	2.531379759311676025e-01	2.766543924808502197e-01	2.996512651443481445e-01	3.228104710578918457e-01	2.955025136470794678e-01	1.953290402889251709e-01	1.948766969144344330e-02
2.108433734939758870e+04	5.606104296875000000e+04	3.279721093750000000e+04	9.085812500000000000e+03	2.371071044921875000e+03	1.222509643554687500e+03	1.025559814453125000e+03	1.118263061523437500e+03	2.364554931640625000e+03	3.053332519531250000e+01	2.804463134765625000e+03	6.677685058593750000e+03	2.026133544921875000e+03	1.081415527343750000e+03	2.543303680419921875e+02	2.866056213378906250e+02	2.196156005859375000e+02	7.112542724609375000e+02	4.784766674041748047e+00	3.908576000000000000e+06	3.805289506912231445e+00	1.631898880004882812e+00	1.837046027183532715e+00	2.363307476043701172e+00	2.818510055541992188e+00	2.923096895217895508e+00	2.952599763870239258e+00	2.077096700668334961e-01	7.143307500000000000e+05	6.400218009948730469e-01	2.529189884662628174e-01	2.772558033466339111e-01	3.022320568561553955e-01	3.249864876270294189e-01	2.978514432907104492e-01	1.963641345500946045e-01	1.944168843328952789e-02
2.208835341365461863e+04	6.402361328125000000e+04	3.707907421875000000e+04	1.018001660156250000e+04	2.563233886718750000e+03	1.277972778320312500e+03	9.787485961914062500e+02	1.121586669921875000e+03	2.431751708984375000e+03	3.394345855712890625e+01	3.118537597656250000e+03	7.251555175781250000e+03	2.264483398437500000e+03	1.257167358398437500e+03	2.473612823486328125e+02	1.707359771728515625e+02	1.953673095703125000e+02	8.325266723632812500e+02	5.509416103363037109e+00	3.908576000000000000e+06	3.770644903182983398e+00	1.615451335906982422e+00	1.810041546821594238e+00	2.334673643112182617e+00	2.796355247497558594e+00	2.909117698669433594e+00	2.945984601974487305e+00	2.073668390512466431e-01	7.143307500000000000e+05	6.291529536247253418e-01	2.498040050268173218e-01	2.737903594970703125e-01	3.012569546699523926e-01	3.247656524181365967e-01	2.985409498214721680e-01	1.959787607192993164e-01	1.940559037029743195e-02
2.309236947791164494e+04	7.066577343750000000e+04	4.050989453125000000e+04	1.148293261718750000e+04	2.876015869140625000e+03	1.308212890625000000e+03	1.001894287109375000e+03	1.101330932617187500e+03	2.442713623046875000e+03	3.806054687500000000e+01	3.356931396484375000e+03	7.947407714843750000e+03	2.734413818359375000e+03	1.477513427734375000e+03	3.557857971191406250e+02	2.123959960937500000e+02	2.065356597900390625e+02	7.476636352539062500e+02	5.478934764862060547e+00	3.908576000000000000e+06	3.739062547683715820e+00	1.600397944450378418e+00	1.786002516746520996e+00	2.309092760086059570e+00	2.777344703674316406e+00	2.896429061889648438e+00	2.939780235290527344e+00	2.070212364196777344e-01	7.143307500000000000e+05	6.090370416641235352e-01	2.455766946077346802e-01	2.692112326622009277e-01	2.969971895217895508e-01	3.224983513355255127e-01	2.980762422084808350e-01	1.956805735826492310e-01	1.935337856411933899e-02
2.409638554216867487e+04	7.587765625000000000e+04	4.319149218750000000e+04	1.258270214843750000e+04	2.938143798828125000e+03	1.385378417968750000e+03	1.037570922851562500e+03	1.131529418945312500e+03	2.549849853515625000e+03	4.234524154663085938e+01	3.498434570312500000e+03	8.270168945312500000e+03	3.467177978515625000e+03	1.570392700195312500e+03	3.247586975097656250e+02	1.906030426025390625e+02	1.625271148681640625e+02	7.036983032226562500e+02	4.800068855285644531e+00	3.908576000000000000e+06	3.713715553283691406e+00	1.586091995239257812e+00	1.762351870536804199e+00	2.283753156661987305e+00	2.758355379104614258e+00	2.884148836135864258e+00	2.934003591537475586e+00	2.067143321037292480e-01	7.143307500000000000e+05	6.067915558815002441e-01	2.448759078979492188e-01	2.681985497474670410e-01	2.970067262649536133e-01	3.224394023418426514e-01	2.989169359207153320e-01	1.965916007757186890e-01	1.935624890029430389e-02


==> files/adam_adag_ssim.csv <==
7.441723758831744195e-01	7.042175040333885638e-01
7.815124302657648903e-01	7.589588396400582804e-01
7.551716816330069637e-01	7.370137769278281015e-01
5.636477010836692392e-01	5.823338190395427327e-01
7.713579606007696654e-01	7.407264195806623208e-01
9.012849060128743650e-01	8.664760594391839321e-01


==> files/adv_filter.csv <==
6.674999999999999822e-01	2.016839999999999952e-02	5.759999999999999565e-01	2.724400000000000086e-02	5.776136934349780372e-01
7.768000000000000460e-01	1.656200000000000033e-02	6.721000000000000307e-01	2.483319999999999972e-02	6.808628308236037707e-01
7.891000000000000236e-01	1.275960000000000115e-02	7.089999999999999636e-01	2.400999999999999662e-02	6.924819011793228452e-01
8.386000000000000121e-01	1.391599999999999782e-02	7.330999999999999739e-01	2.485280000000000128e-02	7.392415745620948275e-01


==> files/adv_filter.txt <==
 x y xerr yerr linfit class
 0.674500  0.536200  0.019214  0.020366  0.562617  a
 0.687831  0.559901  0.017753  0.021611  0.573754  a
 0.695591  0.572494  0.018877  0.024234  0.581823  a
 0.711288  0.603539  0.017020  0.019386  0.587745  c
 0.732137  0.610184  0.018806  0.021992  0.619818  c
 0.741832  0.617936  0.018994  0.022812  0.629898  c
 0.754985  0.645630  0.018298  0.030932  0.643573  b
 0.765537  0.637296  0.020231  0.023612  0.654543  c
 0.776800  0.672100  0.016562  0.024833  0.666253  b
 0.789100  0.709000  0.012760  0.024010  0.679041  c
 0.817345  0.710570  0.018226  0.023685  0.708407  d
 0.820310  0.711191  0.018427  0.024190  0.711489  d
 0.838301  0.725458  0.019043  0.024775  0.730194  d
 0.838600  0.733100  0.013916  0.024853  0.730505  d
 0.841591  0.728874  0.019155  0.025026  0.733614  d


==> files/adv_plot.csv <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.000000000000000000e+00	4.307621531167537654e+00	3.613105485148221163e+00	5.002137577186854145e+00	7.419662577350818466e-01	5.747110447229527574e-01	9.092214707472109358e-01	9.534468798632422804e-02	7.900777740267178606e-02	1.116815985699766700e-01	7.378936624243577214e-01	5.715112937600693721e-01	9.042760310886460706e-01	2.401498100515966350e-01	1.253558674080591795e-01	3.549437526951341182e-01	5.560012168663215348e-01	3.878004174856278796e-01	7.242020162470151901e-01	7.300678817450307889e-01	4.371546851960902424e-01	1.022981078293971446e+00	2.693615383601986046e-01	1.966281533649559821e-01	3.420949233554412272e-01	2.928213520212266552e+00	1.405851934799388525e+00	4.450575105625144801e+00	3.211103357954869786e-01	1.809740273483026740e-01	4.612466442426712554e-01	1.131995264853434158e+00	7.129514564069159288e-01	1.551039073299952387e+00	5.221834252179018421e-01	3.908343065974256847e-01	6.535325438383779995e-01	6.327235246526397461e+00	3.869840834151741404e+00	8.784629658901053517e+00	1.442332109285597852e-01	7.987975314158891893e-02	2.085866687155306654e-01	7.640252638677447194e-02	2.236623036016276850e-02	1.304388224133861685e-01	1.902093852242967564e-01	7.277030171335235886e-02	3.076484687352411540e-01
4.000000000000000000e+00	7.630375507395545931e+00	6.524283337897879065e+00	8.736467676893212797e+00	1.669067656070790662e+00	1.298447895919783157e+00	2.039687416221798166e+00	2.055089459128334184e-01	1.667851659574861312e-01	2.442327258681807056e-01	1.208541627812710129e+00	1.088104010148845502e+00	1.328979245476574755e+00	2.063463192420817549e+00	1.925787919711265284e+00	2.201138465130369593e+00	7.703156341411974140e-01	3.769795661312026480e-01	1.163651702151192069e+00	2.426755295946769309e+00	1.543099792636200451e+00	3.310410799257338166e+00	9.429249968331978593e-01	6.610939064376922802e-01	1.224756087228703549e+00	4.937982657787836516e+00	2.163278315349134395e+00	7.712687000226538636e+00	1.049245045061511394e+00	7.042706669684966059e-01	1.394219423154526183e+00	2.968072360849651314e+00	2.035735267603913545e+00	3.900409454095389084e+00	1.511745879121926261e+00	1.138253621177395258e+00	1.885238137066457265e+00	1.189296995906575916e+01	8.391237182957492990e+00	1.539470273517402532e+01	4.401011120821527456e-01	2.747233511027146746e-01	6.054788730615907610e-01	2.171512384914238147e-01	9.538185136749408044e-02	3.389206256153535213e-01	3.372620479299328622e-01	1.264798828375853501e-01	5.480442130222803465e-01
6.000000000000000000e+00	9.872210155404239629e+00	8.565069250020954428e+00	1.117935106078752483e+01	2.734148730990229481e+00	2.122057881413934144e+00	3.346239580566524818e+00	3.380012715551989899e-01	2.681640681094318301e-01	4.078384750009661497e-01	1.661818525368154553e+00	1.470589020430882021e+00	1.853048030305427085e+00	2.803278213119158035e+00	2.266421415513363069e+00	3.340135010724953002e+00	1.167008622244370297e+00	6.894547724502512187e-01	1.644562472038489265e+00	4.277292017811266334e+00	3.057047286069177972e+00	5.497536749553354696e+00	1.883237801773454123e+00	1.418329574731991727e+00	2.348146028814916519e+00	7.956804096717819519e+00	6.340901298997070334e+00	9.572706894438567815e+00	1.780380150221724911e+00	1.180027660911058485e+00	2.380732639532391559e+00	4.373577428149302726e+00	3.517153148840691301e+00	5.230001707457914151e+00	2.817093903483427031e+00	2.222774599081525526e+00	3.411413207885328536e+00	1.281528159331404915e+01	9.784381232712364707e+00	1.584618195391573359e+01	8.297459795365620394e-01	5.627011762181873822e-01	1.096790782854936808e+00	4.204071311596320193e-01	2.228832255207484347e-01	6.179310367985155761e-01	5.534782029206524179e-01	3.532028341120917458e-01	7.537535717292130899e-01
8.000000000000000000e+00	1.136149824418838428e+01	9.962408192929924411e+00	1.276058829544684414e+01	3.833017426617129075e+00	2.988768681438347841e+00	4.677266171795910310e+00	5.055968348921764388e-01	3.914357415384600580e-01	6.197579282458928196e-01	2.481404944043301697e+00	2.219944862530267127e+00	2.742865025556336267e+00	4.385616183069261709e+00	3.631327136282373136e+00	5.139905229856150726e+00	1.552870635352510131e+00	1.296360425983469344e+00	1.809380844721550918e+00	5.748404983269482571e+00	4.573494898026474687e+00	6.923315068512490456e+00	2.843171059629446606e+00	2.261436913677735472e+00	3.424905205581157741e+00	9.894385509711259630e+00	7.170633886268777957e+00	1.261813713315374130e+01	2.456820572746189146e+00	1.586610559090002148e+00	3.327030586402376144e+00	6.035174014042187451e+00	5.374025406796403281e+00	6.696322621287971621e+00	4.168042674081995358e+00	3.303868547563813873e+00	5.032216800600176398e+00	1.674812113438165539e+01	1.439657104259940468e+01	1.909967122616390611e+01	1.390442746989197786e+00	9.493372806041712186e-01	1.831548213374224243e+00	6.496978407894014040e-01	4.288782293573861759e-01	8.705174522214166322e-01	8.177688299762331248e-01	4.539718763765271392e-01	1.181565783575939221e+00


==> files/anatomy_shift_brain.csv <==
6.730000000000000426e-01	6.464999999999999636e-01	1.217160000000000117e-02	1.511159999999999934e-02	6.461848914394876520e-01	0.000000000000000000e+00
7.750000000000000222e-01	7.477000000000000313e-01	1.200000000000000025e-02	1.340000000000000045e-02	7.464007235308655064e-01	0.000000000000000000e+00
7.813999999999999835e-01	7.547000000000000375e-01	1.140000000000000041e-02	1.290000000000000001e-02	7.526887757405206214e-01	0.000000000000000000e+00
8.724924119334939165e-01	8.316048058374602148e-01	7.728182138920291176e-03	8.191273249229370432e-03	8.421878135750858752e-01	2.000000000000000000e+00
8.848244682304885478e-01	8.518832823899684659e-01	7.922932117268669319e-03	7.731322249405517613e-03	8.543041594888214352e-01	2.000000000000000000e+00
8.885853415477102946e-01	8.723968221965675562e-01	9.261369164229607542e-03	1.093472008225093543e-02	8.579992482032885448e-01	1.000000000000000000e+00
8.936476003809041835e-01	8.508420617928567076e-01	7.920189585302026686e-03	8.536299134940724190e-03	8.629729588035870425e-01	2.000000000000000000e+00
9.006862124954930771e-01	8.720891004421232884e-01	7.806281459776551017e-03	3.380551623831167668e-02	8.698884526254692107e-01	2.000000000000000000e+00
9.043092782487242021e-01	8.865868141390922386e-01	7.317356260652030896e-03	7.798590321394184045e-03	8.734481442841146581e-01	3.000000000000000000e+00
9.096999999999999531e-01	8.570999999999999730e-01	1.023119999999999932e-02	1.326919999999999836e-02	8.787445723809498288e-01	1.000000000000000000e+00
9.132789205786965292e-01	8.830793417338902440e-01	7.166652320798257668e-03	7.564584249203418383e-03	8.822608910454894371e-01	3.000000000000000000e+00
9.173000000000000043e-01	8.841999999999999860e-01	6.781600000000000475e-03	6.507200000000000310e-03	8.862116343799153473e-01	2.000000000000000000e+00
9.299463629900054373e-01	9.056620672952064854e-01	6.967142081867370475e-03	7.827006951236071750e-03	8.986367891835721489e-01	3.000000000000000000e+00
9.314531688988533231e-01	9.115798338275057366e-01	7.013265639573076221e-03	7.694649133083510811e-03	9.001172382811740702e-01	3.000000000000000000e+00
9.421000000000000485e-01	9.066999999999999504e-01	8.231999999999999734e-03	7.663600000000001314e-03	9.105778366923288347e-01	3.000000000000000000e+00


==> files/anatomy_shift_brain.txt <==
 x y xerr yerr linfit class
 0.766600  0.758600  0.010600  0.012500  0.744963  a
 0.775000  0.747700  0.012000  0.013400  0.752813  a
 0.781400  0.754700  0.011400  0.012900  0.758794  a
 0.872492  0.831605  0.007728  0.008191  0.843926  c
 0.884824  0.851883  0.007923  0.007731  0.855452  c
 0.888585  0.872397  0.009261  0.010935  0.858966  b
 0.893648  0.850842  0.007920  0.008536  0.863697  c
 0.900686  0.872089  0.007806  0.033806  0.870275  c
 0.904309  0.886587  0.007317  0.007799  0.873661  d
 0.909700  0.857100  0.010231  0.013269  0.878699  b
 0.913279  0.883079  0.007167  0.007565  0.882044  d
 0.917300  0.884200  0.006782  0.006507  0.885802  c
 0.929946  0.905662  0.006967  0.007827  0.897621  d
 0.931453  0.911580  0.007013  0.007695  0.899029  d
 0.942100  0.906700  0.008232  0.007664  0.908979  d


==> files/anatomy_shift_knee.csv <==
 x y xerr yerr linfit class
 0.667500  0.658000  0.020168  0.019424  0.644989  0.000000
 0.709900  0.670200  0.018100  0.016100  0.682395  0.000000
 0.720100  0.651700  0.017500  0.016800  0.691394  0.000000
 0.761370  0.737221  0.014105  0.013391  0.727803  2.000000
 0.765498  0.768715  0.017145  0.015789  0.731445  1.000000
 0.776800  0.766900  0.016562  0.018306  0.741416  1.000000
 0.777295  0.723838  0.015121  0.013264  0.741852  2.000000
 0.782613  0.744294  0.015324  0.014132  0.746545  2.000000
 0.789100  0.769000  0.012760  0.015504  0.752267  2.000000
 0.796503  0.753143  0.016012  0.014993  0.758798  2.000000
 0.817084  0.774975  0.015903  0.014702  0.776955  3.000000
 0.820447  0.763654  0.016603  0.014066  0.779923  3.000000
 0.837903  0.780779  0.017406  0.015612  0.795323  3.000000
 0.838600  0.808900  0.013916  0.015700  0.795937  3.000000
 0.840550  0.793379  0.017630  0.015911  0.797658  3.000000


==> files/anatomy_shift_knee.txt <==
 x y xerr yerr linfit class
 0.709900  0.670200  0.018100  0.016100  0.678108  a
 0.711600  0.696900  0.017800  0.018400  0.679676  a
 0.720100  0.651700  0.017500  0.016800  0.687518  a
 0.731370  0.707221  0.014105  0.013391  0.697914  c
 0.747295  0.693838  0.015121  0.013264  0.712606  c
 0.752613  0.714294  0.015324  0.014132  0.717513  c
 0.755498  0.748715  0.017145  0.015789  0.720174  b
 0.766503  0.723143  0.016012  0.014993  0.730327  c
 0.776800  0.766900  0.016562  0.018306  0.739827  b
 0.789100  0.769000  0.012760  0.015504  0.751174  c
 0.817084  0.774975  0.015903  0.014702  0.776991  d
 0.820447  0.763654  0.016603  0.014066  0.780094  d
 0.837903  0.780779  0.017406  0.015612  0.796198  d
 0.838600  0.808900  0.013916  0.015700  0.796840  d
 0.840550  0.793379  0.017630  0.015911  0.798640  d


==> files/anatomy_shift_train_brain.txt <==
 x y xerr yerr linfit class
 0.766600  0.696900  0.010600  0.018400  0.657917  a
 0.775000  0.670200  0.012000  0.016100  0.663778  a
 0.781400  0.651700  0.011400  0.016800  0.668244  a
 0.872492  0.707221  0.007728  0.013391  0.731808  c
 0.884824  0.693838  0.007923  0.013264  0.740413  c
 0.888585  0.748715  0.009261  0.015789  0.743037  b
 0.893648  0.714294  0.007920  0.014132  0.746570  c
 0.900686  0.723143  0.007806  0.014993  0.751481  c
 0.904309  0.763654  0.007317  0.014066  0.754009  d
 0.909700  0.766900  0.010231  0.018306  0.757771  b
 0.913279  0.774975  0.007167  0.014702  0.760268  d
 0.917300  0.769000  0.006782  0.015504  0.763074  c
 0.929946  0.780779  0.006967  0.015612  0.771899  d
 0.931453  0.793379  0.007013  0.015911  0.772950  d
 0.942100  0.808900  0.008232  0.015700  0.780379  d


==> files/anatomy_shift_train_knee.txt <==
 x y xerr yerr linfit class
 0.709900  0.747700  0.018100  0.013400  0.784557  a
 0.711600  0.758600  0.017800  0.012500  0.786327  a
 0.720100  0.754700  0.017500  0.012900  0.795174  a
 0.731370  0.831605  0.014105  0.008191  0.806904  c
 0.747295  0.851883  0.015121  0.007731  0.823480  c
 0.752613  0.850842  0.015324  0.008536  0.829016  c
 0.755498  0.872397  0.017145  0.010935  0.832018  b
 0.766503  0.872089  0.016012  0.033806  0.843473  c
 0.776800  0.857100  0.016562  0.013269  0.854191  b
 0.789100  0.884200  0.012760  0.006507  0.866993  c
 0.817084  0.883079  0.015903  0.007565  0.896120  d
 0.820447  0.886587  0.016603  0.007799  0.899621  d
 0.837903  0.905662  0.017406  0.007827  0.917790  d
 0.838600  0.906700  0.013916  0.007664  0.918516  d
 0.840550  0.911580  0.017630  0.007695  0.920545  d


==> files/dataset_shift.csv <==
6.674999999999999822e-01	2.016839999999999952e-02	6.674999999999999822e-01	2.016839999999999952e-02	6.730000000000000426e-01	1.217160000000000117e-02	6.730000000000000426e-01	1.217160000000000117e-02
7.768000000000000460e-01	1.656200000000000033e-02	7.768000000000000460e-01	1.656200000000000033e-02	9.096999999999999531e-01	1.023119999999999932e-02	9.096999999999999531e-01	1.023119999999999932e-02
7.891000000000000236e-01	1.275960000000000115e-02	7.690000000000000169e-01	1.550360000000000106e-02	9.173000000000000043e-01	6.781600000000000475e-03	8.841999999999999860e-01	6.507200000000000310e-03
8.386000000000000121e-01	1.391599999999999782e-02	8.088999999999999524e-01	1.569960000000000105e-02	9.421000000000000485e-01	8.231999999999999734e-03	9.066999999999999504e-01	7.663600000000001314e-03


==> files/dataset_shift_no_history.csv <==
6.674999999999999822e-01	2.016839999999999952e-02	6.580000000000000293e-01	1.942359999999999920e-02	6.608461127705949067e-01	6.730000000000000426e-01	1.217160000000000117e-02	6.464999999999999636e-01	1.511159999999999934e-02	6.455201687413658629e-01
7.768000000000000460e-01	1.656200000000000033e-02	7.669000000000000261e-01	1.830640000000000045e-02	7.585678030608828948e-01	9.096999999999999531e-01	1.023119999999999932e-02	8.570999999999999730e-01	1.326919999999999836e-02	8.703297331136818915e-01
7.891000000000000236e-01	1.275960000000000115e-02	7.690000000000000169e-01	1.550360000000000106e-02	7.695648459755266568e-01	9.173000000000000043e-01	6.781600000000000475e-03	8.841999999999999860e-01	6.507200000000000310e-03	8.775479531780233655e-01
8.386000000000000121e-01	1.391599999999999782e-02	8.088999999999999524e-01	1.569960000000000105e-02	8.138212381929945671e-01	9.421000000000000485e-01	8.231999999999999734e-03	9.066999999999999504e-01	7.663600000000001314e-03	9.011021449669267547e-01


==> files/growing_mulruns.csv <==
1.000000000000000000e+00	8.366500000000000048e-01	1.501867171223874621e-02
2.000000000000000000e+00	8.090899999999999759e-01	1.181265846454556019e-02
3.000000000000000000e+00	8.307700000000000085e-01	1.691035481591086215e-02
4.000000000000000000e+00	8.202700000000000546e-01	1.210223533071473970e-02


==> files/heatc.txt <==
0.000000 0.000000 0.035345
0.000000 1.000000 0.996071
0.000000 2.000000 0.011529
0.000000 3.000000 0.789837
0.000000 4.000000 0.044663
0.000000 5.000000 0.079469
0.000000 6.000000 0.074494
0.000000 7.000000 0.052303
0.000000 8.000000 0.032992
0.000000 9.000000 0.016430
0.000000 10.000000 0.011723
0.000000 11.000000 0.037747
0.000000 12.000000 0.026443
0.000000 13.000000 0.035461
0.000000 14.000000 0.051186
0.000000 15.000000 0.086448
0.000000 16.000000 0.033430
0.000000 17.000000 0.325327
0.000000 18.000000 0.048454
0.000000 19.000000 0.011730
0.000000 20.000000 0.007072
0.000000 21.000000 0.084362
0.000000 22.000000 0.085877
0.000000 23.000000 0.072691
0.000000 24.000000 0.075269
0.000000 25.000000 0.026795
0.000000 26.000000 0.002951
0.000000 27.000000 0.035988
0.000000 28.000000 0.044536
0.000000 29.000000 0.078386
0.000000 30.000000 0.006342
0.000000 31.000000 0.015754
0.000000 32.000000 0.033362
0.000000 33.000000 0.018746
0.000000 34.000000 0.094605
0.000000 35.000000 0.054887
0.000000 36.000000 0.018326
0.000000 37.000000 0.030952
0.000000 38.000000 0.860772
0.000000 39.000000 0.036423

1.000000 0.000000 0.002007
1.000000 1.000000 0.080489
1.000000 2.000000 0.091520
1.000000 3.000000 0.010675
1.000000 4.000000 0.035190
1.000000 5.000000 0.098252
1.000000 6.000000 0.029807
1.000000 7.000000 0.032672
1.000000 8.000000 0.032079
1.000000 9.000000 0.093109
1.000000 10.000000 0.078038
1.000000 11.000000 0.032190
1.000000 12.000000 0.066605
1.000000 13.000000 0.096339
1.000000 14.000000 0.025993
1.000000 15.000000 0.004223
1.000000 16.000000 0.039846
1.000000 17.000000 0.000475
1.000000 18.000000 0.032983
1.000000 19.000000 0.101464
1.000000 20.000000 0.059438
1.000000 21.000000 0.077066
1.000000 22.000000 0.030380
1.000000 23.000000 0.081601
1.000000 24.000000 0.053831
1.000000 25.000000 0.050352
1.000000 26.000000 0.089860
1.000000 27.000000 0.406780
1.000000 28.000000 0.086307
1.000000 29.000000 0.080461
1.000000 30.000000 0.013877
1.000000 31.000000 0.091516
1.000000 32.000000 0.067124
1.000000 33.000000 0.001634
1.000000 34.000000 0.070350
1.000000 35.000000 0.016066
1.000000 36.000000 0.079418
1.000000 37.000000 0.095183
1.000000 38.000000 0.008680
1.000000 39.000000 0.086552

2.000000 0.000000 0.080952
2.000000 1.000000 0.038326
2.000000 2.000000 0.094327
2.000000 3.000000 0.063230
2.000000 4.000000 0.042512
2.000000 5.000000 0.919415
2.000000 6.000000 0.099475
2.000000 7.000000 0.016565
2.000000 8.000000 0.063842
2.000000 9.000000 0.022319
2.000000 10.000000 0.018785
2.000000 11.000000 0.094518
2.000000 12.000000 0.029195
2.000000 13.000000 0.092420
2.000000 14.000000 0.016760
2.000000 15.000000 0.037786
2.000000 16.000000 0.037519
2.000000 17.000000 0.003708
2.000000 18.000000 0.040632
2.000000 19.000000 0.068628
2.000000 20.000000 0.014889
2.000000 21.000000 0.074161
2.000000 22.000000 0.007960
2.000000 23.000000 0.080700
2.000000 24.000000 0.083167
2.000000 25.000000 0.056891
2.000000 26.000000 0.075889
2.000000 27.000000 0.070644
2.000000 28.000000 0.017248
2.000000 29.000000 0.093708
2.000000 30.000000 0.088995
2.000000 31.000000 0.059086
2.000000 32.000000 0.085408
2.000000 33.000000 0.098306
2.000000 34.000000 0.025101
2.000000 35.000000 0.726021
2.000000 36.000000 0.081008
2.000000 37.000000 0.020787
2.000000 38.000000 0.056644
2.000000 39.000000 0.085851

3.000000 0.000000 0.080624
3.000000 1.000000 0.037566
3.000000 2.000000 0.035871
3.000000 3.000000 0.074779
3.000000 4.000000 0.058223
3.000000 5.000000 0.023760
3.000000 6.000000 0.007341
3.000000 7.000000 0.046942
3.000000 8.000000 0.260564
3.000000 9.000000 0.073243
3.000000 10.000000 0.029306
3.000000 11.000000 0.092345
3.000000 12.000000 0.062811
3.000000 13.000000 0.038255
3.000000 14.000000 0.451934
3.000000 15.000000 0.015989
3.000000 16.000000 0.032276
3.000000 17.000000 0.062100
3.000000 18.000000 0.096156
3.000000 19.000000 0.072727
3.000000 20.000000 0.091712
3.000000 21.000000 0.054356
3.000000 22.000000 0.015206
3.000000 23.000000 0.044388
3.000000 24.000000 0.029736
3.000000 25.000000 0.064151
3.000000 26.000000 0.027116
3.000000 27.000000 0.044222
3.000000 28.000000 0.032806
3.000000 29.000000 0.029347
3.000000 30.000000 0.085717
3.000000 31.000000 0.000247
3.000000 32.000000 0.092158
3.000000 33.000000 0.050837
3.000000 34.000000 0.862037
3.000000 35.000000 0.040451
3.000000 36.000000 0.092746
3.000000 37.000000 0.078164
3.000000 38.000000 0.049026
3.000000 39.000000 0.043340

4.000000 0.000000 0.090774
4.000000 1.000000 0.076427
4.000000 2.000000 0.097682
4.000000 3.000000 0.094345
4.000000 4.000000 0.034953
4.000000 5.000000 0.094320
4.000000 6.000000 0.022200
4.000000 7.000000 0.058158
4.000000 8.000000 0.093677
4.000000 9.000000 0.059525
4.000000 10.000000 0.091322
4.000000 11.000000 0.092785
4.000000 12.000000 0.046825
4.000000 13.000000 0.099904
4.000000 14.000000 0.046155
4.000000 15.000000 0.490856
4.000000 16.000000 0.093619
4.000000 17.000000 0.083895
4.000000 18.000000 0.068082
4.000000 19.000000 0.061440
4.000000 20.000000 0.055699
4.000000 21.000000 0.093269
4.000000 22.000000 0.028417
4.000000 23.000000 0.015934
4.000000 24.000000 0.057585
4.000000 25.000000 0.051739
4.000000 26.000000 0.028145
4.000000 27.000000 0.054807
4.000000 28.000000 0.097428
4.000000 29.000000 0.058662
4.000000 30.000000 0.021907
4.000000 31.000000 0.056287
4.000000 32.000000 0.098141
4.000000 33.000000 0.043518
4.000000 34.000000 0.003408
4.000000 35.000000 0.017600
4.000000 36.000000 0.924116
4.000000 37.000000 0.020830
4.000000 38.000000 0.727935
4.000000 39.000000 0.022557

5.000000 0.000000 0.019826
5.000000 1.000000 0.000350
5.000000 2.000000 0.087287
5.000000 3.000000 0.077613
5.000000 4.000000 0.077036
5.000000 5.000000 0.062653
5.000000 6.000000 0.020739
5.000000 7.000000 0.031992
5.000000 8.000000 0.575601
5.000000 9.000000 0.007500
5.000000 10.000000 0.063623
5.000000 11.000000 0.060608
5.000000 12.000000 0.054649
5.000000 13.000000 0.959669
5.000000 14.000000 0.028549
5.000000 15.000000 0.069639
5.000000 16.000000 0.045736
5.000000 17.000000 0.083214
5.000000 18.000000 0.281474
5.000000 19.000000 0.096375
5.000000 20.000000 0.639942
5.000000 21.000000 0.003117
5.000000 22.000000 0.076582
5.000000 23.000000 0.072093
5.000000 24.000000 0.906642
5.000000 25.000000 0.069748
5.000000 26.000000 0.023344
5.000000 27.000000 0.000759
5.000000 28.000000 0.067202
5.000000 29.000000 0.492679
5.000000 30.000000 0.015101
5.000000 31.000000 0.011975
5.000000 32.000000 0.359670
5.000000 33.000000 0.001762
5.000000 34.000000 0.031249
5.000000 35.000000 0.036273
5.000000 36.000000 0.089064
5.000000 37.000000 0.076303
5.000000 38.000000 0.033327
5.000000 39.000000 0.019903

6.000000 0.000000 0.027393
6.000000 1.000000 0.013733
6.000000 2.000000 0.068596
6.000000 3.000000 0.114682
6.000000 4.000000 0.096493
6.000000 5.000000 0.053281
6.000000 6.000000 0.048216
6.000000 7.000000 0.016877
6.000000 8.000000 0.072224
6.000000 9.000000 0.136958
6.000000 10.000000 0.086407
6.000000 11.000000 0.048824
6.000000 12.000000 0.061091
6.000000 13.000000 0.037718
6.000000 14.000000 0.067732
6.000000 15.000000 0.003413
6.000000 16.000000 0.021128
6.000000 17.000000 0.778396
6.000000 18.000000 0.088384
6.000000 19.000000 0.051353
6.000000 20.000000 0.064516
6.000000 21.000000 0.053044
6.000000 22.000000 0.037838
6.000000 23.000000 0.098863
6.000000 24.000000 0.091498
6.000000 25.000000 0.081021
6.000000 26.000000 0.927270
6.000000 27.000000 0.056335
6.000000 28.000000 0.846363
6.000000 29.000000 0.051760
6.000000 30.000000 0.073635
6.000000 31.000000 0.089082
6.000000 32.000000 0.066746
6.000000 33.000000 0.057181
6.000000 34.000000 0.088437
6.000000 35.000000 0.019656
6.000000 36.000000 0.078934
6.000000 37.000000 0.077734
6.000000 38.000000 0.002083
6.000000 39.000000 0.090618

7.000000 0.000000 0.099382
7.000000 1.000000 0.065079
7.000000 2.000000 0.069658
7.000000 3.000000 0.040639
7.000000 4.000000 0.083745
7.000000 5.000000 0.099881
7.000000 6.000000 0.013161
7.000000 7.000000 0.063400
7.000000 8.000000 0.025841
7.000000 9.000000 0.098030
7.000000 10.000000 0.028357
7.000000 11.000000 0.092464
7.000000 12.000000 0.010844
7.000000 13.000000 0.090961
7.000000 14.000000 0.050671
7.000000 15.000000 0.088170
7.000000 16.000000 0.271630
7.000000 17.000000 0.028490
7.000000 18.000000 0.891307
7.000000 19.000000 0.060787
7.000000 20.000000 0.067338
7.000000 21.000000 0.280267
7.000000 22.000000 0.042386
7.000000 23.000000 0.054526
7.000000 24.000000 0.059034
7.000000 25.000000 0.008547
7.000000 26.000000 0.044918
7.000000 27.000000 0.012559
7.000000 28.000000 0.048880
7.000000 29.000000 0.056752
7.000000 30.000000 0.079940
7.000000 31.000000 0.064857
7.000000 32.000000 0.017367
7.000000 33.000000 0.062364
7.000000 34.000000 0.011414
7.000000 35.000000 0.082517
7.000000 36.000000 0.059300
7.000000 37.000000 0.022929
7.000000 38.000000 0.088692
7.000000 39.000000 0.085812

8.000000 0.000000 0.000093
8.000000 1.000000 0.434750
8.000000 2.000000 0.076921
8.000000 3.000000 0.085193
8.000000 4.000000 0.039689
8.000000 5.000000 0.091082
8.000000 6.000000 0.096815
8.000000 7.000000 0.004758
8.000000 8.000000 0.005164
8.000000 9.000000 0.312859
8.000000 10.000000 0.019165
8.000000 11.000000 0.090199
8.000000 12.000000 0.048511
8.000000 13.000000 0.081533
8.000000 14.000000 0.026925
8.000000 15.000000 0.032302
8.000000 16.000000 0.026306
8.000000 17.000000 0.092888
8.000000 18.000000 0.683161
8.000000 19.000000 0.054641
8.000000 20.000000 0.089483
8.000000 21.000000 0.011429
8.000000 22.000000 0.080878
8.000000 23.000000 0.040346
8.000000 24.000000 0.086115
8.000000 25.000000 0.026592
8.000000 26.000000 0.090206
8.000000 27.000000 0.097712
8.000000 28.000000 0.787878
8.000000 29.000000 0.997544
8.000000 30.000000 0.059850
8.000000 31.000000 0.094054
8.000000 32.000000 0.076477
8.000000 33.000000 0.044207
8.000000 34.000000 0.048893
8.000000 35.000000 0.235126
8.000000 36.000000 0.077188
8.000000 37.000000 0.050501
8.000000 38.000000 0.043824
8.000000 39.000000 0.058759

9.000000 0.000000 0.040856
9.000000 1.000000 0.057015
9.000000 2.000000 0.079800
9.000000 3.000000 0.086889
9.000000 4.000000 0.087007
9.000000 5.000000 0.022742
9.000000 6.000000 0.065749
9.000000 7.000000 0.057832
9.000000 8.000000 0.038163
9.000000 9.000000 0.093250
9.000000 10.000000 0.008368
9.000000 11.000000 0.044648
9.000000 12.000000 0.098459
9.000000 13.000000 0.099513
9.000000 14.000000 0.085661
9.000000 15.000000 0.076302
9.000000 16.000000 0.935165
9.000000 17.000000 0.068281
9.000000 18.000000 0.037619
9.000000 19.000000 0.090336
9.000000 20.000000 0.090207
9.000000 21.000000 0.054741
9.000000 22.000000 0.073911
9.000000 23.000000 0.054768
9.000000 24.000000 0.035482
9.000000 25.000000 0.028139
9.000000 26.000000 0.061462
9.000000 27.000000 0.035789
9.000000 28.000000 0.029654
9.000000 29.000000 0.037898
9.000000 30.000000 0.045270
9.000000 31.000000 0.031911
9.000000 32.000000 0.028033
9.000000 33.000000 0.075927
9.000000 34.000000 0.081383
9.000000 35.000000 0.024039
9.000000 36.000000 0.039673
9.000000 37.000000 0.058375
9.000000 38.000000 0.075908
9.000000 39.000000 0.030652

10.000000 0.000000 0.840408
10.000000 1.000000 0.015971
10.000000 2.000000 0.093103
10.000000 3.000000 0.020966
10.000000 4.000000 0.030543
10.000000 5.000000 0.082119
10.000000 6.000000 0.018884
10.000000 7.000000 0.085933
10.000000 8.000000 0.000221
10.000000 9.000000 0.045668
10.000000 10.000000 0.034576
10.000000 11.000000 0.009907
10.000000 12.000000 0.056434
10.000000 13.000000 0.004472
10.000000 14.000000 0.042550
10.000000 15.000000 0.040537
10.000000 16.000000 0.026324
10.000000 17.000000 0.034242
10.000000 18.000000 0.029404
10.000000 19.000000 0.957785
10.000000 20.000000 0.981484
10.000000 21.000000 0.066012
10.000000 22.000000 0.072958
10.000000 23.000000 0.790710
10.000000 24.000000 0.077358
10.000000 25.000000 0.025517
10.000000 26.000000 0.033481
10.000000 27.000000 0.020204
10.000000 28.000000 0.073036
10.000000 29.000000 0.023155
10.000000 30.000000 0.054827
10.000000 31.000000 0.078410
10.000000 32.000000 0.041144
10.000000 33.000000 0.048082
10.000000 34.000000 0.072238
10.000000 35.000000 0.074875
10.000000 36.000000 0.001111
10.000000 37.000000 0.099300
10.000000 38.000000 0.091851
10.000000 39.000000 0.006059

11.000000 0.000000 0.014276
11.000000 1.000000 0.047545
11.000000 2.000000 0.013742
11.000000 3.000000 0.057483
11.000000 4.000000 0.065994
11.000000 5.000000 0.803950
11.000000 6.000000 0.036334
11.000000 7.000000 0.012902
11.000000 8.000000 0.076478
11.000000 9.000000 0.056613
11.000000 10.000000 0.026702
11.000000 11.000000 0.063942
11.000000 12.000000 0.956838
11.000000 13.000000 0.024088
11.000000 14.000000 0.044970
11.000000 15.000000 0.014941
11.000000 16.000000 0.090339
11.000000 17.000000 0.044241
11.000000 18.000000 0.043081
11.000000 19.000000 0.008781
11.000000 20.000000 0.098036
11.000000 21.000000 0.002833
11.000000 22.000000 0.063759
11.000000 23.000000 0.095843
11.000000 24.000000 0.055657
11.000000 25.000000 0.085021
11.000000 26.000000 0.096389
11.000000 27.000000 0.046593
11.000000 28.000000 0.009261
11.000000 29.000000 0.085656
11.000000 30.000000 0.072323
11.000000 31.000000 0.244297
11.000000 32.000000 0.026771
11.000000 33.000000 0.381163
11.000000 34.000000 0.086688
11.000000 35.000000 0.027264
11.000000 36.000000 0.031113
11.000000 37.000000 0.085384
11.000000 38.000000 0.048388
11.000000 39.000000 0.084366

12.000000 0.000000 0.055717
12.000000 1.000000 0.088607
12.000000 2.000000 0.061532
12.000000 3.000000 0.030133
12.000000 4.000000 0.040971
12.000000 5.000000 0.080564
12.000000 6.000000 0.048125
12.000000 7.000000 0.494940
12.000000 8.000000 0.039854
12.000000 9.000000 0.017355
12.000000 10.000000 0.042533
12.000000 11.000000 0.050707
12.000000 12.000000 0.041626
12.000000 13.000000 0.002396
12.000000 14.000000 0.002608
12.000000 15.000000 0.174295
12.000000 16.000000 0.055597
12.000000 17.000000 0.057045
12.000000 18.000000 0.064341
12.000000 19.000000 0.088780
12.000000 20.000000 0.004244
12.000000 21.000000 0.011505
12.000000 22.000000 0.193064
12.000000 23.000000 0.058672
12.000000 24.000000 0.152851
12.000000 25.000000 0.033901
12.000000 26.000000 0.089757
12.000000 27.000000 0.001903
12.000000 28.000000 0.096574
12.000000 29.000000 0.057790
12.000000 30.000000 0.616792
12.000000 31.000000 0.062870
12.000000 32.000000 0.054036
12.000000 33.000000 0.030735
12.000000 34.000000 0.025040
12.000000 35.000000 0.095712
12.000000 36.000000 0.087366
12.000000 37.000000 0.067083
12.000000 38.000000 0.000608
12.000000 39.000000 0.819176

13.000000 0.000000 0.072687
13.000000 1.000000 0.068365
13.000000 2.000000 0.030398
13.000000 3.000000 0.992465
13.000000 4.000000 0.037757
13.000000 5.000000 0.090537
13.000000 6.000000 0.057646
13.000000 7.000000 0.082401
13.000000 8.000000 0.004891
13.000000 9.000000 0.364663
13.000000 10.000000 0.055612
13.000000 11.000000 0.082024
13.000000 12.000000 0.077207
13.000000 13.000000 0.025434
13.000000 14.000000 0.032985
13.000000 15.000000 0.026624
13.000000 16.000000 0.059834
13.000000 17.000000 0.049301
13.000000 18.000000 0.029046
13.000000 19.000000 0.052979
13.000000 20.000000 0.082179
13.000000 21.000000 0.055784
13.000000 22.000000 0.000293
13.000000 23.000000 0.009827
13.000000 24.000000 0.057981
13.000000 25.000000 0.064650
13.000000 26.000000 0.166458
13.000000 27.000000 0.087306
13.000000 28.000000 0.085190
13.000000 29.000000 0.073423
13.000000 30.000000 0.043306
13.000000 31.000000 0.002268
13.000000 32.000000 0.011741
13.000000 33.000000 0.087574
13.000000 34.000000 0.077958
13.000000 35.000000 0.090535
13.000000 36.000000 0.041099
13.000000 37.000000 0.958015
13.000000 38.000000 0.100304
13.000000 39.000000 0.050563

14.000000 0.000000 0.033137
14.000000 1.000000 0.058483
14.000000 2.000000 0.591127
14.000000 3.000000 0.003990
14.000000 4.000000 0.009120
14.000000 5.000000 0.001278
14.000000 6.000000 0.041884
14.000000 7.000000 0.083218
14.000000 8.000000 0.093268
14.000000 9.000000 0.048528
14.000000 10.000000 0.091899
14.000000 11.000000 0.525341
14.000000 12.000000 0.092566
14.000000 13.000000 0.043276
14.000000 14.000000 0.004161
14.000000 15.000000 0.091610
14.000000 16.000000 0.083488
14.000000 17.000000 0.024194
14.000000 18.000000 0.032742
14.000000 19.000000 0.092581
14.000000 20.000000 0.385103
14.000000 21.000000 0.047943
14.000000 22.000000 0.019650
14.000000 23.000000 0.045489
14.000000 24.000000 0.031842
14.000000 25.000000 0.817603
14.000000 26.000000 0.088925
14.000000 27.000000 0.099611
14.000000 28.000000 0.053916
14.000000 29.000000 0.566150
14.000000 30.000000 0.054540
14.000000 31.000000 0.967679
14.000000 32.000000 0.067525
14.000000 33.000000 0.083305
14.000000 34.000000 0.002890
14.000000 35.000000 0.003984
14.000000 36.000000 0.062334
14.000000 37.000000 0.614771
14.000000 38.000000 0.011482
14.000000 39.000000 0.046150

15.000000 0.000000 0.061203
15.000000 1.000000 0.065181
15.000000 2.000000 0.050636
15.000000 3.000000 0.065678
15.000000 4.000000 0.029610
15.000000 5.000000 0.720065
15.000000 6.000000 0.045628
15.000000 7.000000 0.098077
15.000000 8.000000 0.009443
15.000000 9.000000 0.032923
15.000000 10.000000 0.026502
15.000000 11.000000 0.221027
15.000000 12.000000 0.017056
15.000000 13.000000 0.007452
15.000000 14.000000 0.087306
15.000000 15.000000 0.059630
15.000000 16.000000 0.052361
15.000000 17.000000 0.316371
15.000000 18.000000 0.056155
15.000000 19.000000 0.086638
15.000000 20.000000 0.040390
15.000000 21.000000 0.056250
15.000000 22.000000 0.048472
15.000000 23.000000 0.008553
15.000000 24.000000 0.050331
15.000000 25.000000 0.009824
15.000000 26.000000 0.031259
15.000000 27.000000 0.048946
15.000000 28.000000 0.043361
15.000000 29.000000 0.528007
15.000000 30.000000 0.044664
15.000000 31.000000 0.686203
15.000000 32.000000 0.008035
15.000000 33.000000 0.030692
15.000000 34.000000 0.043699
15.000000 35.000000 0.011875
15.000000 36.000000 0.011210
15.000000 37.000000 0.061660
15.000000 38.000000 0.092234
15.000000 39.000000 0.022604

16.000000 0.000000 0.481721
16.000000 1.000000 0.074470
16.000000 2.000000 0.091713
16.000000 3.000000 0.076923
16.000000 4.000000 0.043676
16.000000 5.000000 0.071507
16.000000 6.000000 0.076163
16.000000 7.000000 0.042632
16.000000 8.000000 0.067127
16.000000 9.000000 0.104371
16.000000 10.000000 0.100076
16.000000 11.000000 0.074065
16.000000 12.000000 0.082513
16.000000 13.000000 0.083861
16.000000 14.000000 0.007319
16.000000 15.000000 0.075508
16.000000 16.000000 0.077241
16.000000 17.000000 0.089460
16.000000 18.000000 0.038743
16.000000 19.000000 0.089270
16.000000 20.000000 0.021924
16.000000 21.000000 0.092237
16.000000 22.000000 0.052406
16.000000 23.000000 0.017651
16.000000 24.000000 0.023314
16.000000 25.000000 0.075621
16.000000 26.000000 0.001367
16.000000 27.000000 0.062576
16.000000 28.000000 0.041939
16.000000 29.000000 0.002763
16.000000 30.000000 0.107562
16.000000 31.000000 0.012983
16.000000 32.000000 0.098431
16.000000 33.000000 0.080886
16.000000 34.000000 0.058383
16.000000 35.000000 0.032409
16.000000 36.000000 0.048472
16.000000 37.000000 0.020576
16.000000 38.000000 0.034077
16.000000 39.000000 0.073358

17.000000 0.000000 0.011185
17.000000 1.000000 0.027109
17.000000 2.000000 0.056915
17.000000 3.000000 0.054773
17.000000 4.000000 0.018975
17.000000 5.000000 0.091240
17.000000 6.000000 0.763155
17.000000 7.000000 0.941182
17.000000 8.000000 0.015780
17.000000 9.000000 0.001529
17.000000 10.000000 0.072105
17.000000 11.000000 0.069312
17.000000 12.000000 0.080980
17.000000 13.000000 0.095827
17.000000 14.000000 0.071308
17.000000 15.000000 0.015685
17.000000 16.000000 0.083890
17.000000 17.000000 0.011312
17.000000 18.000000 0.060249
17.000000 19.000000 0.062837
17.000000 20.000000 0.081773
17.000000 21.000000 0.022579
17.000000 22.000000 0.047641
17.000000 23.000000 0.053444
17.000000 24.000000 0.091873
17.000000 25.000000 0.022201
17.000000 26.000000 0.541023
17.000000 27.000000 0.042739
17.000000 28.000000 0.033015
17.000000 29.000000 0.018084
17.000000 30.000000 0.121903
17.000000 31.000000 0.014665
17.000000 32.000000 0.054503
17.000000 33.000000 0.083146
17.000000 34.000000 0.008883
17.000000 35.000000 0.091471
17.000000 36.000000 0.065981
17.000000 37.000000 0.089639
17.000000 38.000000 0.120782
17.000000 39.000000 0.024402

18.000000 0.000000 0.084722
18.000000 1.000000 1.000000
18.000000 2.000000 0.017618
18.000000 3.000000 0.794973
18.000000 4.000000 0.038970
18.000000 5.000000 0.035514
18.000000 6.000000 0.004281
18.000000 7.000000 0.088508
18.000000 8.000000 0.039513
18.000000 9.000000 0.000043
18.000000 10.000000 0.665832
18.000000 11.000000 0.093600
18.000000 12.000000 0.098130
18.000000 13.000000 0.023661
18.000000 14.000000 0.013804
18.000000 15.000000 0.404896
18.000000 16.000000 0.037017
18.000000 17.000000 0.076453
18.000000 18.000000 0.064578
18.000000 19.000000 0.098178
18.000000 20.000000 0.033457
18.000000 21.000000 0.037837
18.000000 22.000000 0.073867
18.000000 23.000000 0.054640
18.000000 24.000000 0.022084
18.000000 25.000000 0.031799
18.000000 26.000000 0.077136
18.000000 27.000000 0.003701
18.000000 28.000000 0.035767
18.000000 29.000000 0.850528
18.000000 30.000000 0.011967
18.000000 31.000000 0.031290
18.000000 32.000000 0.543734
18.000000 33.000000 0.066158
18.000000 34.000000 0.062608
18.000000 35.000000 0.075876
18.000000 36.000000 0.038803
18.000000 37.000000 0.059261
18.000000 38.000000 0.841426
18.000000 39.000000 0.027819

19.000000 0.000000 0.065242
19.000000 1.000000 0.472172
19.000000 2.000000 0.150457
19.000000 3.000000 0.089050
19.000000 4.000000 0.088637
19.000000 5.000000 0.057414
19.000000 6.000000 0.022683
19.000000 7.000000 0.037794
19.000000 8.000000 0.075170
19.000000 9.000000 0.010579
19.000000 10.000000 0.041781
19.000000 11.000000 0.379399
19.000000 12.000000 0.001665
19.000000 13.000000 0.025828
19.000000 14.000000 0.093283
19.000000 15.000000 0.018814
19.000000 16.000000 0.035072
19.000000 17.000000 0.043064
19.000000 18.000000 0.024861
19.000000 19.000000 0.013569
19.000000 20.000000 0.092905
19.000000 21.000000 0.079522
19.000000 22.000000 0.046876
19.000000 23.000000 0.014406
19.000000 24.000000 0.083861
19.000000 25.000000 0.263806
19.000000 26.000000 0.055153
19.000000 27.000000 0.099500
19.000000 28.000000 0.064574
19.000000 29.000000 0.076006
19.000000 30.000000 0.138142
19.000000 31.000000 0.079131
19.000000 32.000000 0.082439
19.000000 33.000000 0.073983
19.000000 34.000000 0.031129
19.000000 35.000000 0.057389
19.000000 36.000000 0.075075
19.000000 37.000000 0.004451
19.000000 38.000000 0.838443
19.000000 39.000000 0.000627

20.000000 0.000000 0.055652
20.000000 1.000000 0.064685
20.000000 2.000000 0.072701
20.000000 3.000000 0.095836
20.000000 4.000000 0.040097
20.000000 5.000000 0.040179
20.000000 6.000000 0.039597
20.000000 7.000000 0.027611
20.000000 8.000000 0.024698
20.000000 9.000000 0.002130
20.000000 10.000000 0.051074
20.000000 11.000000 0.017200
20.000000 12.000000 0.058903
20.000000 13.000000 0.004539
20.000000 14.000000 0.077773
20.000000 15.000000 0.059439
20.000000 16.000000 0.003315
20.000000 17.000000 0.943038
20.000000 18.000000 0.071607
20.000000 19.000000 0.024993
20.000000 20.000000 0.003544
20.000000 21.000000 0.088655
20.000000 22.000000 0.809864
20.000000 23.000000 0.044291
20.000000 24.000000 0.061683
20.000000 25.000000 0.080043
20.000000 26.000000 0.094149
20.000000 27.000000 0.034794
20.000000 28.000000 0.008401
20.000000 29.000000 0.084368
20.000000 30.000000 0.079709
20.000000 31.000000 0.032957
20.000000 32.000000 0.074225
20.000000 33.000000 0.042158
20.000000 34.000000 0.012695
20.000000 35.000000 0.052476
20.000000 36.000000 0.052882
20.000000 37.000000 0.054018
20.000000 38.000000 0.000724
20.000000 39.000000 0.092417

21.000000 0.000000 0.016203
21.000000 1.000000 0.077697
21.000000 2.000000 0.074642
21.000000 3.000000 0.063880
21.000000 4.000000 0.087718
21.000000 5.000000 0.066218
21.000000 6.000000 0.178212
21.000000 7.000000 0.077866
21.000000 8.000000 0.064336
21.000000 9.000000 0.073939
21.000000 10.000000 0.509521
21.000000 11.000000 0.029032
21.000000 12.000000 0.007130
21.000000 13.000000 0.081133
21.000000 14.000000 0.044693
21.000000 15.000000 0.462806
21.000000 16.000000 0.033467
21.000000 17.000000 0.010048
21.000000 18.000000 0.097425
21.000000 19.000000 0.059192
21.000000 20.000000 0.030607
21.000000 21.000000 0.018713
21.000000 22.000000 0.057850
21.000000 23.000000 0.099502
21.000000 24.000000 0.055530
21.000000 25.000000 0.006768
21.000000 26.000000 0.077134
21.000000 27.000000 0.014464
21.000000 28.000000 0.401944
21.000000 29.000000 0.046461
21.000000 30.000000 0.067372
21.000000 31.000000 0.012794
21.000000 32.000000 0.083738
21.000000 33.000000 0.023621
21.000000 34.000000 0.067685
21.000000 35.000000 0.002995
21.000000 36.000000 0.024788
21.000000 37.000000 0.089462
21.000000 38.000000 0.055418
21.000000 39.000000 0.179976

22.000000 0.000000 0.033075
22.000000 1.000000 0.064431
22.000000 2.000000 0.026700
22.000000 3.000000 0.082626
22.000000 4.000000 0.003641
22.000000 5.000000 0.414497
22.000000 6.000000 0.091317
22.000000 7.000000 0.056090
22.000000 8.000000 0.067711
22.000000 9.000000 0.014517
22.000000 10.000000 0.004169
22.000000 11.000000 0.034584
22.000000 12.000000 0.067439
22.000000 13.000000 0.085427
22.000000 14.000000 0.036473
22.000000 15.000000 0.063981
22.000000 16.000000 0.021961
22.000000 17.000000 0.044507
22.000000 18.000000 0.072237
22.000000 19.000000 0.916205
22.000000 20.000000 0.033361
22.000000 21.000000 0.021520
22.000000 22.000000 0.965292
22.000000 23.000000 0.054374
22.000000 24.000000 0.090067
22.000000 25.000000 0.028005
22.000000 26.000000 0.082091
22.000000 27.000000 0.067761
22.000000 28.000000 0.043570
22.000000 29.000000 0.064055
22.000000 30.000000 0.019070
22.000000 31.000000 0.084480
22.000000 32.000000 0.007834
22.000000 33.000000 0.735208
22.000000 34.000000 0.071085
22.000000 35.000000 0.022448
22.000000 36.000000 0.087994
22.000000 37.000000 0.008148
22.000000 38.000000 0.037689
22.000000 39.000000 0.071564

23.000000 0.000000 0.008295
23.000000 1.000000 0.001845
23.000000 2.000000 0.668732
23.000000 3.000000 0.051507
23.000000 4.000000 0.068431
23.000000 5.000000 0.044031
23.000000 6.000000 0.095754
23.000000 7.000000 0.091588
23.000000 8.000000 0.090323
23.000000 9.000000 0.064148
23.000000 10.000000 0.011872
23.000000 11.000000 0.040686
23.000000 12.000000 0.111496
23.000000 13.000000 0.089905
23.000000 14.000000 0.008022
23.000000 15.000000 0.005276
23.000000 16.000000 0.051152
23.000000 17.000000 0.059635
23.000000 18.000000 0.721974
23.000000 19.000000 0.018104
23.000000 20.000000 0.091757
23.000000 21.000000 0.032910
23.000000 22.000000 0.061114
23.000000 23.000000 0.085336
23.000000 24.000000 0.002618
23.000000 25.000000 0.065090
23.000000 26.000000 0.095147
23.000000 27.000000 0.080153
23.000000 28.000000 0.011710
23.000000 29.000000 0.027064
23.000000 30.000000 0.022176
23.000000 31.000000 0.061077
23.000000 32.000000 0.064989
23.000000 33.000000 0.044679
23.000000 34.000000 0.094016
23.000000 35.000000 0.014915
23.000000 36.000000 0.062997
23.000000 37.000000 0.056352
23.000000 38.000000 0.051237
23.000000 39.000000 0.065795

24.000000 0.000000 0.040810
24.000000 1.000000 0.768011
24.000000 2.000000 0.066733
24.000000 3.000000 0.035100
24.000000 4.000000 0.057366
24.000000 5.000000 0.023304
24.000000 6.000000 0.955749
24.000000 7.000000 0.055696
24.000000 8.000000 0.100066
24.000000 9.000000 0.405558
24.000000 10.000000 0.081934
24.000000 11.000000 0.078945
24.000000 12.000000 0.703487
24.000000 13.000000 0.082448
24.000000 14.000000 0.032536
24.000000 15.000000 0.097288
24.000000 16.000000 0.077262
24.000000 17.000000 0.520148
24.000000 18.000000 0.091077
24.000000 19.000000 0.914040
24.000000 20.000000 0.076632
24.000000 21.000000 0.027320
24.000000 22.000000 0.085952
24.000000 23.000000 0.083180
24.000000 24.000000 0.070163
24.000000 25.000000 0.044320
24.000000 26.000000 0.083001
24.000000 27.000000 0.019284
24.000000 28.000000 0.002720
24.000000 29.000000 0.014599
24.000000 30.000000 0.088006
24.000000 31.000000 0.053102
24.000000 32.000000 0.053448
24.000000 33.000000 0.470214
24.000000 34.000000 0.056462
24.000000 35.000000 0.055898
24.000000 36.000000 0.045823
24.000000 37.000000 0.061734
24.000000 38.000000 0.088036
24.000000 39.000000 0.075462

25.000000 0.000000 0.042405
25.000000 1.000000 0.042872
25.000000 2.000000 0.011229
25.000000 3.000000 0.001199
25.000000 4.000000 0.068463
25.000000 5.000000 0.542874
25.000000 6.000000 0.353594
25.000000 7.000000 0.035186
25.000000 8.000000 0.748351
25.000000 9.000000 0.089296
25.000000 10.000000 0.094218
25.000000 11.000000 0.234534
25.000000 12.000000 0.065468
25.000000 13.000000 0.065735
25.000000 14.000000 0.036296
25.000000 15.000000 0.025474
25.000000 16.000000 0.119952
25.000000 17.000000 0.041461
25.000000 18.000000 0.049601
25.000000 19.000000 0.006261
25.000000 20.000000 0.087988
25.000000 21.000000 0.044498
25.000000 22.000000 0.086664
25.000000 23.000000 0.046541
25.000000 24.000000 0.154164
25.000000 25.000000 0.005459
25.000000 26.000000 0.009114
25.000000 27.000000 0.079222
25.000000 28.000000 0.006508
25.000000 29.000000 0.038657
25.000000 30.000000 0.017818
25.000000 31.000000 0.802006
25.000000 32.000000 0.092079
25.000000 33.000000 0.039079
25.000000 34.000000 0.034082
25.000000 35.000000 0.059440
25.000000 36.000000 0.065239
25.000000 37.000000 0.096369
25.000000 38.000000 0.010536
25.000000 39.000000 0.001193

26.000000 0.000000 0.084204
26.000000 1.000000 0.079256
26.000000 2.000000 0.039128
26.000000 3.000000 0.060519
26.000000 4.000000 0.992335
26.000000 5.000000 0.095024
26.000000 6.000000 0.065912
26.000000 7.000000 0.001289
26.000000 8.000000 0.011219
26.000000 9.000000 0.065933
26.000000 10.000000 0.320063
26.000000 11.000000 0.041750
26.000000 12.000000 0.005952
26.000000 13.000000 0.067914
26.000000 14.000000 0.092959
26.000000 15.000000 0.000984
26.000000 16.000000 0.008452
26.000000 17.000000 0.078674
26.000000 18.000000 0.043553
26.000000 19.000000 0.041864
26.000000 20.000000 0.047901
26.000000 21.000000 0.024245
26.000000 22.000000 0.057666
26.000000 23.000000 0.027528
26.000000 24.000000 0.037935
26.000000 25.000000 0.021416
26.000000 26.000000 0.046379
26.000000 27.000000 0.897868
26.000000 28.000000 0.047967
26.000000 29.000000 0.038101
26.000000 30.000000 0.043538
26.000000 31.000000 0.051073
26.000000 32.000000 0.635052
26.000000 33.000000 0.056658
26.000000 34.000000 0.025030
26.000000 35.000000 0.087355
26.000000 36.000000 0.026604
26.000000 37.000000 0.039674
26.000000 38.000000 0.024734
26.000000 39.000000 0.369522

27.000000 0.000000 0.036155
27.000000 1.000000 0.059115
27.000000 2.000000 0.032645
27.000000 3.000000 0.059358
27.000000 4.000000 0.069830
27.000000 5.000000 0.057087
27.000000 6.000000 0.053572
27.000000 7.000000 0.604142
27.000000 8.000000 0.025895
27.000000 9.000000 0.089449
27.000000 10.000000 0.037549
27.000000 11.000000 0.098680
27.000000 12.000000 0.100573
27.000000 13.000000 0.091870
27.000000 14.000000 0.108135
27.000000 15.000000 0.030914
27.000000 16.000000 0.010765
27.000000 17.000000 0.066878
27.000000 18.000000 0.095190
27.000000 19.000000 0.065412
27.000000 20.000000 0.094834
27.000000 21.000000 0.071461
27.000000 22.000000 0.050517
27.000000 23.000000 0.068909
27.000000 24.000000 0.086257
27.000000 25.000000 0.072397
27.000000 26.000000 0.001553
27.000000 27.000000 0.030219
27.000000 28.000000 0.652369
27.000000 29.000000 0.060493
27.000000 30.000000 0.076217
27.000000 31.000000 0.049350
27.000000 32.000000 0.550616
27.000000 33.000000 0.093853
27.000000 34.000000 0.061215
27.000000 35.000000 0.028367
27.000000 36.000000 0.090853
27.000000 37.000000 0.005980
27.000000 38.000000 0.016212
27.000000 39.000000 0.024603

28.000000 0.000000 0.030784
28.000000 1.000000 0.054588
28.000000 2.000000 0.081451
28.000000 3.000000 0.030441
28.000000 4.000000 0.091800
28.000000 5.000000 0.040039
28.000000 6.000000 0.027441
28.000000 7.000000 0.042409
28.000000 8.000000 0.046549
28.000000 9.000000 0.021089
28.000000 10.000000 0.607300
28.000000 11.000000 0.547290
28.000000 12.000000 0.084664
28.000000 13.000000 0.022206
28.000000 14.000000 0.055659
28.000000 15.000000 0.030208
28.000000 16.000000 0.080271
28.000000 17.000000 0.023065
28.000000 18.000000 0.068913
28.000000 19.000000 0.015766
28.000000 20.000000 0.081557
28.000000 21.000000 0.079828
28.000000 22.000000 0.013813
28.000000 23.000000 0.074948
28.000000 24.000000 0.094762
28.000000 25.000000 0.048234
28.000000 26.000000 0.048954
28.000000 27.000000 0.695048
28.000000 28.000000 0.083143
28.000000 29.000000 0.042740
28.000000 30.000000 0.090715
28.000000 31.000000 0.050313
28.000000 32.000000 0.090020
28.000000 33.000000 0.074996
28.000000 34.000000 0.014654
28.000000 35.000000 0.068420
28.000000 36.000000 0.009165
28.000000 37.000000 0.045033
28.000000 38.000000 0.045393
28.000000 39.000000 0.076389

29.000000 0.000000 0.013074
29.000000 1.000000 0.091002
29.000000 2.000000 0.072917
29.000000 3.000000 0.049433
29.000000 4.000000 0.034311
29.000000 5.000000 0.057476
29.000000 6.000000 0.048707
29.000000 7.000000 0.853754
29.000000 8.000000 0.036603
29.000000 9.000000 0.046242
29.000000 10.000000 0.639905
29.000000 11.000000 0.033182
29.000000 12.000000 0.034426
29.000000 13.000000 0.066139
29.000000 14.000000 0.000122
29.000000 15.000000 0.042785
29.000000 16.000000 0.072828
29.000000 17.000000 0.071183
29.000000 18.000000 0.061353
29.000000 19.000000 0.049032
29.000000 20.000000 0.696413
29.000000 21.000000 0.041616
29.000000 22.000000 0.046460
29.000000 23.000000 0.049515
29.000000 24.000000 0.053990
29.000000 25.000000 0.023479
29.000000 26.000000 0.093113
29.000000 27.000000 0.708417
29.000000 28.000000 0.074674
29.000000 29.000000 0.426587
29.000000 30.000000 0.002152
29.000000 31.000000 0.032743
29.000000 32.000000 0.076848
29.000000 33.000000 0.067897
29.000000 34.000000 0.059562
29.000000 35.000000 0.019321
29.000000 36.000000 0.995822
29.000000 37.000000 0.055055
29.000000 38.000000 0.548528
29.000000 39.000000 0.025497


==> files/heatc_gd.txt <==
0.000000 0.000000 0.486303
0.000000 1.000000 0.187901
0.000000 2.000000 0.477083
0.000000 3.000000 0.527470
0.000000 4.000000 0.233877
0.000000 5.000000 0.253730
0.000000 6.000000 0.216390
0.000000 7.000000 0.179317
0.000000 8.000000 0.447813
0.000000 9.000000 0.179008
0.000000 10.000000 0.214164
0.000000 11.000000 0.168977
0.000000 12.000000 0.414856
0.000000 13.000000 0.194264
0.000000 14.000000 0.275424
0.000000 15.000000 0.373943
0.000000 16.000000 0.541457
0.000000 17.000000 0.337394
0.000000 18.000000 0.520315
0.000000 19.000000 0.576434
0.000000 20.000000 0.496838
0.000000 21.000000 0.460990
0.000000 22.000000 0.472740
0.000000 23.000000 0.486250
0.000000 24.000000 0.533664
0.000000 25.000000 0.554053
0.000000 26.000000 0.534141
0.000000 27.000000 0.810241
0.000000 28.000000 0.255834
0.000000 29.000000 0.474363
0.000000 30.000000 0.610474
0.000000 31.000000 0.242343
0.000000 32.000000 0.634956
0.000000 33.000000 0.637864
0.000000 34.000000 0.333659
0.000000 35.000000 0.456672
0.000000 36.000000 0.222637
0.000000 37.000000 0.648042
0.000000 38.000000 0.142865
0.000000 39.000000 0.206791

1.000000 0.000000 0.249148
1.000000 1.000000 0.241159
1.000000 2.000000 0.213019
1.000000 3.000000 0.553511
1.000000 4.000000 0.223156
1.000000 5.000000 0.226839
1.000000 6.000000 0.257929
1.000000 7.000000 0.238695
1.000000 8.000000 0.428018
1.000000 9.000000 0.602850
1.000000 10.000000 0.504323
1.000000 11.000000 0.545544
1.000000 12.000000 0.399536
1.000000 13.000000 0.387443
1.000000 14.000000 0.481375
1.000000 15.000000 0.320406
1.000000 16.000000 0.272538
1.000000 17.000000 0.216468
1.000000 18.000000 0.508095
1.000000 19.000000 0.545533
1.000000 20.000000 0.466444
1.000000 21.000000 0.431253
1.000000 22.000000 0.506853
1.000000 23.000000 0.487331
1.000000 24.000000 0.542182
1.000000 25.000000 0.499605
1.000000 26.000000 0.465109
1.000000 27.000000 0.480276
1.000000 28.000000 0.247812
1.000000 29.000000 0.228585
1.000000 30.000000 0.309097
1.000000 31.000000 0.628445
1.000000 32.000000 0.646553
1.000000 33.000000 0.248413
1.000000 34.000000 0.286396
1.000000 35.000000 0.255425
1.000000 36.000000 0.547708
1.000000 37.000000 0.728621
1.000000 38.000000 0.534264
1.000000 39.000000 0.241674

2.000000 0.000000 0.645661
2.000000 1.000000 0.319749
2.000000 2.000000 0.614605
2.000000 3.000000 0.489187
2.000000 4.000000 0.330432
2.000000 5.000000 0.338129
2.000000 6.000000 0.372011
2.000000 7.000000 0.390859
2.000000 8.000000 0.363524
2.000000 9.000000 0.351304
2.000000 10.000000 0.296845
2.000000 11.000000 0.297932
2.000000 12.000000 0.538044
2.000000 13.000000 0.367244
2.000000 14.000000 0.610976
2.000000 15.000000 0.609410
2.000000 16.000000 0.584331
2.000000 17.000000 0.529616
2.000000 18.000000 0.377533
2.000000 19.000000 0.652657
2.000000 20.000000 0.324377
2.000000 21.000000 0.628136
2.000000 22.000000 0.285264
2.000000 23.000000 0.758105
2.000000 24.000000 0.647025
2.000000 25.000000 0.494792
2.000000 26.000000 0.468449
2.000000 27.000000 0.457960
2.000000 28.000000 0.311851
2.000000 29.000000 0.299473
2.000000 30.000000 0.700699
2.000000 31.000000 0.342721
2.000000 32.000000 0.519423
2.000000 33.000000 0.599309
2.000000 34.000000 0.284149
2.000000 35.000000 0.364667
2.000000 36.000000 0.380496
2.000000 37.000000 0.716664
2.000000 38.000000 0.315358
2.000000 39.000000 0.335955

3.000000 0.000000 0.486837
3.000000 1.000000 0.421686
3.000000 2.000000 0.340730
3.000000 3.000000 0.375652
3.000000 4.000000 0.337298
3.000000 5.000000 0.674819
3.000000 6.000000 0.400774
3.000000 7.000000 0.483089
3.000000 8.000000 0.471739
3.000000 9.000000 0.658710
3.000000 10.000000 0.371243
3.000000 11.000000 0.389930
3.000000 12.000000 0.710201
3.000000 13.000000 0.724070
3.000000 14.000000 0.454553
3.000000 15.000000 0.503727
3.000000 16.000000 0.382295
3.000000 17.000000 0.506356
3.000000 18.000000 0.707187
3.000000 19.000000 0.732102
3.000000 20.000000 0.418436
3.000000 21.000000 1.000000
3.000000 22.000000 0.768761
3.000000 23.000000 0.667384
3.000000 24.000000 0.618240
3.000000 25.000000 0.652031
3.000000 26.000000 0.569500
3.000000 27.000000 0.859964
3.000000 28.000000 0.444246
3.000000 29.000000 0.578268
3.000000 30.000000 0.470558
3.000000 31.000000 0.636473
3.000000 32.000000 0.498762
3.000000 33.000000 0.486666
3.000000 34.000000 0.676787
3.000000 35.000000 0.763700
3.000000 36.000000 0.700653
3.000000 37.000000 0.701822
3.000000 38.000000 0.421497
3.000000 39.000000 0.726570

4.000000 0.000000 0.765587
4.000000 1.000000 0.472037
4.000000 2.000000 0.617037
4.000000 3.000000 0.351026
4.000000 4.000000 0.328600
4.000000 5.000000 0.690652
4.000000 6.000000 0.424114
4.000000 7.000000 0.694332
4.000000 8.000000 0.385439
4.000000 9.000000 0.727220
4.000000 10.000000 0.284844
4.000000 11.000000 0.406024
4.000000 12.000000 0.683061
4.000000 13.000000 0.342641
4.000000 14.000000 0.721707
4.000000 15.000000 0.428367
4.000000 16.000000 0.684846
4.000000 17.000000 0.745761
4.000000 18.000000 0.765053
4.000000 19.000000 0.600627
4.000000 20.000000 0.775121
4.000000 21.000000 0.764663
4.000000 22.000000 0.842406
4.000000 23.000000 0.882114
4.000000 24.000000 0.387277
4.000000 25.000000 0.774203
4.000000 26.000000 0.851140
4.000000 27.000000 0.995277
4.000000 28.000000 0.510877
4.000000 29.000000 0.694169
4.000000 30.000000 0.609121
4.000000 31.000000 0.671967
4.000000 32.000000 0.702053
4.000000 33.000000 0.673794
4.000000 34.000000 0.464155
4.000000 35.000000 0.562465
4.000000 36.000000 0.522513
4.000000 37.000000 0.403457
4.000000 38.000000 0.281404
4.000000 39.000000 0.566219

5.000000 0.000000 0.778972
5.000000 1.000000 0.800996
5.000000 2.000000 0.512584
5.000000 3.000000 0.568986
5.000000 4.000000 0.536512
5.000000 5.000000 0.460812
5.000000 6.000000 0.557745
5.000000 7.000000 0.736893
5.000000 8.000000 0.521125
5.000000 9.000000 0.328489
5.000000 10.000000 0.417379
5.000000 11.000000 0.528477
5.000000 12.000000 0.466050
5.000000 13.000000 0.835197
5.000000 14.000000 0.336850
5.000000 15.000000 0.429199
5.000000 16.000000 0.445944
5.000000 17.000000 0.462712
5.000000 18.000000 0.735764
5.000000 19.000000 0.363629
5.000000 20.000000 0.828108
5.000000 21.000000 0.736156
5.000000 22.000000 0.806926
5.000000 23.000000 0.841043
5.000000 24.000000 0.491669
5.000000 25.000000 0.757880
5.000000 26.000000 0.598399
5.000000 27.000000 0.812230
5.000000 28.000000 0.525191
5.000000 29.000000 0.398953
5.000000 30.000000 0.623960
5.000000 31.000000 0.448620
5.000000 32.000000 0.362608
5.000000 33.000000 0.464244
5.000000 34.000000 0.482010
5.000000 35.000000 0.523169
5.000000 36.000000 0.793719
5.000000 37.000000 0.651085
5.000000 38.000000 0.805805
5.000000 39.000000 0.837772

6.000000 0.000000 0.603020
6.000000 1.000000 0.520702
6.000000 2.000000 0.438389
6.000000 3.000000 0.779855
6.000000 4.000000 0.397628
6.000000 5.000000 0.603112
6.000000 6.000000 0.528613
6.000000 7.000000 0.836774
6.000000 8.000000 0.594538
6.000000 9.000000 0.449242
6.000000 10.000000 0.470467
6.000000 11.000000 0.472232
6.000000 12.000000 0.434453
6.000000 13.000000 0.394243
6.000000 14.000000 0.739759
6.000000 15.000000 0.743079
6.000000 16.000000 0.797395
6.000000 17.000000 0.646265
6.000000 18.000000 0.602060
6.000000 19.000000 0.791627
6.000000 20.000000 0.305103
6.000000 21.000000 0.712200
6.000000 22.000000 0.809047
6.000000 23.000000 0.832520
6.000000 24.000000 0.820716
6.000000 25.000000 0.838974
6.000000 26.000000 0.779717
6.000000 27.000000 0.861213
6.000000 28.000000 0.833820
6.000000 29.000000 0.781715
6.000000 30.000000 0.864318
6.000000 31.000000 0.728436
6.000000 32.000000 0.704804
6.000000 33.000000 0.791187
6.000000 34.000000 0.412800
6.000000 35.000000 0.699074
6.000000 36.000000 0.732886
6.000000 37.000000 0.409298
6.000000 38.000000 0.284719
6.000000 39.000000 0.360761

7.000000 0.000000 0.818472
7.000000 1.000000 0.645163
7.000000 2.000000 0.657337
7.000000 3.000000 0.834028
7.000000 4.000000 0.506963
7.000000 5.000000 0.809680
7.000000 6.000000 0.186575
7.000000 7.000000 0.452759
7.000000 8.000000 0.618429
7.000000 9.000000 0.396905
7.000000 10.000000 0.397248
7.000000 11.000000 0.781986
7.000000 12.000000 0.867762
7.000000 13.000000 0.284092
7.000000 14.000000 0.270188
7.000000 15.000000 0.336687
7.000000 16.000000 0.328588
7.000000 17.000000 0.368606
7.000000 18.000000 0.689859
7.000000 19.000000 0.723790
7.000000 20.000000 0.338519
7.000000 21.000000 0.790516
7.000000 22.000000 0.716106
7.000000 23.000000 0.498627
7.000000 24.000000 0.847871
7.000000 25.000000 0.753124
7.000000 26.000000 0.719587
7.000000 27.000000 0.685096
7.000000 28.000000 0.394203
7.000000 29.000000 0.342543
7.000000 30.000000 0.335870
7.000000 31.000000 0.725159
7.000000 32.000000 0.210589
7.000000 33.000000 0.263376
7.000000 34.000000 0.387554
7.000000 35.000000 0.827948
7.000000 36.000000 0.663907
7.000000 37.000000 0.714081
7.000000 38.000000 0.216914
7.000000 39.000000 0.675451

8.000000 0.000000 0.574391
8.000000 1.000000 0.559429
8.000000 2.000000 0.781427
8.000000 3.000000 0.613735
8.000000 4.000000 0.789242
8.000000 5.000000 0.803672
8.000000 6.000000 0.818340
8.000000 7.000000 0.593621
8.000000 8.000000 0.496686
8.000000 9.000000 0.563121
8.000000 10.000000 0.360990
8.000000 11.000000 0.269607
8.000000 12.000000 0.794685
8.000000 13.000000 0.285726
8.000000 14.000000 0.518706
8.000000 15.000000 0.696504
8.000000 16.000000 0.691572
8.000000 17.000000 0.723242
8.000000 18.000000 0.693914
8.000000 19.000000 0.707329
8.000000 20.000000 0.746602
8.000000 21.000000 0.710175
8.000000 22.000000 0.805050
8.000000 23.000000 0.772910
8.000000 24.000000 0.450190
8.000000 25.000000 0.808077
8.000000 26.000000 0.400539
8.000000 27.000000 0.958108
8.000000 28.000000 0.718998
8.000000 29.000000 0.889600
8.000000 30.000000 0.709915
8.000000 31.000000 0.761457
8.000000 32.000000 0.661694
8.000000 33.000000 0.419330
8.000000 34.000000 0.672121
8.000000 35.000000 0.869899
8.000000 36.000000 0.721557
8.000000 37.000000 0.267051
8.000000 38.000000 0.241275
8.000000 39.000000 0.272555

9.000000 0.000000 0.786140
9.000000 1.000000 0.791875
9.000000 2.000000 0.559982
9.000000 3.000000 0.674822
9.000000 4.000000 0.606181
9.000000 5.000000 0.642603
9.000000 6.000000 0.674220
9.000000 7.000000 0.539384
9.000000 8.000000 0.769758
9.000000 9.000000 0.541149
9.000000 10.000000 0.557400
9.000000 11.000000 0.799379
9.000000 12.000000 0.409542
9.000000 13.000000 0.748186
9.000000 14.000000 0.544179
9.000000 15.000000 0.747627
9.000000 16.000000 0.281790
9.000000 17.000000 0.658868
9.000000 18.000000 0.642286
9.000000 19.000000 0.409798
9.000000 20.000000 0.773676
9.000000 21.000000 0.771790
9.000000 22.000000 1.000000
9.000000 23.000000 0.790353
9.000000 24.000000 0.758756
9.000000 25.000000 0.697200
9.000000 26.000000 0.685596
9.000000 27.000000 0.372854
9.000000 28.000000 0.457172
9.000000 29.000000 0.774974
9.000000 30.000000 0.446252
9.000000 31.000000 0.642557
9.000000 32.000000 0.620088
9.000000 33.000000 0.449716
9.000000 34.000000 0.399496
9.000000 35.000000 0.739445
9.000000 36.000000 0.734179
9.000000 37.000000 0.746130
9.000000 38.000000 0.379830
9.000000 39.000000 0.798222

10.000000 0.000000 0.707451
10.000000 1.000000 0.537295
10.000000 2.000000 0.423476
10.000000 3.000000 0.509895
10.000000 4.000000 0.762573
10.000000 5.000000 0.629855
10.000000 6.000000 0.833281
10.000000 7.000000 0.404737
10.000000 8.000000 0.783846
10.000000 9.000000 0.299692
10.000000 10.000000 0.433706
10.000000 11.000000 0.779783
10.000000 12.000000 0.369015
10.000000 13.000000 0.379332
10.000000 14.000000 0.705714
10.000000 15.000000 0.732886
10.000000 16.000000 1.000000
10.000000 17.000000 0.645336
10.000000 18.000000 0.696918
10.000000 19.000000 0.727838
10.000000 20.000000 0.690573
10.000000 21.000000 0.749652
10.000000 22.000000 0.392739
10.000000 23.000000 0.785498
10.000000 24.000000 0.773813
10.000000 25.000000 0.654533
10.000000 26.000000 0.410808
10.000000 27.000000 0.855635
10.000000 28.000000 0.831311
10.000000 29.000000 0.810999
10.000000 30.000000 0.742030
10.000000 31.000000 0.428845
10.000000 32.000000 0.763933
10.000000 33.000000 0.412649
10.000000 34.000000 0.613458
10.000000 35.000000 0.692430
10.000000 36.000000 0.748723
10.000000 37.000000 0.520647
10.000000 38.000000 0.508814
10.000000 39.000000 0.575531

11.000000 0.000000 0.518153
11.000000 1.000000 0.636188
11.000000 2.000000 0.487066
11.000000 3.000000 0.690021
11.000000 4.000000 0.598557
11.000000 5.000000 0.817888
11.000000 6.000000 0.721427
11.000000 7.000000 0.389071
11.000000 8.000000 0.683170
11.000000 9.000000 0.648516
11.000000 10.000000 0.745900
11.000000 11.000000 0.429306
11.000000 12.000000 0.449128
11.000000 13.000000 0.447842
11.000000 14.000000 0.721959
11.000000 15.000000 0.436896
11.000000 16.000000 0.390503
11.000000 17.000000 0.472231
11.000000 18.000000 0.657475
11.000000 19.000000 0.368726
11.000000 20.000000 0.677133
11.000000 21.000000 0.531143
11.000000 22.000000 0.735606
11.000000 23.000000 0.684087
11.000000 24.000000 0.699140
11.000000 25.000000 0.787175
11.000000 26.000000 0.830140
11.000000 27.000000 0.843445
11.000000 28.000000 0.554766
11.000000 29.000000 0.382331
11.000000 30.000000 0.420876
11.000000 31.000000 0.818028
11.000000 32.000000 0.406845
11.000000 33.000000 0.377406
11.000000 34.000000 0.300114
11.000000 35.000000 0.503688
11.000000 36.000000 0.695417
11.000000 37.000000 0.697620
11.000000 38.000000 0.508191
11.000000 39.000000 0.514082

12.000000 0.000000 0.726625
12.000000 1.000000 0.491411
12.000000 2.000000 0.521633
12.000000 3.000000 0.284638
12.000000 4.000000 0.382155
12.000000 5.000000 0.498547
12.000000 6.000000 0.379499
12.000000 7.000000 0.275850
12.000000 8.000000 0.327653
12.000000 9.000000 0.634895
12.000000 10.000000 0.369928
12.000000 11.000000 0.369546
12.000000 12.000000 0.548333
12.000000 13.000000 0.346947
12.000000 14.000000 0.413385
12.000000 15.000000 0.612104
12.000000 16.000000 0.636412
12.000000 17.000000 0.579881
12.000000 18.000000 0.651432
12.000000 19.000000 0.245958
12.000000 20.000000 0.598429
12.000000 21.000000 0.416938
12.000000 22.000000 0.637931
12.000000 23.000000 0.701214
12.000000 24.000000 0.652759
12.000000 25.000000 0.383499
12.000000 26.000000 0.633784
12.000000 27.000000 0.411201
12.000000 28.000000 0.742521
12.000000 29.000000 0.671224
12.000000 30.000000 0.760587
12.000000 31.000000 0.736379
12.000000 32.000000 0.703455
12.000000 33.000000 0.689132
12.000000 34.000000 0.323339
12.000000 35.000000 0.447742
12.000000 36.000000 0.710298
12.000000 37.000000 0.345944
12.000000 38.000000 0.784058
12.000000 39.000000 0.398146

13.000000 0.000000 0.508667
13.000000 1.000000 0.386466
13.000000 2.000000 0.558334
13.000000 3.000000 0.535765
13.000000 4.000000 0.808148
13.000000 5.000000 0.799768
13.000000 6.000000 0.333469
13.000000 7.000000 0.709225
13.000000 8.000000 0.248589
13.000000 9.000000 0.560418
13.000000 10.000000 0.345822
13.000000 11.000000 0.589323
13.000000 12.000000 0.604452
13.000000 13.000000 0.334325
13.000000 14.000000 0.316687
13.000000 15.000000 0.175780
13.000000 16.000000 0.151033
13.000000 17.000000 0.173421
13.000000 18.000000 0.470437
13.000000 19.000000 0.614987
13.000000 20.000000 0.221552
13.000000 21.000000 0.594226
13.000000 22.000000 0.615014
13.000000 23.000000 0.227660
13.000000 24.000000 0.558770
13.000000 25.000000 0.707410
13.000000 26.000000 0.976533
13.000000 27.000000 0.707742
13.000000 28.000000 0.350747
13.000000 29.000000 0.224816
13.000000 30.000000 0.334813
13.000000 31.000000 0.755171
13.000000 32.000000 0.219837
13.000000 33.000000 0.306157
13.000000 34.000000 0.329585
13.000000 35.000000 0.347654
13.000000 36.000000 0.990024
13.000000 37.000000 0.314318
13.000000 38.000000 0.358233
13.000000 39.000000 0.838412

14.000000 0.000000 0.570287
14.000000 1.000000 0.585618
14.000000 2.000000 0.406519
14.000000 3.000000 0.407956
14.000000 4.000000 0.436374
14.000000 5.000000 0.328866
14.000000 6.000000 0.302394
14.000000 7.000000 0.293211
14.000000 8.000000 0.279168
14.000000 9.000000 0.304454
14.000000 10.000000 0.334476
14.000000 11.000000 0.577869
14.000000 12.000000 0.300147
14.000000 13.000000 0.306500
14.000000 14.000000 0.306212
14.000000 15.000000 0.569867
14.000000 16.000000 0.466034
14.000000 17.000000 0.642702
14.000000 18.000000 0.577839
14.000000 19.000000 0.613244
14.000000 20.000000 0.640652
14.000000 21.000000 0.555918
14.000000 22.000000 0.626533
14.000000 23.000000 0.624306
14.000000 24.000000 0.189462
14.000000 25.000000 0.674698
14.000000 26.000000 0.574017
14.000000 27.000000 0.750004
14.000000 28.000000 0.782600
14.000000 29.000000 0.315215
14.000000 30.000000 0.373510
14.000000 31.000000 0.839534
14.000000 32.000000 0.903511
14.000000 33.000000 0.902648
14.000000 34.000000 0.869143
14.000000 35.000000 0.289875
14.000000 36.000000 0.878158
14.000000 37.000000 0.417638
14.000000 38.000000 0.796357
14.000000 39.000000 0.736519

15.000000 0.000000 0.591421
15.000000 1.000000 0.812055
15.000000 2.000000 0.389991
15.000000 3.000000 0.541419
15.000000 4.000000 0.450336
15.000000 5.000000 0.377049
15.000000 6.000000 0.665906
15.000000 7.000000 0.354212
15.000000 8.000000 0.314912
15.000000 9.000000 0.286246
15.000000 10.000000 0.323218
15.000000 11.000000 0.547792
15.000000 12.000000 0.588283
15.000000 13.000000 0.350456
15.000000 14.000000 0.327151
15.000000 15.000000 0.642381
15.000000 16.000000 0.258325
15.000000 17.000000 0.349166
15.000000 18.000000 0.644366
15.000000 19.000000 0.640414
15.000000 20.000000 0.655372
15.000000 21.000000 0.635726
15.000000 22.000000 0.605298
15.000000 23.000000 0.617851
15.000000 24.000000 0.674130
15.000000 25.000000 0.713005
15.000000 26.000000 0.730295
15.000000 27.000000 0.837615
15.000000 28.000000 0.404738
15.000000 29.000000 0.370739
15.000000 30.000000 0.467631
15.000000 31.000000 0.339493
15.000000 32.000000 0.452280
15.000000 33.000000 0.414624
15.000000 34.000000 0.391807
15.000000 35.000000 0.800011
15.000000 36.000000 0.722160
15.000000 37.000000 0.695871
15.000000 38.000000 0.591562
15.000000 39.000000 0.797611

16.000000 0.000000 0.624251
16.000000 1.000000 0.771064
16.000000 2.000000 0.815928
16.000000 3.000000 0.559041
16.000000 4.000000 0.430314
16.000000 5.000000 0.633449
16.000000 6.000000 0.422712
16.000000 7.000000 0.579484
16.000000 8.000000 0.368586
16.000000 9.000000 0.321055
16.000000 10.000000 0.562032
16.000000 11.000000 0.373859
16.000000 12.000000 0.484230
16.000000 13.000000 0.449527
16.000000 14.000000 0.491326
16.000000 15.000000 0.610679
16.000000 16.000000 0.627401
16.000000 17.000000 0.676871
16.000000 18.000000 0.708136
16.000000 19.000000 0.650289
16.000000 20.000000 0.654165
16.000000 21.000000 0.661524
16.000000 22.000000 0.740601
16.000000 23.000000 0.636021
16.000000 24.000000 0.672374
16.000000 25.000000 0.700703
16.000000 26.000000 0.280920
16.000000 27.000000 0.821729
16.000000 28.000000 0.850114
16.000000 29.000000 0.594510
16.000000 30.000000 0.529231
16.000000 31.000000 0.867599
16.000000 32.000000 0.859948
16.000000 33.000000 0.814454
16.000000 34.000000 0.709597
16.000000 35.000000 0.509885
16.000000 36.000000 0.592321
16.000000 37.000000 0.639234
16.000000 38.000000 0.830410
16.000000 39.000000 0.642644

17.000000 0.000000 0.812811
17.000000 1.000000 0.829586
17.000000 2.000000 0.782164
17.000000 3.000000 0.612199
17.000000 4.000000 0.713309
17.000000 5.000000 0.577801
17.000000 6.000000 0.356223
17.000000 7.000000 0.318448
17.000000 8.000000 0.532361
17.000000 9.000000 0.563451
17.000000 10.000000 0.533172
17.000000 11.000000 0.581292
17.000000 12.000000 0.521253
17.000000 13.000000 0.533445
17.000000 14.000000 0.537358
17.000000 15.000000 0.625277
17.000000 16.000000 0.408814
17.000000 17.000000 0.608138
17.000000 18.000000 0.598760
17.000000 19.000000 0.730918
17.000000 20.000000 0.380584
17.000000 21.000000 0.617560
17.000000 22.000000 0.796664
17.000000 23.000000 0.612497
17.000000 24.000000 0.724038
17.000000 25.000000 1.000000
17.000000 26.000000 0.356872
17.000000 27.000000 0.594137
17.000000 28.000000 0.810039
17.000000 29.000000 0.526563
17.000000 30.000000 0.854982
17.000000 31.000000 0.554180
17.000000 32.000000 0.494566
17.000000 33.000000 0.559975
17.000000 34.000000 0.458938
17.000000 35.000000 0.845179
17.000000 36.000000 0.869078
17.000000 37.000000 0.826953
17.000000 38.000000 0.839053
17.000000 39.000000 0.781390

18.000000 0.000000 0.793116
18.000000 1.000000 0.697659
18.000000 2.000000 0.454363
18.000000 3.000000 0.369201
18.000000 4.000000 0.295990
18.000000 5.000000 0.435390
18.000000 6.000000 0.271743
18.000000 7.000000 0.227024
18.000000 8.000000 0.502531
18.000000 9.000000 0.287808
18.000000 10.000000 0.374023
18.000000 11.000000 0.324370
18.000000 12.000000 0.633223
18.000000 13.000000 0.446822
18.000000 14.000000 0.429968
18.000000 15.000000 0.622680
18.000000 16.000000 0.657888
18.000000 17.000000 0.640278
18.000000 18.000000 0.614800
18.000000 19.000000 0.611409
18.000000 20.000000 0.674905
18.000000 21.000000 0.630825
18.000000 22.000000 0.654791
18.000000 23.000000 0.651937
18.000000 24.000000 0.436055
18.000000 25.000000 0.702983
18.000000 26.000000 0.763136
18.000000 27.000000 0.847843
18.000000 28.000000 0.842255
18.000000 29.000000 0.823743
18.000000 30.000000 0.465544
18.000000 31.000000 0.856574
18.000000 32.000000 0.821311
18.000000 33.000000 0.797847
18.000000 34.000000 0.435352
18.000000 35.000000 0.300390
18.000000 36.000000 0.806673
18.000000 37.000000 0.475770
18.000000 38.000000 0.484317
18.000000 39.000000 0.424341

19.000000 0.000000 0.735424
19.000000 1.000000 0.731540
19.000000 2.000000 0.393260
19.000000 3.000000 0.299327
19.000000 4.000000 0.522633
19.000000 5.000000 0.139982
19.000000 6.000000 0.552692
19.000000 7.000000 0.540556
19.000000 8.000000 0.583766
19.000000 9.000000 0.549139
19.000000 10.000000 0.571234
19.000000 11.000000 0.598862
19.000000 12.000000 0.608224
19.000000 13.000000 0.593572
19.000000 14.000000 0.601130
19.000000 15.000000 0.321368
19.000000 16.000000 0.342039
19.000000 17.000000 0.324773
19.000000 18.000000 0.646972
19.000000 19.000000 0.361872
19.000000 20.000000 0.328105
19.000000 21.000000 0.734907
19.000000 22.000000 0.737371
19.000000 23.000000 0.709506
19.000000 24.000000 0.703072
19.000000 25.000000 0.830829
19.000000 26.000000 0.282412
19.000000 27.000000 0.411232
19.000000 28.000000 0.860223
19.000000 29.000000 0.871498
19.000000 30.000000 0.417912
19.000000 31.000000 0.287987
19.000000 32.000000 0.811987
19.000000 33.000000 0.921350
19.000000 34.000000 0.440504
19.000000 35.000000 0.500526
19.000000 36.000000 0.512428
19.000000 37.000000 0.814415
19.000000 38.000000 0.765821
19.000000 39.000000 0.796639

20.000000 0.000000 0.748317
20.000000 1.000000 0.675098
20.000000 2.000000 0.364406
20.000000 3.000000 0.361506
20.000000 4.000000 0.222551
20.000000 5.000000 0.512152
20.000000 6.000000 0.493624
20.000000 7.000000 0.585821
20.000000 8.000000 0.354516
20.000000 9.000000 0.286348
20.000000 10.000000 0.332804
20.000000 11.000000 0.327098
20.000000 12.000000 0.300880
20.000000 13.000000 0.358695
20.000000 14.000000 0.315515
20.000000 15.000000 0.611763
20.000000 16.000000 0.661296
20.000000 17.000000 0.632437
20.000000 18.000000 0.632743
20.000000 19.000000 0.660522
20.000000 20.000000 0.668474
20.000000 21.000000 0.302253
20.000000 22.000000 0.700468
20.000000 23.000000 0.668427
20.000000 24.000000 0.782971
20.000000 25.000000 0.804423
20.000000 26.000000 0.819323
20.000000 27.000000 0.360490
20.000000 28.000000 0.882559
20.000000 29.000000 0.546499
20.000000 30.000000 0.497619
20.000000 31.000000 0.880265
20.000000 32.000000 0.883505
20.000000 33.000000 0.907941
20.000000 34.000000 0.858003
20.000000 35.000000 0.873206
20.000000 36.000000 0.421012
20.000000 37.000000 0.816406
20.000000 38.000000 0.343912
20.000000 39.000000 0.682944

21.000000 0.000000 0.390569
21.000000 1.000000 0.618576
21.000000 2.000000 0.548839
21.000000 3.000000 0.513602
21.000000 4.000000 0.507952
21.000000 5.000000 0.518309
21.000000 6.000000 0.532479
21.000000 7.000000 0.262841
21.000000 8.000000 0.586988
21.000000 9.000000 0.267192
21.000000 10.000000 0.354476
21.000000 11.000000 0.289469
21.000000 12.000000 0.610403
21.000000 13.000000 0.438597
21.000000 14.000000 0.408493
21.000000 15.000000 0.625492
21.000000 16.000000 0.285905
21.000000 17.000000 0.649923
21.000000 18.000000 0.622479
21.000000 19.000000 0.309095
21.000000 20.000000 0.626523
21.000000 21.000000 0.648947
21.000000 22.000000 0.596811
21.000000 23.000000 0.693709
21.000000 24.000000 0.685099
21.000000 25.000000 0.768711
21.000000 26.000000 0.844748
21.000000 27.000000 0.488616
21.000000 28.000000 0.875256
21.000000 29.000000 0.897310
21.000000 30.000000 0.927536
21.000000 31.000000 0.848893
21.000000 32.000000 0.912964
21.000000 33.000000 0.388506
21.000000 34.000000 0.288105
21.000000 35.000000 0.823883
21.000000 36.000000 0.772585
21.000000 37.000000 0.682213
21.000000 38.000000 0.738324
21.000000 39.000000 0.418339

22.000000 0.000000 0.604027
22.000000 1.000000 0.337170
22.000000 2.000000 0.289892
22.000000 3.000000 0.250920
22.000000 4.000000 0.486694
22.000000 5.000000 0.322794
22.000000 6.000000 0.370808
22.000000 7.000000 0.570513
22.000000 8.000000 0.323487
22.000000 9.000000 0.297539
22.000000 10.000000 0.335707
22.000000 11.000000 0.572586
22.000000 12.000000 0.595458
22.000000 13.000000 0.637775
22.000000 14.000000 0.324804
22.000000 15.000000 0.609601
22.000000 16.000000 0.640571
22.000000 17.000000 0.628871
22.000000 18.000000 0.739102
22.000000 19.000000 0.643538
22.000000 20.000000 0.686972
22.000000 21.000000 0.623801
22.000000 22.000000 0.548645
22.000000 23.000000 0.669684
22.000000 24.000000 0.737809
22.000000 25.000000 0.717527
22.000000 26.000000 0.876692
22.000000 27.000000 0.463702
22.000000 28.000000 0.823452
22.000000 29.000000 0.926453
22.000000 30.000000 0.451860
22.000000 31.000000 0.878321
22.000000 32.000000 0.873286
22.000000 33.000000 0.816501
22.000000 34.000000 0.739619
22.000000 35.000000 0.356627
22.000000 36.000000 1.000000
22.000000 37.000000 0.667427
22.000000 38.000000 0.717350
22.000000 39.000000 0.466584

23.000000 0.000000 0.392373
23.000000 1.000000 0.498535
23.000000 2.000000 0.347544
23.000000 3.000000 0.418961
23.000000 4.000000 0.554576
23.000000 5.000000 0.372299
23.000000 6.000000 0.435073
23.000000 7.000000 0.383718
23.000000 8.000000 0.583055
23.000000 9.000000 0.284683
23.000000 10.000000 0.380194
23.000000 11.000000 0.331247
23.000000 12.000000 0.572869
23.000000 13.000000 0.385650
23.000000 14.000000 0.607353
23.000000 15.000000 0.328005
23.000000 16.000000 0.336016
23.000000 17.000000 0.667274
23.000000 18.000000 0.702011
23.000000 19.000000 0.684486
23.000000 20.000000 0.310101
23.000000 21.000000 0.649058
23.000000 22.000000 0.392382
23.000000 23.000000 0.259304
23.000000 24.000000 0.722250
23.000000 25.000000 0.741464
23.000000 26.000000 0.855764
23.000000 27.000000 0.851034
23.000000 28.000000 0.855540
23.000000 29.000000 0.872159
23.000000 30.000000 0.476358
23.000000 31.000000 0.247330
23.000000 32.000000 0.302556
23.000000 33.000000 0.319039
23.000000 34.000000 0.794561
23.000000 35.000000 0.373682
23.000000 36.000000 0.824578
23.000000 37.000000 0.710991
23.000000 38.000000 0.730637
23.000000 39.000000 0.661974

24.000000 0.000000 0.509315
24.000000 1.000000 0.336344
24.000000 2.000000 0.386267
24.000000 3.000000 0.410215
24.000000 4.000000 0.342169
24.000000 5.000000 0.361931
24.000000 6.000000 0.587273
24.000000 7.000000 0.309634
24.000000 8.000000 0.364016
24.000000 9.000000 0.317920
24.000000 10.000000 0.310672
24.000000 11.000000 0.317745
24.000000 12.000000 0.538974
24.000000 13.000000 0.588594
24.000000 14.000000 0.336314
24.000000 15.000000 0.593311
24.000000 16.000000 0.610841
24.000000 17.000000 0.631885
24.000000 18.000000 0.623130
24.000000 19.000000 0.623086
24.000000 20.000000 0.611007
24.000000 21.000000 0.635612
24.000000 22.000000 0.714400
24.000000 23.000000 0.630119
24.000000 24.000000 0.663145
24.000000 25.000000 0.776119
24.000000 26.000000 0.855844
24.000000 27.000000 0.310125
24.000000 28.000000 0.861423
24.000000 29.000000 0.856122
24.000000 30.000000 0.832620
24.000000 31.000000 0.247500
24.000000 32.000000 0.830102
24.000000 33.000000 0.853267
24.000000 34.000000 0.857482
24.000000 35.000000 0.342999
24.000000 36.000000 0.693365
24.000000 37.000000 0.736249
24.000000 38.000000 0.709449
24.000000 39.000000 0.800495

25.000000 0.000000 0.539559
25.000000 1.000000 0.318828
25.000000 2.000000 0.313481
25.000000 3.000000 0.298780
25.000000 4.000000 0.305270
25.000000 5.000000 0.322634
25.000000 6.000000 0.334739
25.000000 7.000000 0.547726
25.000000 8.000000 0.585711
25.000000 9.000000 0.297637
25.000000 10.000000 0.318967
25.000000 11.000000 0.355559
25.000000 12.000000 0.243425
25.000000 13.000000 0.603735
25.000000 14.000000 0.261467
25.000000 15.000000 0.228635
25.000000 16.000000 0.531639
25.000000 17.000000 0.571135
25.000000 18.000000 0.241436
25.000000 19.000000 0.242215
25.000000 20.000000 0.577439
25.000000 21.000000 0.628466
25.000000 22.000000 0.711876
25.000000 23.000000 0.619758
25.000000 24.000000 0.641670
25.000000 25.000000 0.765036
25.000000 26.000000 0.910155
25.000000 27.000000 0.335015
25.000000 28.000000 0.892225
25.000000 29.000000 0.392837
25.000000 30.000000 0.915485
25.000000 31.000000 0.849598
25.000000 32.000000 0.306315
25.000000 33.000000 0.300407
25.000000 34.000000 0.779886
25.000000 35.000000 0.805956
25.000000 36.000000 0.788797
25.000000 37.000000 0.734460
25.000000 38.000000 0.763035
25.000000 39.000000 0.306229

26.000000 0.000000 0.325301
26.000000 1.000000 0.227883
26.000000 2.000000 0.359854
26.000000 3.000000 0.355952
26.000000 4.000000 0.266867
26.000000 5.000000 0.308126
26.000000 6.000000 0.303763
26.000000 7.000000 0.393090
26.000000 8.000000 0.529341
26.000000 9.000000 0.264036
26.000000 10.000000 0.361460
26.000000 11.000000 0.614505
26.000000 12.000000 0.550917
26.000000 13.000000 0.676728
26.000000 14.000000 0.653401
26.000000 15.000000 0.601575
26.000000 16.000000 0.580927
26.000000 17.000000 0.597791
26.000000 18.000000 0.631859
26.000000 19.000000 0.667419
26.000000 20.000000 0.652138
26.000000 21.000000 0.657480
26.000000 22.000000 0.631452
26.000000 23.000000 0.623484
26.000000 24.000000 0.633785
26.000000 25.000000 0.752802
26.000000 26.000000 0.855932
26.000000 27.000000 0.816565
26.000000 28.000000 0.339987
26.000000 29.000000 0.295482
26.000000 30.000000 0.250249
26.000000 31.000000 0.533663
26.000000 32.000000 0.868503
26.000000 33.000000 0.811792
26.000000 34.000000 0.812408
26.000000 35.000000 0.364830
26.000000 36.000000 0.378459
26.000000 37.000000 0.692888
26.000000 38.000000 0.255091
26.000000 39.000000 0.490098

27.000000 0.000000 0.507877
27.000000 1.000000 0.516030
27.000000 2.000000 0.609463
27.000000 3.000000 0.467711
27.000000 4.000000 0.413599
27.000000 5.000000 0.471283
27.000000 6.000000 0.475258
27.000000 7.000000 0.514279
27.000000 8.000000 0.763990
27.000000 9.000000 0.574432
27.000000 10.000000 0.561722
27.000000 11.000000 0.572337
27.000000 12.000000 0.586704
27.000000 13.000000 0.580752
27.000000 14.000000 0.396291
27.000000 15.000000 0.420195
27.000000 16.000000 0.620222
27.000000 17.000000 0.661977
27.000000 18.000000 0.908611
27.000000 19.000000 0.515201
27.000000 20.000000 0.665062
27.000000 21.000000 0.670738
27.000000 22.000000 0.681661
27.000000 23.000000 0.275617
27.000000 24.000000 0.651334
27.000000 25.000000 0.804657
27.000000 26.000000 0.869493
27.000000 27.000000 0.377909
27.000000 28.000000 0.740129
27.000000 29.000000 0.605383
27.000000 30.000000 0.395477
27.000000 31.000000 0.360224
27.000000 32.000000 0.564700
27.000000 33.000000 0.365474
27.000000 34.000000 0.588355
27.000000 35.000000 0.822374
27.000000 36.000000 0.766878
27.000000 37.000000 0.770751
27.000000 38.000000 0.723573
27.000000 39.000000 0.611485

28.000000 0.000000 0.541122
28.000000 1.000000 0.549018
28.000000 2.000000 0.531565
28.000000 3.000000 0.439353
28.000000 4.000000 0.488560
28.000000 5.000000 0.552395
28.000000 6.000000 0.482526
28.000000 7.000000 0.517801
28.000000 8.000000 0.483289
28.000000 9.000000 0.389841
28.000000 10.000000 0.431316
28.000000 11.000000 0.384496
28.000000 12.000000 0.419336
28.000000 13.000000 0.588633
28.000000 14.000000 0.499060
28.000000 15.000000 0.631329
28.000000 16.000000 0.760708
28.000000 17.000000 0.618767
28.000000 18.000000 0.696876
28.000000 19.000000 0.627074
28.000000 20.000000 0.602244
28.000000 21.000000 0.667958
28.000000 22.000000 0.481078
28.000000 23.000000 0.677345
28.000000 24.000000 0.647031
28.000000 25.000000 0.777036
28.000000 26.000000 0.987618
28.000000 27.000000 0.552931
28.000000 28.000000 0.883179
28.000000 29.000000 0.848522
28.000000 30.000000 0.621137
28.000000 31.000000 0.497675
28.000000 32.000000 0.889055
28.000000 33.000000 0.781389
28.000000 34.000000 0.780974
28.000000 35.000000 0.558560
28.000000 36.000000 0.861930
28.000000 37.000000 0.776648
28.000000 38.000000 0.571767
28.000000 39.000000 0.755319

29.000000 0.000000 0.463943
29.000000 1.000000 0.484146
29.000000 2.000000 0.445940
29.000000 3.000000 0.368899
29.000000 4.000000 0.552795
29.000000 5.000000 0.347513
29.000000 6.000000 0.409178
29.000000 7.000000 0.437576
29.000000 8.000000 0.744258
29.000000 9.000000 0.456857
29.000000 10.000000 0.604677
29.000000 11.000000 0.613910
29.000000 12.000000 0.345550
29.000000 13.000000 0.646628
29.000000 14.000000 0.604201
29.000000 15.000000 0.400768
29.000000 16.000000 0.378365
29.000000 17.000000 0.602304
29.000000 18.000000 0.650245
29.000000 19.000000 0.483629
29.000000 20.000000 0.686724
29.000000 21.000000 0.660002
29.000000 22.000000 0.700347
29.000000 23.000000 0.679617
29.000000 24.000000 0.880404
29.000000 25.000000 0.753015
29.000000 26.000000 0.866818
29.000000 27.000000 0.585532
29.000000 28.000000 0.692166
29.000000 29.000000 0.757891
29.000000 30.000000 0.531347
29.000000 31.000000 0.921402
29.000000 32.000000 0.886850
29.000000 33.000000 0.805909
29.000000 34.000000 0.537659
29.000000 35.000000 0.860413
29.000000 36.000000 0.875650
29.000000 37.000000 0.456467
29.000000 38.000000 0.806454
29.000000 39.000000 0.607090


==> files/heatl.txt <==
0.000000 0.000000 0.540691
0.000000 1.000000 0.574944
0.000000 2.000000 0.520457
0.000000 3.000000 0.538675
0.000000 4.000000 0.499121
0.000000 5.000000 0.500656
0.000000 6.000000 0.505593
0.000000 7.000000 0.436746
0.000000 8.000000 0.470194
0.000000 9.000000 0.491275
0.000000 10.000000 0.490654
0.000000 11.000000 0.478428
0.000000 12.000000 0.416402
0.000000 13.000000 0.394291
0.000000 14.000000 0.521665
0.000000 15.000000 0.591213
0.000000 16.000000 0.457311
0.000000 17.000000 0.441957
0.000000 18.000000 0.461051
0.000000 19.000000 0.442726
0.000000 20.000000 0.403421
0.000000 21.000000 0.454608
0.000000 22.000000 0.461489
0.000000 23.000000 0.472239
0.000000 24.000000 0.450841
0.000000 25.000000 0.474177
0.000000 26.000000 0.461646
0.000000 27.000000 0.476119
0.000000 28.000000 0.494270
0.000000 29.000000 0.506892
0.000000 30.000000 0.520285
0.000000 31.000000 0.501840
0.000000 32.000000 0.469324
0.000000 33.000000 0.484661
0.000000 34.000000 0.474979
0.000000 35.000000 0.488861
0.000000 36.000000 0.492938
0.000000 37.000000 0.508196
0.000000 38.000000 0.487677
0.000000 39.000000 0.486370

1.000000 0.000000 0.624527
1.000000 1.000000 0.618152
1.000000 2.000000 0.532618
1.000000 3.000000 0.529520
1.000000 4.000000 0.509596
1.000000 5.000000 0.522985
1.000000 6.000000 0.506459
1.000000 7.000000 0.543931
1.000000 8.000000 0.526252
1.000000 9.000000 0.568655
1.000000 10.000000 0.558655
1.000000 11.000000 0.556431
1.000000 12.000000 0.492505
1.000000 13.000000 0.490141
1.000000 14.000000 0.548892
1.000000 15.000000 0.582279
1.000000 16.000000 0.507642
1.000000 17.000000 0.496630
1.000000 18.000000 0.517607
1.000000 19.000000 0.487687
1.000000 20.000000 0.469225
1.000000 21.000000 0.464362
1.000000 22.000000 0.454641
1.000000 23.000000 0.415884
1.000000 24.000000 0.445409
1.000000 25.000000 0.463446
1.000000 26.000000 0.443443
1.000000 27.000000 0.462988
1.000000 28.000000 0.483566
1.000000 29.000000 0.467712
1.000000 30.000000 0.539556
1.000000 31.000000 0.490368
1.000000 32.000000 0.454687
1.000000 33.000000 0.485472
1.000000 34.000000 0.487400
1.000000 35.000000 0.481763
1.000000 36.000000 0.460848
1.000000 37.000000 0.457578
1.000000 38.000000 0.440198
1.000000 39.000000 0.442285

2.000000 0.000000 0.754346
2.000000 1.000000 0.713546
2.000000 2.000000 0.636120
2.000000 3.000000 0.601397
2.000000 4.000000 0.570069
2.000000 5.000000 0.580109
2.000000 6.000000 0.554827
2.000000 7.000000 0.505866
2.000000 8.000000 0.510334
2.000000 9.000000 0.505513
2.000000 10.000000 0.486049
2.000000 11.000000 0.509195
2.000000 12.000000 0.535244
2.000000 13.000000 0.490548
2.000000 14.000000 0.505313
2.000000 15.000000 0.575659
2.000000 16.000000 0.524200
2.000000 17.000000 0.539602
2.000000 18.000000 0.536969
2.000000 19.000000 0.525096
2.000000 20.000000 0.478583
2.000000 21.000000 0.501606
2.000000 22.000000 0.468446
2.000000 23.000000 0.496218
2.000000 24.000000 0.519298
2.000000 25.000000 0.489079
2.000000 26.000000 0.436591
2.000000 27.000000 0.459379
2.000000 28.000000 0.479284
2.000000 29.000000 0.467635
2.000000 30.000000 0.505872
2.000000 31.000000 0.451889
2.000000 32.000000 0.492234
2.000000 33.000000 0.459445
2.000000 34.000000 0.465484
2.000000 35.000000 0.483903
2.000000 36.000000 0.445391
2.000000 37.000000 0.441175
2.000000 38.000000 0.447980
2.000000 39.000000 0.481655

3.000000 0.000000 0.918368
3.000000 1.000000 0.811152
3.000000 2.000000 0.761348
3.000000 3.000000 0.767887
3.000000 4.000000 0.785326
3.000000 5.000000 0.643534
3.000000 6.000000 0.691158
3.000000 7.000000 0.652790
3.000000 8.000000 0.666936
3.000000 9.000000 0.623027
3.000000 10.000000 0.612180
3.000000 11.000000 0.554163
3.000000 12.000000 0.517960
3.000000 13.000000 0.515601
3.000000 14.000000 0.505146
3.000000 15.000000 0.480758
3.000000 16.000000 0.516896
3.000000 17.000000 0.502227
3.000000 18.000000 0.457982
3.000000 19.000000 0.451445
3.000000 20.000000 0.446483
3.000000 21.000000 0.442863
3.000000 22.000000 0.447555
3.000000 23.000000 0.479901
3.000000 24.000000 0.489886
3.000000 25.000000 0.432843
3.000000 26.000000 0.434859
3.000000 27.000000 0.473961
3.000000 28.000000 0.445361
3.000000 29.000000 0.478583
3.000000 30.000000 0.490519
3.000000 31.000000 0.455947
3.000000 32.000000 0.481047
3.000000 33.000000 0.466074
3.000000 34.000000 0.454046
3.000000 35.000000 0.482726
3.000000 36.000000 0.494414
3.000000 37.000000 0.498748
3.000000 38.000000 0.518357
3.000000 39.000000 0.508272

4.000000 0.000000 0.963392
4.000000 1.000000 0.927783
4.000000 2.000000 0.903000
4.000000 3.000000 0.952171
4.000000 4.000000 0.941067
4.000000 5.000000 0.861177
4.000000 6.000000 0.787023
4.000000 7.000000 0.724645
4.000000 8.000000 0.723389
4.000000 9.000000 0.707573
4.000000 10.000000 0.697821
4.000000 11.000000 0.651333
4.000000 12.000000 0.685950
4.000000 13.000000 0.624418
4.000000 14.000000 0.564898
4.000000 15.000000 0.534909
4.000000 16.000000 0.507774
4.000000 17.000000 0.556285
4.000000 18.000000 0.532949
4.000000 19.000000 0.553451
4.000000 20.000000 0.512635
4.000000 21.000000 0.483325
4.000000 22.000000 0.509707
4.000000 23.000000 0.515162
4.000000 24.000000 0.538706
4.000000 25.000000 0.475326
4.000000 26.000000 0.484681
4.000000 27.000000 0.528553
4.000000 28.000000 0.497805
4.000000 29.000000 0.540050
4.000000 30.000000 0.490264
4.000000 31.000000 0.543383
4.000000 32.000000 0.545188
4.000000 33.000000 0.544094
4.000000 34.000000 0.565255
4.000000 35.000000 0.563891
4.000000 36.000000 0.600589
4.000000 37.000000 0.603719
4.000000 38.000000 0.621220
4.000000 39.000000 0.571905

5.000000 0.000000 0.920233
5.000000 1.000000 0.919733
5.000000 2.000000 0.997052
5.000000 3.000000 0.937918
5.000000 4.000000 0.925589
5.000000 5.000000 0.907919
5.000000 6.000000 0.892725
5.000000 7.000000 0.855486
5.000000 8.000000 0.851891
5.000000 9.000000 0.764022
5.000000 10.000000 0.692477
5.000000 11.000000 0.660155
5.000000 12.000000 0.637554
5.000000 13.000000 0.647866
5.000000 14.000000 0.639958
5.000000 15.000000 0.595770
5.000000 16.000000 0.622888
5.000000 17.000000 0.653862
5.000000 18.000000 0.657963
5.000000 19.000000 0.666745
5.000000 20.000000 0.680430
5.000000 21.000000 0.633802
5.000000 22.000000 0.628994
5.000000 23.000000 0.623783
5.000000 24.000000 0.649124
5.000000 25.000000 0.592922
5.000000 26.000000 0.554354
5.000000 27.000000 0.542746
5.000000 28.000000 0.525702
5.000000 29.000000 0.516295
5.000000 30.000000 0.482604
5.000000 31.000000 0.485456
5.000000 32.000000 0.496722
5.000000 33.000000 0.537662
5.000000 34.000000 0.552265
5.000000 35.000000 0.519378
5.000000 36.000000 0.556456
5.000000 37.000000 0.555310
5.000000 38.000000 0.575727
5.000000 39.000000 0.597895

6.000000 0.000000 0.959621
6.000000 1.000000 0.975614
6.000000 2.000000 0.926103
6.000000 3.000000 0.923242
6.000000 4.000000 0.919559
6.000000 5.000000 0.904379
6.000000 6.000000 0.896261
6.000000 7.000000 0.831884
6.000000 8.000000 0.790775
6.000000 9.000000 0.773424
6.000000 10.000000 0.829759
6.000000 11.000000 0.827229
6.000000 12.000000 0.834883
6.000000 13.000000 0.791735
6.000000 14.000000 0.709239
6.000000 15.000000 0.713354
6.000000 16.000000 0.658842
6.000000 17.000000 0.703221
6.000000 18.000000 0.636078
6.000000 19.000000 0.658576
6.000000 20.000000 0.647196
6.000000 21.000000 0.652257
6.000000 22.000000 0.639362
6.000000 23.000000 0.660386
6.000000 24.000000 0.675876
6.000000 25.000000 0.626515
6.000000 26.000000 0.580725
6.000000 27.000000 0.538226
6.000000 28.000000 0.529455
6.000000 29.000000 0.542360
6.000000 30.000000 0.539335
6.000000 31.000000 0.500051
6.000000 32.000000 0.509820
6.000000 33.000000 0.533822
6.000000 34.000000 0.525753
6.000000 35.000000 0.521186
6.000000 36.000000 0.529463
6.000000 37.000000 0.559596
6.000000 38.000000 0.568465
6.000000 39.000000 0.562630

7.000000 0.000000 0.954239
7.000000 1.000000 0.956142
7.000000 2.000000 0.914129
7.000000 3.000000 0.948952
7.000000 4.000000 0.945570
7.000000 5.000000 0.911957
7.000000 6.000000 0.856901
7.000000 7.000000 0.805323
7.000000 8.000000 0.893923
7.000000 9.000000 0.868265
7.000000 10.000000 0.855882
7.000000 11.000000 0.804009
7.000000 12.000000 0.796969
7.000000 13.000000 0.727022
7.000000 14.000000 0.703851
7.000000 15.000000 0.636811
7.000000 16.000000 0.670377
7.000000 17.000000 0.667144
7.000000 18.000000 0.663721
7.000000 19.000000 0.672288
7.000000 20.000000 0.672695
7.000000 21.000000 0.634330
7.000000 22.000000 0.629965
7.000000 23.000000 0.669942
7.000000 24.000000 0.672176
7.000000 25.000000 0.643748
7.000000 26.000000 0.635493
7.000000 27.000000 0.578229
7.000000 28.000000 0.562253
7.000000 29.000000 0.557798
7.000000 30.000000 0.521044
7.000000 31.000000 0.535170
7.000000 32.000000 0.468138
7.000000 33.000000 0.497088
7.000000 34.000000 0.526828
7.000000 35.000000 0.506663
7.000000 36.000000 0.530098
7.000000 37.000000 0.537924
7.000000 38.000000 0.561109
7.000000 39.000000 0.553550

8.000000 0.000000 0.957607
8.000000 1.000000 0.951575
8.000000 2.000000 0.907334
8.000000 3.000000 0.861788
8.000000 4.000000 0.887682
8.000000 5.000000 0.869564
8.000000 6.000000 0.837731
8.000000 7.000000 0.839367
8.000000 8.000000 0.791676
8.000000 9.000000 0.799254
8.000000 10.000000 0.782414
8.000000 11.000000 0.755882
8.000000 12.000000 0.720668
8.000000 13.000000 0.732124
8.000000 14.000000 0.686800
8.000000 15.000000 0.670457
8.000000 16.000000 0.648944
8.000000 17.000000 0.634483
8.000000 18.000000 0.557856
8.000000 19.000000 0.567451
8.000000 20.000000 0.607641
8.000000 21.000000 0.576131
8.000000 22.000000 0.621511
8.000000 23.000000 0.652633
8.000000 24.000000 0.604282
8.000000 25.000000 0.594144
8.000000 26.000000 0.581771
8.000000 27.000000 0.584302
8.000000 28.000000 0.581435
8.000000 29.000000 0.579172
8.000000 30.000000 0.554357
8.000000 31.000000 0.486185
8.000000 32.000000 0.429385
8.000000 33.000000 0.490185
8.000000 34.000000 0.497415
8.000000 35.000000 0.474608
8.000000 36.000000 0.454451
8.000000 37.000000 0.478228
8.000000 38.000000 0.489853
8.000000 39.000000 0.500763

9.000000 0.000000 0.973301
9.000000 1.000000 1.000000
9.000000 2.000000 0.895769
9.000000 3.000000 0.834501
9.000000 4.000000 0.816660
9.000000 5.000000 0.781828
9.000000 6.000000 0.820139
9.000000 7.000000 0.849280
9.000000 8.000000 0.793801
9.000000 9.000000 0.827840
9.000000 10.000000 0.797468
9.000000 11.000000 0.727595
9.000000 12.000000 0.684115
9.000000 13.000000 0.635652
9.000000 14.000000 0.634688
9.000000 15.000000 0.620041
9.000000 16.000000 0.601576
9.000000 17.000000 0.536015
9.000000 18.000000 0.509032
9.000000 19.000000 0.519174
9.000000 20.000000 0.534448
9.000000 21.000000 0.528175
9.000000 22.000000 0.532312
9.000000 23.000000 0.592034
9.000000 24.000000 0.561135
9.000000 25.000000 0.552511
9.000000 26.000000 0.545758
9.000000 27.000000 0.544960
9.000000 28.000000 0.575045
9.000000 29.000000 0.604113
9.000000 30.000000 0.589869
9.000000 31.000000 0.500527
9.000000 32.000000 0.491522
9.000000 33.000000 0.474567
9.000000 34.000000 0.480540
9.000000 35.000000 0.506943
9.000000 36.000000 0.504370
9.000000 37.000000 0.517321
9.000000 38.000000 0.492478
9.000000 39.000000 0.513224

10.000000 0.000000 0.953185
10.000000 1.000000 0.932878
10.000000 2.000000 0.796262
10.000000 3.000000 0.828866
10.000000 4.000000 0.788837
10.000000 5.000000 0.814933
10.000000 6.000000 0.894381
10.000000 7.000000 0.898399
10.000000 8.000000 0.766690
10.000000 9.000000 0.745258
10.000000 10.000000 0.614076
10.000000 11.000000 0.558879
10.000000 12.000000 0.531019
10.000000 13.000000 0.495515
10.000000 14.000000 0.516662
10.000000 15.000000 0.518443
10.000000 16.000000 0.497032
10.000000 17.000000 0.473143
10.000000 18.000000 0.489602
10.000000 19.000000 0.478966
10.000000 20.000000 0.483887
10.000000 21.000000 0.481869
10.000000 22.000000 0.475379
10.000000 23.000000 0.525629
10.000000 24.000000 0.522678
10.000000 25.000000 0.506052
10.000000 26.000000 0.495877
10.000000 27.000000 0.581482
10.000000 28.000000 0.577717
10.000000 29.000000 0.551969
10.000000 30.000000 0.571329
10.000000 31.000000 0.496013
10.000000 32.000000 0.413611
10.000000 33.000000 0.464865
10.000000 34.000000 0.465317
10.000000 35.000000 0.468581
10.000000 36.000000 0.450951
10.000000 37.000000 0.445033
10.000000 38.000000 0.427902
10.000000 39.000000 0.454841

11.000000 0.000000 0.890403
11.000000 1.000000 0.836532
11.000000 2.000000 0.766574
11.000000 3.000000 0.799202
11.000000 4.000000 0.782126
11.000000 5.000000 0.815050
11.000000 6.000000 0.939381
11.000000 7.000000 0.806670
11.000000 8.000000 0.600015
11.000000 9.000000 0.613459
11.000000 10.000000 0.579903
11.000000 11.000000 0.551750
11.000000 12.000000 0.492952
11.000000 13.000000 0.487796
11.000000 14.000000 0.469370
11.000000 15.000000 0.464115
11.000000 16.000000 0.415124
11.000000 17.000000 0.412003
11.000000 18.000000 0.372705
11.000000 19.000000 0.359336
11.000000 20.000000 0.361672
11.000000 21.000000 0.378981
11.000000 22.000000 0.406151
11.000000 23.000000 0.442370
11.000000 24.000000 0.403302
11.000000 25.000000 0.409850
11.000000 26.000000 0.430178
11.000000 27.000000 0.532507
11.000000 28.000000 0.519012
11.000000 29.000000 0.512790
11.000000 30.000000 0.540766
11.000000 31.000000 0.515813
11.000000 32.000000 0.449555
11.000000 33.000000 0.453353
11.000000 34.000000 0.400702
11.000000 35.000000 0.420936
11.000000 36.000000 0.414203
11.000000 37.000000 0.436707
11.000000 38.000000 0.464810
11.000000 39.000000 0.500039

12.000000 0.000000 0.807891
12.000000 1.000000 0.779650
12.000000 2.000000 0.667443
12.000000 3.000000 0.724110
12.000000 4.000000 0.809685
12.000000 5.000000 0.856011
12.000000 6.000000 0.793204
12.000000 7.000000 0.656882
12.000000 8.000000 0.546967
12.000000 9.000000 0.555356
12.000000 10.000000 0.523957
12.000000 11.000000 0.481872
12.000000 12.000000 0.402524
12.000000 13.000000 0.387452
12.000000 14.000000 0.388117
12.000000 15.000000 0.380951
12.000000 16.000000 0.362027
12.000000 17.000000 0.362715
12.000000 18.000000 0.377197
12.000000 19.000000 0.389693
12.000000 20.000000 0.390311
12.000000 21.000000 0.377499
12.000000 22.000000 0.399151
12.000000 23.000000 0.402705
12.000000 24.000000 0.360861
12.000000 25.000000 0.361594
12.000000 26.000000 0.397375
12.000000 27.000000 0.572583
12.000000 28.000000 0.528936
12.000000 29.000000 0.511310
12.000000 30.000000 0.528112
12.000000 31.000000 0.553478
12.000000 32.000000 0.486458
12.000000 33.000000 0.440932
12.000000 34.000000 0.421867
12.000000 35.000000 0.469243
12.000000 36.000000 0.508012
12.000000 37.000000 0.564887
12.000000 38.000000 0.573130
12.000000 39.000000 0.572645

13.000000 0.000000 0.759393
13.000000 1.000000 0.703190
13.000000 2.000000 0.669157
13.000000 3.000000 0.811172
13.000000 4.000000 0.840056
13.000000 5.000000 0.737478
13.000000 6.000000 0.717851
13.000000 7.000000 0.500925
13.000000 8.000000 0.448412
13.000000 9.000000 0.434877
13.000000 10.000000 0.437730
13.000000 11.000000 0.438091
13.000000 12.000000 0.415781
13.000000 13.000000 0.407109
13.000000 14.000000 0.386906
13.000000 15.000000 0.392892
13.000000 16.000000 0.383773
13.000000 17.000000 0.398149
13.000000 18.000000 0.418464
13.000000 19.000000 0.392695
13.000000 20.000000 0.400636
13.000000 21.000000 0.415627
13.000000 22.000000 0.419792
13.000000 23.000000 0.384324
13.000000 24.000000 0.402597
13.000000 25.000000 0.435215
13.000000 26.000000 0.384954
13.000000 27.000000 0.556105
13.000000 28.000000 0.559489
13.000000 29.000000 0.513211
13.000000 30.000000 0.557282
13.000000 31.000000 0.554121
13.000000 32.000000 0.520473
13.000000 33.000000 0.477679
13.000000 34.000000 0.541555
13.000000 35.000000 0.574188
13.000000 36.000000 0.569986
13.000000 37.000000 0.562885
13.000000 38.000000 0.578694
13.000000 39.000000 0.599810

14.000000 0.000000 0.719140
14.000000 1.000000 0.731184
14.000000 2.000000 0.811562
14.000000 3.000000 0.802119
14.000000 4.000000 0.786218
14.000000 5.000000 0.761579
14.000000 6.000000 0.568500
14.000000 7.000000 0.429456
14.000000 8.000000 0.383783
14.000000 9.000000 0.418115
14.000000 10.000000 0.416598
14.000000 11.000000 0.450239
14.000000 12.000000 0.394336
14.000000 13.000000 0.398025
14.000000 14.000000 0.410444
14.000000 15.000000 0.402063
14.000000 16.000000 0.382688
14.000000 17.000000 0.381472
14.000000 18.000000 0.403372
14.000000 19.000000 0.400334
14.000000 20.000000 0.391358
14.000000 21.000000 0.394629
14.000000 22.000000 0.408528
14.000000 23.000000 0.411874
14.000000 24.000000 0.431734
14.000000 25.000000 0.494634
14.000000 26.000000 0.433163
14.000000 27.000000 0.534301
14.000000 28.000000 0.569952
14.000000 29.000000 0.547044
14.000000 30.000000 0.574215
14.000000 31.000000 0.586015
14.000000 32.000000 0.562947
14.000000 33.000000 0.506512
14.000000 34.000000 0.496639
14.000000 35.000000 0.561828
14.000000 36.000000 0.528749
14.000000 37.000000 0.567684
14.000000 38.000000 0.606708
14.000000 39.000000 0.594360

15.000000 0.000000 0.720876
15.000000 1.000000 0.824858
15.000000 2.000000 0.759453
15.000000 3.000000 0.729964
15.000000 4.000000 0.691489
15.000000 5.000000 0.526357
15.000000 6.000000 0.449385
15.000000 7.000000 0.358346
15.000000 8.000000 0.360869
15.000000 9.000000 0.394576
15.000000 10.000000 0.411305
15.000000 11.000000 0.467668
15.000000 12.000000 0.440881
15.000000 13.000000 0.437464
15.000000 14.000000 0.443869
15.000000 15.000000 0.416223
15.000000 16.000000 0.407607
15.000000 17.000000 0.407367
15.000000 18.000000 0.418222
15.000000 19.000000 0.410929
15.000000 20.000000 0.391229
15.000000 21.000000 0.411807
15.000000 22.000000 0.393947
15.000000 23.000000 0.420681
15.000000 24.000000 0.431272
15.000000 25.000000 0.501886
15.000000 26.000000 0.447377
15.000000 27.000000 0.578092
15.000000 28.000000 0.597869
15.000000 29.000000 0.600223
15.000000 30.000000 0.635037
15.000000 31.000000 0.650491
15.000000 32.000000 0.522948
15.000000 33.000000 0.538360
15.000000 34.000000 0.514134
15.000000 35.000000 0.541778
15.000000 36.000000 0.541115
15.000000 37.000000 0.572834
15.000000 38.000000 0.583947
15.000000 39.000000 0.567039

16.000000 0.000000 0.833790
16.000000 1.000000 0.793746
16.000000 2.000000 0.767950
16.000000 3.000000 0.711045
16.000000 4.000000 0.552658
16.000000 5.000000 0.449307
16.000000 6.000000 0.373656
16.000000 7.000000 0.356663
16.000000 8.000000 0.345988
16.000000 9.000000 0.356645
16.000000 10.000000 0.365687
16.000000 11.000000 0.397366
16.000000 12.000000 0.411673
16.000000 13.000000 0.398674
16.000000 14.000000 0.412780
16.000000 15.000000 0.414261
16.000000 16.000000 0.403833
16.000000 17.000000 0.442146
16.000000 18.000000 0.450546
16.000000 19.000000 0.461361
16.000000 20.000000 0.469297
16.000000 21.000000 0.455568
16.000000 22.000000 0.433288
16.000000 23.000000 0.443730
16.000000 24.000000 0.466779
16.000000 25.000000 0.525066
16.000000 26.000000 0.460884
16.000000 27.000000 0.627391
16.000000 28.000000 0.671351
16.000000 29.000000 0.676620
16.000000 30.000000 0.727228
16.000000 31.000000 0.716329
16.000000 32.000000 0.647286
16.000000 33.000000 0.622746
16.000000 34.000000 0.584858
16.000000 35.000000 0.593720
16.000000 36.000000 0.592317
16.000000 37.000000 0.578149
16.000000 38.000000 0.567302
16.000000 39.000000 0.541892

17.000000 0.000000 0.809553
17.000000 1.000000 0.799355
17.000000 2.000000 0.723607
17.000000 3.000000 0.577035
17.000000 4.000000 0.492502
17.000000 5.000000 0.407045
17.000000 6.000000 0.360807
17.000000 7.000000 0.389925
17.000000 8.000000 0.366083
17.000000 9.000000 0.352232
17.000000 10.000000 0.355300
17.000000 11.000000 0.387463
17.000000 12.000000 0.412665
17.000000 13.000000 0.419144
17.000000 14.000000 0.435528
17.000000 15.000000 0.417052
17.000000 16.000000 0.423983
17.000000 17.000000 0.446563
17.000000 18.000000 0.415715
17.000000 19.000000 0.423064
17.000000 20.000000 0.430083
17.000000 21.000000 0.468164
17.000000 22.000000 0.461211
17.000000 23.000000 0.458252
17.000000 24.000000 0.458531
17.000000 25.000000 0.518734
17.000000 26.000000 0.501350
17.000000 27.000000 0.683891
17.000000 28.000000 0.684799
17.000000 29.000000 0.747990
17.000000 30.000000 0.782851
17.000000 31.000000 0.715446
17.000000 32.000000 0.753222
17.000000 33.000000 0.666842
17.000000 34.000000 0.702256
17.000000 35.000000 0.675234
17.000000 36.000000 0.642291
17.000000 37.000000 0.568968
17.000000 38.000000 0.541168
17.000000 39.000000 0.499538

18.000000 0.000000 0.760673
18.000000 1.000000 0.684337
18.000000 2.000000 0.529502
18.000000 3.000000 0.500609
18.000000 4.000000 0.433191
18.000000 5.000000 0.348490
18.000000 6.000000 0.372232
18.000000 7.000000 0.368763
18.000000 8.000000 0.402018
18.000000 9.000000 0.391607
18.000000 10.000000 0.390183
18.000000 11.000000 0.394435
18.000000 12.000000 0.417574
18.000000 13.000000 0.422146
18.000000 14.000000 0.401403
18.000000 15.000000 0.393303
18.000000 16.000000 0.404666
18.000000 17.000000 0.430056
18.000000 18.000000 0.426424
18.000000 19.000000 0.420679
18.000000 20.000000 0.419026
18.000000 21.000000 0.425790
18.000000 22.000000 0.414465
18.000000 23.000000 0.440039
18.000000 24.000000 0.477846
18.000000 25.000000 0.496968
18.000000 26.000000 0.521749
18.000000 27.000000 0.750036
18.000000 28.000000 0.703717
18.000000 29.000000 0.792491
18.000000 30.000000 0.785077
18.000000 31.000000 0.749645
18.000000 32.000000 0.734090
18.000000 33.000000 0.718743
18.000000 34.000000 0.673037
18.000000 35.000000 0.669231
18.000000 36.000000 0.637876
18.000000 37.000000 0.568367
18.000000 38.000000 0.520289
18.000000 39.000000 0.455075

19.000000 0.000000 0.682908
19.000000 1.000000 0.540788
19.000000 2.000000 0.475740
19.000000 3.000000 0.428623
19.000000 4.000000 0.380278
19.000000 5.000000 0.403256
19.000000 6.000000 0.381231
19.000000 7.000000 0.384125
19.000000 8.000000 0.391136
19.000000 9.000000 0.360507
19.000000 10.000000 0.362128
19.000000 11.000000 0.378301
19.000000 12.000000 0.407560
19.000000 13.000000 0.414197
19.000000 14.000000 0.390345
19.000000 15.000000 0.397582
19.000000 16.000000 0.401500
19.000000 17.000000 0.426328
19.000000 18.000000 0.405024
19.000000 19.000000 0.413081
19.000000 20.000000 0.418681
19.000000 21.000000 0.411482
19.000000 22.000000 0.441407
19.000000 23.000000 0.432400
19.000000 24.000000 0.449623
19.000000 25.000000 0.464960
19.000000 26.000000 0.562512
19.000000 27.000000 0.762279
19.000000 28.000000 0.701254
19.000000 29.000000 0.787018
19.000000 30.000000 0.755894
19.000000 31.000000 0.786246
19.000000 32.000000 0.695081
19.000000 33.000000 0.691837
19.000000 34.000000 0.639919
19.000000 35.000000 0.560876
19.000000 36.000000 0.538079
19.000000 37.000000 0.508844
19.000000 38.000000 0.495763
19.000000 39.000000 0.468244

20.000000 0.000000 0.515362
20.000000 1.000000 0.489791
20.000000 2.000000 0.429833
20.000000 3.000000 0.392493
20.000000 4.000000 0.369979
20.000000 5.000000 0.385352
20.000000 6.000000 0.387418
20.000000 7.000000 0.409379
20.000000 8.000000 0.397158
20.000000 9.000000 0.379243
20.000000 10.000000 0.390406
20.000000 11.000000 0.382969
20.000000 12.000000 0.396367
20.000000 13.000000 0.405008
20.000000 14.000000 0.388433
20.000000 15.000000 0.392984
20.000000 16.000000 0.393195
20.000000 17.000000 0.398607
20.000000 18.000000 0.398515
20.000000 19.000000 0.395296
20.000000 20.000000 0.380736
20.000000 21.000000 0.396071
20.000000 22.000000 0.411565
20.000000 23.000000 0.425696
20.000000 24.000000 0.446175
20.000000 25.000000 0.461432
20.000000 26.000000 0.609595
20.000000 27.000000 0.722744
20.000000 28.000000 0.707402
20.000000 29.000000 0.785292
20.000000 30.000000 0.765526
20.000000 31.000000 0.766410
20.000000 32.000000 0.668616
20.000000 33.000000 0.624146
20.000000 34.000000 0.566625
20.000000 35.000000 0.511865
20.000000 36.000000 0.535625
20.000000 37.000000 0.507347
20.000000 38.000000 0.479561
20.000000 39.000000 0.423295

21.000000 0.000000 0.454810
21.000000 1.000000 0.410264
21.000000 2.000000 0.370611
21.000000 3.000000 0.393289
21.000000 4.000000 0.371978
21.000000 5.000000 0.396247
21.000000 6.000000 0.387742
21.000000 7.000000 0.394465
21.000000 8.000000 0.402172
21.000000 9.000000 0.392646
21.000000 10.000000 0.386434
21.000000 11.000000 0.380567
21.000000 12.000000 0.394150
21.000000 13.000000 0.412390
21.000000 14.000000 0.389076
21.000000 15.000000 0.389273
21.000000 16.000000 0.406391
21.000000 17.000000 0.408627
21.000000 18.000000 0.401288
21.000000 19.000000 0.390026
21.000000 20.000000 0.406394
21.000000 21.000000 0.406053
21.000000 22.000000 0.425578
21.000000 23.000000 0.418413
21.000000 24.000000 0.457514
21.000000 25.000000 0.499721
21.000000 26.000000 0.679651
21.000000 27.000000 0.721520
21.000000 28.000000 0.710002
21.000000 29.000000 0.798971
21.000000 30.000000 0.778514
21.000000 31.000000 0.723025
21.000000 32.000000 0.600399
21.000000 33.000000 0.607894
21.000000 34.000000 0.581338
21.000000 35.000000 0.543308
21.000000 36.000000 0.489847
21.000000 37.000000 0.449094
21.000000 38.000000 0.433352
21.000000 39.000000 0.401127

22.000000 0.000000 0.384330
22.000000 1.000000 0.356126
22.000000 2.000000 0.370171
22.000000 3.000000 0.383306
22.000000 4.000000 0.367189
22.000000 5.000000 0.392349
22.000000 6.000000 0.389339
22.000000 7.000000 0.413091
22.000000 8.000000 0.388264
22.000000 9.000000 0.388154
22.000000 10.000000 0.376256
22.000000 11.000000 0.379457
22.000000 12.000000 0.390471
22.000000 13.000000 0.415435
22.000000 14.000000 0.404591
22.000000 15.000000 0.405404
22.000000 16.000000 0.418265
22.000000 17.000000 0.432201
22.000000 18.000000 0.425133
22.000000 19.000000 0.407258
22.000000 20.000000 0.412295
22.000000 21.000000 0.422800
22.000000 22.000000 0.445357
22.000000 23.000000 0.449919
22.000000 24.000000 0.476561
22.000000 25.000000 0.521770
22.000000 26.000000 0.776848
22.000000 27.000000 0.677565
22.000000 28.000000 0.736019
22.000000 29.000000 0.759579
22.000000 30.000000 0.780014
22.000000 31.000000 0.697284
22.000000 32.000000 0.631765
22.000000 33.000000 0.637769
22.000000 34.000000 0.594562
22.000000 35.000000 0.572034
22.000000 36.000000 0.476565
22.000000 37.000000 0.420474
22.000000 38.000000 0.427156
22.000000 39.000000 0.442340

23.000000 0.000000 0.343044
23.000000 1.000000 0.381574
23.000000 2.000000 0.362472
23.000000 3.000000 0.359839
23.000000 4.000000 0.358291
23.000000 5.000000 0.367228
23.000000 6.000000 0.373266
23.000000 7.000000 0.367304
23.000000 8.000000 0.372791
23.000000 9.000000 0.386395
23.000000 10.000000 0.379903
23.000000 11.000000 0.386051
23.000000 12.000000 0.397951
23.000000 13.000000 0.432067
23.000000 14.000000 0.441285
23.000000 15.000000 0.426478
23.000000 16.000000 0.425939
23.000000 17.000000 0.427410
23.000000 18.000000 0.449651
23.000000 19.000000 0.425892
23.000000 20.000000 0.442814
23.000000 21.000000 0.437856
23.000000 22.000000 0.461640
23.000000 23.000000 0.458489
23.000000 24.000000 0.482154
23.000000 25.000000 0.576255
23.000000 26.000000 0.831466
23.000000 27.000000 0.713235
23.000000 28.000000 0.748674
23.000000 29.000000 0.785921
23.000000 30.000000 0.779565
23.000000 31.000000 0.700494
23.000000 32.000000 0.663213
23.000000 33.000000 0.679539
23.000000 34.000000 0.597140
23.000000 35.000000 0.555973
23.000000 36.000000 0.519755
23.000000 37.000000 0.480843
23.000000 38.000000 0.451226
23.000000 39.000000 0.449103

24.000000 0.000000 0.381408
24.000000 1.000000 0.370538
24.000000 2.000000 0.359587
24.000000 3.000000 0.377004
24.000000 4.000000 0.404509
24.000000 5.000000 0.399168
24.000000 6.000000 0.398722
24.000000 7.000000 0.380452
24.000000 8.000000 0.370164
24.000000 9.000000 0.369334
24.000000 10.000000 0.367405
24.000000 11.000000 0.382813
24.000000 12.000000 0.388882
24.000000 13.000000 0.421188
24.000000 14.000000 0.452945
24.000000 15.000000 0.435299
24.000000 16.000000 0.437810
24.000000 17.000000 0.432761
24.000000 18.000000 0.449069
24.000000 19.000000 0.437760
24.000000 20.000000 0.429423
24.000000 21.000000 0.445832
24.000000 22.000000 0.471004
24.000000 23.000000 0.465521
24.000000 24.000000 0.494215
24.000000 25.000000 0.620455
24.000000 26.000000 0.861147
24.000000 27.000000 0.749181
24.000000 28.000000 0.777600
24.000000 29.000000 0.777529
24.000000 30.000000 0.773521
24.000000 31.000000 0.665197
24.000000 32.000000 0.714614
24.000000 33.000000 0.707510
24.000000 34.000000 0.566413
24.000000 35.000000 0.599821
24.000000 36.000000 0.541185
24.000000 37.000000 0.510218
24.000000 38.000000 0.459857
24.000000 39.000000 0.457992

25.000000 0.000000 0.354956
25.000000 1.000000 0.349522
25.000000 2.000000 0.348211
25.000000 3.000000 0.376423
25.000000 4.000000 0.380335
25.000000 5.000000 0.379880
25.000000 6.000000 0.371925
25.000000 7.000000 0.385155
25.000000 8.000000 0.370840
25.000000 9.000000 0.383289
25.000000 10.000000 0.395914
25.000000 11.000000 0.398488
25.000000 12.000000 0.381755
25.000000 13.000000 0.397265
25.000000 14.000000 0.433296
25.000000 15.000000 0.393485
25.000000 16.000000 0.405543
25.000000 17.000000 0.399165
25.000000 18.000000 0.422801
25.000000 19.000000 0.424791
25.000000 20.000000 0.423812
25.000000 21.000000 0.426178
25.000000 22.000000 0.451480
25.000000 23.000000 0.452817
25.000000 24.000000 0.473758
25.000000 25.000000 0.617944
25.000000 26.000000 0.837701
25.000000 27.000000 0.735567
25.000000 28.000000 0.812703
25.000000 29.000000 0.761593
25.000000 30.000000 0.741128
25.000000 31.000000 0.699357
25.000000 32.000000 0.797444
25.000000 33.000000 0.661733
25.000000 34.000000 0.576550
25.000000 35.000000 0.555745
25.000000 36.000000 0.549773
25.000000 37.000000 0.469752
25.000000 38.000000 0.457880
25.000000 39.000000 0.463441

26.000000 0.000000 0.356496
26.000000 1.000000 0.382066
26.000000 2.000000 0.385695
26.000000 3.000000 0.371575
26.000000 4.000000 0.346226
26.000000 5.000000 0.353961
26.000000 6.000000 0.352773
26.000000 7.000000 0.360102
26.000000 8.000000 0.387576
26.000000 9.000000 0.366457
26.000000 10.000000 0.358631
26.000000 11.000000 0.368673
26.000000 12.000000 0.376783
26.000000 13.000000 0.389624
26.000000 14.000000 0.389424
26.000000 15.000000 0.378191
26.000000 16.000000 0.380223
26.000000 17.000000 0.397678
26.000000 18.000000 0.419671
26.000000 19.000000 0.433208
26.000000 20.000000 0.405869
26.000000 21.000000 0.411053
26.000000 22.000000 0.450512
26.000000 23.000000 0.431032
26.000000 24.000000 0.468716
26.000000 25.000000 0.583376
26.000000 26.000000 0.774978
26.000000 27.000000 0.725944
26.000000 28.000000 0.784617
26.000000 29.000000 0.762161
26.000000 30.000000 0.766145
26.000000 31.000000 0.734724
26.000000 32.000000 0.858631
26.000000 33.000000 0.639534
26.000000 34.000000 0.627073
26.000000 35.000000 0.588163
26.000000 36.000000 0.572677
26.000000 37.000000 0.503621
26.000000 38.000000 0.476741
26.000000 39.000000 0.456541

27.000000 0.000000 0.390085
27.000000 1.000000 0.382677
27.000000 2.000000 0.379238
27.000000 3.000000 0.389832
27.000000 4.000000 0.374405
27.000000 5.000000 0.367788
27.000000 6.000000 0.371145
27.000000 7.000000 0.383779
27.000000 8.000000 0.392240
27.000000 9.000000 0.387163
27.000000 10.000000 0.382562
27.000000 11.000000 0.378595
27.000000 12.000000 0.347403
27.000000 13.000000 0.365430
27.000000 14.000000 0.394619
27.000000 15.000000 0.376421
27.000000 16.000000 0.387014
27.000000 17.000000 0.382299
27.000000 18.000000 0.409484
27.000000 19.000000 0.423036
27.000000 20.000000 0.400938
27.000000 21.000000 0.433652
27.000000 22.000000 0.443719
27.000000 23.000000 0.415046
27.000000 24.000000 0.446268
27.000000 25.000000 0.534005
27.000000 26.000000 0.754509
27.000000 27.000000 0.694457
27.000000 28.000000 0.809007
27.000000 29.000000 0.806038
27.000000 30.000000 0.753836
27.000000 31.000000 0.767825
27.000000 32.000000 0.844980
27.000000 33.000000 0.632014
27.000000 34.000000 0.660961
27.000000 35.000000 0.647079
27.000000 36.000000 0.575699
27.000000 37.000000 0.527157
27.000000 38.000000 0.495609
27.000000 39.000000 0.511957

28.000000 0.000000 0.417317
28.000000 1.000000 0.396968
28.000000 2.000000 0.400681
28.000000 3.000000 0.379083
28.000000 4.000000 0.363682
28.000000 5.000000 0.369076
28.000000 6.000000 0.370193
28.000000 7.000000 0.368777
28.000000 8.000000 0.379436
28.000000 9.000000 0.392744
28.000000 10.000000 0.402485
28.000000 11.000000 0.399371
28.000000 12.000000 0.395932
28.000000 13.000000 0.421842
28.000000 14.000000 0.424783
28.000000 15.000000 0.426703
28.000000 16.000000 0.392604
28.000000 17.000000 0.396873
28.000000 18.000000 0.417079
28.000000 19.000000 0.417915
28.000000 20.000000 0.420006
28.000000 21.000000 0.412028
28.000000 22.000000 0.442280
28.000000 23.000000 0.427455
28.000000 24.000000 0.433150
28.000000 25.000000 0.492474
28.000000 26.000000 0.691972
28.000000 27.000000 0.685294
28.000000 28.000000 0.786441
28.000000 29.000000 0.799971
28.000000 30.000000 0.731632
28.000000 31.000000 0.778000
28.000000 32.000000 0.825652
28.000000 33.000000 0.609026
28.000000 34.000000 0.666453
28.000000 35.000000 0.652953
28.000000 36.000000 0.558666
28.000000 37.000000 0.515088
28.000000 38.000000 0.499200
28.000000 39.000000 0.482598

29.000000 0.000000 0.406948
29.000000 1.000000 0.419346
29.000000 2.000000 0.413659
29.000000 3.000000 0.396175
29.000000 4.000000 0.397947
29.000000 5.000000 0.407735
29.000000 6.000000 0.377748
29.000000 7.000000 0.370765
29.000000 8.000000 0.377738
29.000000 9.000000 0.403597
29.000000 10.000000 0.388262
29.000000 11.000000 0.408942
29.000000 12.000000 0.407938
29.000000 13.000000 0.419740
29.000000 14.000000 0.436526
29.000000 15.000000 0.453130
29.000000 16.000000 0.422382
29.000000 17.000000 0.414790
29.000000 18.000000 0.428878
29.000000 19.000000 0.426934
29.000000 20.000000 0.431085
29.000000 21.000000 0.452852
29.000000 22.000000 0.477450
29.000000 23.000000 0.468692
29.000000 24.000000 0.470240
29.000000 25.000000 0.526149
29.000000 26.000000 0.709457
29.000000 27.000000 0.695925
29.000000 28.000000 0.777382
29.000000 29.000000 0.767413
29.000000 30.000000 0.745867
29.000000 31.000000 0.758878
29.000000 32.000000 0.786665
29.000000 33.000000 0.596473
29.000000 34.000000 0.624117
29.000000 35.000000 0.640102
29.000000 36.000000 0.561305
29.000000 37.000000 0.561431
29.000000 38.000000 0.546017
29.000000 39.000000 0.504118


==> files/heatu.txt <==
0.000000 0.000000 0.575713
0.000000 1.000000 0.648172
0.000000 2.000000 0.561327
0.000000 3.000000 0.686800
0.000000 4.000000 0.595174
0.000000 5.000000 0.531308
0.000000 6.000000 0.632199
0.000000 7.000000 0.539339
0.000000 8.000000 0.542364
0.000000 9.000000 0.599671
0.000000 10.000000 0.556199
0.000000 11.000000 0.483023
0.000000 12.000000 0.401032
0.000000 13.000000 0.340981
0.000000 14.000000 0.440381
0.000000 15.000000 0.427566
0.000000 16.000000 0.363134
0.000000 17.000000 0.337400
0.000000 18.000000 0.439634
0.000000 19.000000 0.436964
0.000000 20.000000 0.366195
0.000000 21.000000 0.491806
0.000000 22.000000 0.420465
0.000000 23.000000 0.399557
0.000000 24.000000 0.367472
0.000000 25.000000 0.400814
0.000000 26.000000 0.419046
0.000000 27.000000 0.364150
0.000000 28.000000 0.332172
0.000000 29.000000 0.349202
0.000000 30.000000 0.453429
0.000000 31.000000 0.349867
0.000000 32.000000 0.380591
0.000000 33.000000 0.406876
0.000000 34.000000 0.375916
0.000000 35.000000 0.401356
0.000000 36.000000 0.382747
0.000000 37.000000 0.397748
0.000000 38.000000 0.402312
0.000000 39.000000 0.312760

1.000000 0.000000 0.488255
1.000000 1.000000 0.456527
1.000000 2.000000 0.394494
1.000000 3.000000 0.464389
1.000000 4.000000 0.468270
1.000000 5.000000 0.493909
1.000000 6.000000 0.548178
1.000000 7.000000 0.656635
1.000000 8.000000 0.506665
1.000000 9.000000 0.582252
1.000000 10.000000 0.500311
1.000000 11.000000 0.464283
1.000000 12.000000 0.392200
1.000000 13.000000 0.453903
1.000000 14.000000 0.563256
1.000000 15.000000 0.556065
1.000000 16.000000 0.426219
1.000000 17.000000 0.434529
1.000000 18.000000 0.517677
1.000000 19.000000 0.491516
1.000000 20.000000 0.489137
1.000000 21.000000 0.556336
1.000000 22.000000 0.490061
1.000000 23.000000 0.442017
1.000000 24.000000 0.407604
1.000000 25.000000 0.475203
1.000000 26.000000 0.429837
1.000000 27.000000 0.495784
1.000000 28.000000 0.490968
1.000000 29.000000 0.450595
1.000000 30.000000 0.503693
1.000000 31.000000 0.426567
1.000000 32.000000 0.435575
1.000000 33.000000 0.454867
1.000000 34.000000 0.435177
1.000000 35.000000 0.475649
1.000000 36.000000 0.415275
1.000000 37.000000 0.410727
1.000000 38.000000 0.436706
1.000000 39.000000 0.461587

2.000000 0.000000 0.456615
2.000000 1.000000 0.411097
2.000000 2.000000 0.435162
2.000000 3.000000 0.433570
2.000000 4.000000 0.402595
2.000000 5.000000 0.466983
2.000000 6.000000 0.423209
2.000000 7.000000 0.488960
2.000000 8.000000 0.527047
2.000000 9.000000 0.507031
2.000000 10.000000 0.407162
2.000000 11.000000 0.461019
2.000000 12.000000 0.502298
2.000000 13.000000 0.416515
2.000000 14.000000 0.384317
2.000000 15.000000 0.475165
2.000000 16.000000 0.434439
2.000000 17.000000 0.440806
2.000000 18.000000 0.430794
2.000000 19.000000 0.467046
2.000000 20.000000 0.384760
2.000000 21.000000 0.424852
2.000000 22.000000 0.387678
2.000000 23.000000 0.458021
2.000000 24.000000 0.470803
2.000000 25.000000 0.385171
2.000000 26.000000 0.389244
2.000000 27.000000 0.518540
2.000000 28.000000 0.511844
2.000000 29.000000 0.397931
2.000000 30.000000 0.480045
2.000000 31.000000 0.412169
2.000000 32.000000 0.515538
2.000000 33.000000 0.381215
2.000000 34.000000 0.353071
2.000000 35.000000 0.446393
2.000000 36.000000 0.440140
2.000000 37.000000 0.435868
2.000000 38.000000 0.431624
2.000000 39.000000 0.401323

3.000000 0.000000 0.459936
3.000000 1.000000 0.415560
3.000000 2.000000 0.380657
3.000000 3.000000 0.435126
3.000000 4.000000 0.419437
3.000000 5.000000 0.425517
3.000000 6.000000 0.445578
3.000000 7.000000 0.399718
3.000000 8.000000 0.497148
3.000000 9.000000 0.426074
3.000000 10.000000 0.415437
3.000000 11.000000 0.413575
3.000000 12.000000 0.417185
3.000000 13.000000 0.382083
3.000000 14.000000 0.395063
3.000000 15.000000 0.328778
3.000000 16.000000 0.354314
3.000000 17.000000 0.339968
3.000000 18.000000 0.244960
3.000000 19.000000 0.275220
3.000000 20.000000 0.277877
3.000000 21.000000 0.276713
3.000000 22.000000 0.267450
3.000000 23.000000 0.340790
3.000000 24.000000 0.406953
3.000000 25.000000 0.319784
3.000000 26.000000 0.343233
3.000000 27.000000 0.396470
3.000000 28.000000 0.367406
3.000000 29.000000 0.357396
3.000000 30.000000 0.419625
3.000000 31.000000 0.351781
3.000000 32.000000 0.433036
3.000000 33.000000 0.344771
3.000000 34.000000 0.345399
3.000000 35.000000 0.374304
3.000000 36.000000 0.366979
3.000000 37.000000 0.378120
3.000000 38.000000 0.363892
3.000000 39.000000 0.344156

4.000000 0.000000 0.215029
4.000000 1.000000 0.248561
4.000000 2.000000 0.233719
4.000000 3.000000 0.275558
4.000000 4.000000 0.336966
4.000000 5.000000 0.331837
4.000000 6.000000 0.376893
4.000000 7.000000 0.346770
4.000000 8.000000 0.299549
4.000000 9.000000 0.298706
4.000000 10.000000 0.294582
4.000000 11.000000 0.302695
4.000000 12.000000 0.335190
4.000000 13.000000 0.283146
4.000000 14.000000 0.279856
4.000000 15.000000 0.251672
4.000000 16.000000 0.239002
4.000000 17.000000 0.251216
4.000000 18.000000 0.205108
4.000000 19.000000 0.223770
4.000000 20.000000 0.261320
4.000000 21.000000 0.184652
4.000000 22.000000 0.207084
4.000000 23.000000 0.211600
4.000000 24.000000 0.250922
4.000000 25.000000 0.228096
4.000000 26.000000 0.263062
4.000000 27.000000 0.333000
4.000000 28.000000 0.298462
4.000000 29.000000 0.337652
4.000000 30.000000 0.293839
4.000000 31.000000 0.265480
4.000000 32.000000 0.267404
4.000000 33.000000 0.353144
4.000000 34.000000 0.309190
4.000000 35.000000 0.266646
4.000000 36.000000 0.291144
4.000000 37.000000 0.308794
4.000000 38.000000 0.305719
4.000000 39.000000 0.253352

5.000000 0.000000 0.122156
5.000000 1.000000 0.101666
5.000000 2.000000 0.106399
5.000000 3.000000 0.134041
5.000000 4.000000 0.217285
5.000000 5.000000 0.252565
5.000000 6.000000 0.172338
5.000000 7.000000 0.209565
5.000000 8.000000 0.173919
5.000000 9.000000 0.152607
5.000000 10.000000 0.131806
5.000000 11.000000 0.160961
5.000000 12.000000 0.187958
5.000000 13.000000 0.247610
5.000000 14.000000 0.224207
5.000000 15.000000 0.236276
5.000000 16.000000 0.254044
5.000000 17.000000 0.277804
5.000000 18.000000 0.202995
5.000000 19.000000 0.221706
5.000000 20.000000 0.280937
5.000000 21.000000 0.215877
5.000000 22.000000 0.167908
5.000000 23.000000 0.190512
5.000000 24.000000 0.234531
5.000000 25.000000 0.184734
5.000000 26.000000 0.167824
5.000000 27.000000 0.274145
5.000000 28.000000 0.258289
5.000000 29.000000 0.285138
5.000000 30.000000 0.273074
5.000000 31.000000 0.215084
5.000000 32.000000 0.266456
5.000000 33.000000 0.290203
5.000000 34.000000 0.290485
5.000000 35.000000 0.248963
5.000000 36.000000 0.250229
5.000000 37.000000 0.314492
5.000000 38.000000 0.253794
5.000000 39.000000 0.251075

6.000000 0.000000 0.108933
6.000000 1.000000 0.127297
6.000000 2.000000 0.089219
6.000000 3.000000 0.146199
6.000000 4.000000 0.146298
6.000000 5.000000 0.181323
6.000000 6.000000 0.117254
6.000000 7.000000 0.121406
6.000000 8.000000 0.073353
6.000000 9.000000 0.064517
6.000000 10.000000 0.074793
6.000000 11.000000 0.101687
6.000000 12.000000 0.121753
6.000000 13.000000 0.159351
6.000000 14.000000 0.143118
6.000000 15.000000 0.181318
6.000000 16.000000 0.222249
6.000000 17.000000 0.224990
6.000000 18.000000 0.181588
6.000000 19.000000 0.253268
6.000000 20.000000 0.257579
6.000000 21.000000 0.193249
6.000000 22.000000 0.163621
6.000000 23.000000 0.230207
6.000000 24.000000 0.215202
6.000000 25.000000 0.153556
6.000000 26.000000 0.168978
6.000000 27.000000 0.217629
6.000000 28.000000 0.210717
6.000000 29.000000 0.233075
6.000000 30.000000 0.268360
6.000000 31.000000 0.222793
6.000000 32.000000 0.286976
6.000000 33.000000 0.311448
6.000000 34.000000 0.303146
6.000000 35.000000 0.283576
6.000000 36.000000 0.240751
6.000000 37.000000 0.213027
6.000000 38.000000 0.267655
6.000000 39.000000 0.250838

7.000000 0.000000 0.239334
7.000000 1.000000 0.212818
7.000000 2.000000 0.159486
7.000000 3.000000 0.228516
7.000000 4.000000 0.229242
7.000000 5.000000 0.181412
7.000000 6.000000 0.086047
7.000000 7.000000 0.061280
7.000000 8.000000 0.035824
7.000000 9.000000 0.066112
7.000000 10.000000 0.057411
7.000000 11.000000 0.109627
7.000000 12.000000 0.106883
7.000000 13.000000 0.120291
7.000000 14.000000 0.104639
7.000000 15.000000 0.155731
7.000000 16.000000 0.206169
7.000000 17.000000 0.179245
7.000000 18.000000 0.191931
7.000000 19.000000 0.212760
7.000000 20.000000 0.270212
7.000000 21.000000 0.223717
7.000000 22.000000 0.125626
7.000000 23.000000 0.200080
7.000000 24.000000 0.138215
7.000000 25.000000 0.107863
7.000000 26.000000 0.129104
7.000000 27.000000 0.188274
7.000000 28.000000 0.198501
7.000000 29.000000 0.206428
7.000000 30.000000 0.204221
7.000000 31.000000 0.275166
7.000000 32.000000 0.261539
7.000000 33.000000 0.319066
7.000000 34.000000 0.354222
7.000000 35.000000 0.273657
7.000000 36.000000 0.166892
7.000000 37.000000 0.206838
7.000000 38.000000 0.270491
7.000000 39.000000 0.232478

8.000000 0.000000 0.281520
8.000000 1.000000 0.302442
8.000000 2.000000 0.277944
8.000000 3.000000 0.234738
8.000000 4.000000 0.198841
8.000000 5.000000 0.243334
8.000000 6.000000 0.070324
8.000000 7.000000 0.072842
8.000000 8.000000 0.085078
8.000000 9.000000 0.100918
8.000000 10.000000 0.125553
8.000000 11.000000 0.119186
8.000000 12.000000 0.171798
8.000000 13.000000 0.254856
8.000000 14.000000 0.253258
8.000000 15.000000 0.210438
8.000000 16.000000 0.292530
8.000000 17.000000 0.242430
8.000000 18.000000 0.247028
8.000000 19.000000 0.202767
8.000000 20.000000 0.244249
8.000000 21.000000 0.154361
8.000000 22.000000 0.175091
8.000000 23.000000 0.192084
8.000000 24.000000 0.132246
8.000000 25.000000 0.094902
8.000000 26.000000 0.112885
8.000000 27.000000 0.124276
8.000000 28.000000 0.116120
8.000000 29.000000 0.156805
8.000000 30.000000 0.163725
8.000000 31.000000 0.235296
8.000000 32.000000 0.224279
8.000000 33.000000 0.239991
8.000000 34.000000 0.329827
8.000000 35.000000 0.173014
8.000000 36.000000 0.193532
8.000000 37.000000 0.260178
8.000000 38.000000 0.277260
8.000000 39.000000 0.191416

9.000000 0.000000 0.304937
9.000000 1.000000 0.340930
9.000000 2.000000 0.322851
9.000000 3.000000 0.343407
9.000000 4.000000 0.213863
9.000000 5.000000 0.130577
9.000000 6.000000 0.065425
9.000000 7.000000 0.117093
9.000000 8.000000 0.166439
9.000000 9.000000 0.213188
9.000000 10.000000 0.227150
9.000000 11.000000 0.251756
9.000000 12.000000 0.320276
9.000000 13.000000 0.346003
9.000000 14.000000 0.314481
9.000000 15.000000 0.362978
9.000000 16.000000 0.336105
9.000000 17.000000 0.342281
9.000000 18.000000 0.311555
9.000000 19.000000 0.312058
9.000000 20.000000 0.292115
9.000000 21.000000 0.258919
9.000000 22.000000 0.284520
9.000000 23.000000 0.280815
9.000000 24.000000 0.197842
9.000000 25.000000 0.211501
9.000000 26.000000 0.155994
9.000000 27.000000 0.145615
9.000000 28.000000 0.121949
9.000000 29.000000 0.173290
9.000000 30.000000 0.182728
9.000000 31.000000 0.186905
9.000000 32.000000 0.257049
9.000000 33.000000 0.372900
9.000000 34.000000 0.321562
9.000000 35.000000 0.296913
9.000000 36.000000 0.252779
9.000000 37.000000 0.325541
9.000000 38.000000 0.275608
9.000000 39.000000 0.232653

10.000000 0.000000 0.336549
10.000000 1.000000 0.382228
10.000000 2.000000 0.288726
10.000000 3.000000 0.314821
10.000000 4.000000 0.188989
10.000000 5.000000 0.076609
10.000000 6.000000 0.098901
10.000000 7.000000 0.248318
10.000000 8.000000 0.321136
10.000000 9.000000 0.354710
10.000000 10.000000 0.293227
10.000000 11.000000 0.342103
10.000000 12.000000 0.337219
10.000000 13.000000 0.308886
10.000000 14.000000 0.395852
10.000000 15.000000 0.455250
10.000000 16.000000 0.410318
10.000000 17.000000 0.364579
10.000000 18.000000 0.482863
10.000000 19.000000 0.405115
10.000000 20.000000 0.473704
10.000000 21.000000 0.384979
10.000000 22.000000 0.378968
10.000000 23.000000 0.486002
10.000000 24.000000 0.434822
10.000000 25.000000 0.363788
10.000000 26.000000 0.311503
10.000000 27.000000 0.373051
10.000000 28.000000 0.275702
10.000000 29.000000 0.206781
10.000000 30.000000 0.263516
10.000000 31.000000 0.283466
10.000000 32.000000 0.270836
10.000000 33.000000 0.391542
10.000000 34.000000 0.414327
10.000000 35.000000 0.392134
10.000000 36.000000 0.408242
10.000000 37.000000 0.419434
10.000000 38.000000 0.376278
10.000000 39.000000 0.387945

11.000000 0.000000 0.386918
11.000000 1.000000 0.448986
11.000000 2.000000 0.298343
11.000000 3.000000 0.250265
11.000000 4.000000 0.119190
11.000000 5.000000 0.105384
11.000000 6.000000 0.224991
11.000000 7.000000 0.317994
11.000000 8.000000 0.359122
11.000000 9.000000 0.434063
11.000000 10.000000 0.440347
11.000000 11.000000 0.409976
11.000000 12.000000 0.438980
11.000000 13.000000 0.463182
11.000000 14.000000 0.512352
11.000000 15.000000 0.522250
11.000000 16.000000 0.501124
11.000000 17.000000 0.514270
11.000000 18.000000 0.532898
11.000000 19.000000 0.474702
11.000000 20.000000 0.459515
11.000000 21.000000 0.491680
11.000000 22.000000 0.462821
11.000000 23.000000 0.481425
11.000000 24.000000 0.381760
11.000000 25.000000 0.308048
11.000000 26.000000 0.336999
11.000000 27.000000 0.479594
11.000000 28.000000 0.334728
11.000000 29.000000 0.206902
11.000000 30.000000 0.259222
11.000000 31.000000 0.376534
11.000000 32.000000 0.325886
11.000000 33.000000 0.474732
11.000000 34.000000 0.342754
11.000000 35.000000 0.353446
11.000000 36.000000 0.405229
11.000000 37.000000 0.491498
11.000000 38.000000 0.498429
11.000000 39.000000 0.481264

12.000000 0.000000 0.387330
12.000000 1.000000 0.317329
12.000000 2.000000 0.182270
12.000000 3.000000 0.139385
12.000000 4.000000 0.117629
12.000000 5.000000 0.117718
12.000000 6.000000 0.323600
12.000000 7.000000 0.413863
12.000000 8.000000 0.422550
12.000000 9.000000 0.587827
12.000000 10.000000 0.558229
12.000000 11.000000 0.552514
12.000000 12.000000 0.482889
12.000000 13.000000 0.515153
12.000000 14.000000 0.579507
12.000000 15.000000 0.562251
12.000000 16.000000 0.437044
12.000000 17.000000 0.444606
12.000000 18.000000 0.478838
12.000000 19.000000 0.499471
12.000000 20.000000 0.515680
12.000000 21.000000 0.490145
12.000000 22.000000 0.491078
12.000000 23.000000 0.481739
12.000000 24.000000 0.326247
12.000000 25.000000 0.254525
12.000000 26.000000 0.321028
12.000000 27.000000 0.497226
12.000000 28.000000 0.300341
12.000000 29.000000 0.159415
12.000000 30.000000 0.218920
12.000000 31.000000 0.323446
12.000000 32.000000 0.343812
12.000000 33.000000 0.368445
12.000000 34.000000 0.320148
12.000000 35.000000 0.312634
12.000000 36.000000 0.375631
12.000000 37.000000 0.367712
12.000000 38.000000 0.334616
12.000000 39.000000 0.306791

13.000000 0.000000 0.252162
13.000000 1.000000 0.200109
13.000000 2.000000 0.094870
13.000000 3.000000 0.143059
13.000000 4.000000 0.187490
13.000000 5.000000 0.233401
13.000000 6.000000 0.469398
13.000000 7.000000 0.462804
13.000000 8.000000 0.458783
13.000000 9.000000 0.526266
13.000000 10.000000 0.587833
13.000000 11.000000 0.641268
13.000000 12.000000 0.585061
13.000000 13.000000 0.592565
13.000000 14.000000 0.559852
13.000000 15.000000 0.514154
13.000000 16.000000 0.484162
13.000000 17.000000 0.569049
13.000000 18.000000 0.592242
13.000000 19.000000 0.531483
13.000000 20.000000 0.479518
13.000000 21.000000 0.534921
13.000000 22.000000 0.423541
13.000000 23.000000 0.383923
13.000000 24.000000 0.352504
13.000000 25.000000 0.390138
13.000000 26.000000 0.342004
13.000000 27.000000 0.405468
13.000000 28.000000 0.230566
13.000000 29.000000 0.145663
13.000000 30.000000 0.225806
13.000000 31.000000 0.241774
13.000000 32.000000 0.312587
13.000000 33.000000 0.308575
13.000000 34.000000 0.449660
13.000000 35.000000 0.373675
13.000000 36.000000 0.317315
13.000000 37.000000 0.266574
13.000000 38.000000 0.197701
13.000000 39.000000 0.192553

14.000000 0.000000 0.178475
14.000000 1.000000 0.099996
14.000000 2.000000 0.111786
14.000000 3.000000 0.178301
14.000000 4.000000 0.317530
14.000000 5.000000 0.490235
14.000000 6.000000 0.552481
14.000000 7.000000 0.478702
14.000000 8.000000 0.430320
14.000000 9.000000 0.593828
14.000000 10.000000 0.612924
14.000000 11.000000 0.660567
14.000000 12.000000 0.538783
14.000000 13.000000 0.580327
14.000000 14.000000 0.602827
14.000000 15.000000 0.507662
14.000000 16.000000 0.451470
14.000000 17.000000 0.489855
14.000000 18.000000 0.580318
14.000000 19.000000 0.566883
14.000000 20.000000 0.469015
14.000000 21.000000 0.500503
14.000000 22.000000 0.528717
14.000000 23.000000 0.456116
14.000000 24.000000 0.343619
14.000000 25.000000 0.420078
14.000000 26.000000 0.315258
14.000000 27.000000 0.324186
14.000000 28.000000 0.238149
14.000000 29.000000 0.164637
14.000000 30.000000 0.185182
14.000000 31.000000 0.218258
14.000000 32.000000 0.282247
14.000000 33.000000 0.255176
14.000000 34.000000 0.346916
14.000000 35.000000 0.351669
14.000000 36.000000 0.207269
14.000000 37.000000 0.200529
14.000000 38.000000 0.219584
14.000000 39.000000 0.226368

15.000000 0.000000 0.083702
15.000000 1.000000 0.065365
15.000000 2.000000 0.103490
15.000000 3.000000 0.230917
15.000000 4.000000 0.389656
15.000000 5.000000 0.477455
15.000000 6.000000 0.555644
15.000000 7.000000 0.614004
15.000000 8.000000 0.652615
15.000000 9.000000 0.647119
15.000000 10.000000 0.568155
15.000000 11.000000 0.679710
15.000000 12.000000 0.567210
15.000000 13.000000 0.640120
15.000000 14.000000 0.578674
15.000000 15.000000 0.550856
15.000000 16.000000 0.519827
15.000000 17.000000 0.541567
15.000000 18.000000 0.566250
15.000000 19.000000 0.550939
15.000000 20.000000 0.453974
15.000000 21.000000 0.548338
15.000000 22.000000 0.452774
15.000000 23.000000 0.430728
15.000000 24.000000 0.383302
15.000000 25.000000 0.471403
15.000000 26.000000 0.350189
15.000000 27.000000 0.231901
15.000000 28.000000 0.172657
15.000000 29.000000 0.122643
15.000000 30.000000 0.163228
15.000000 31.000000 0.191218
15.000000 32.000000 0.132949
15.000000 33.000000 0.253508
15.000000 34.000000 0.222389
15.000000 35.000000 0.223632
15.000000 36.000000 0.175861
15.000000 37.000000 0.221280
15.000000 38.000000 0.228687
15.000000 39.000000 0.235745

16.000000 0.000000 0.101775
16.000000 1.000000 0.178012
16.000000 2.000000 0.207050
16.000000 3.000000 0.335421
16.000000 4.000000 0.400727
16.000000 5.000000 0.481866
16.000000 6.000000 0.514317
16.000000 7.000000 0.637045
16.000000 8.000000 0.671325
16.000000 9.000000 0.559195
16.000000 10.000000 0.598585
16.000000 11.000000 0.611064
16.000000 12.000000 0.521443
16.000000 13.000000 0.542928
16.000000 14.000000 0.473261
16.000000 15.000000 0.456435
16.000000 16.000000 0.432552
16.000000 17.000000 0.603609
16.000000 18.000000 0.566714
16.000000 19.000000 0.529279
16.000000 20.000000 0.557113
16.000000 21.000000 0.589294
16.000000 22.000000 0.441944
16.000000 23.000000 0.306869
16.000000 24.000000 0.385601
16.000000 25.000000 0.458789
16.000000 26.000000 0.302890
16.000000 27.000000 0.294159
16.000000 28.000000 0.245991
16.000000 29.000000 0.203025
16.000000 30.000000 0.228151
16.000000 31.000000 0.258628
16.000000 32.000000 0.135117
16.000000 33.000000 0.184307
16.000000 34.000000 0.155971
16.000000 35.000000 0.152478
16.000000 36.000000 0.149857
16.000000 37.000000 0.175592
16.000000 38.000000 0.229707
16.000000 39.000000 0.209504

17.000000 0.000000 0.246861
17.000000 1.000000 0.383121
17.000000 2.000000 0.380560
17.000000 3.000000 0.409501
17.000000 4.000000 0.497644
17.000000 5.000000 0.575574
17.000000 6.000000 0.593796
17.000000 7.000000 0.803156
17.000000 8.000000 0.635596
17.000000 9.000000 0.551888
17.000000 10.000000 0.461300
17.000000 11.000000 0.477818
17.000000 12.000000 0.484638
17.000000 13.000000 0.523193
17.000000 14.000000 0.488124
17.000000 15.000000 0.440991
17.000000 16.000000 0.517847
17.000000 17.000000 0.531194
17.000000 18.000000 0.499299
17.000000 19.000000 0.468430
17.000000 20.000000 0.436367
17.000000 21.000000 0.582772
17.000000 22.000000 0.463698
17.000000 23.000000 0.383041
17.000000 24.000000 0.294420
17.000000 25.000000 0.327617
17.000000 26.000000 0.366613
17.000000 27.000000 0.409428
17.000000 28.000000 0.361537
17.000000 29.000000 0.305642
17.000000 30.000000 0.282644
17.000000 31.000000 0.182628
17.000000 32.000000 0.212174
17.000000 33.000000 0.136641
17.000000 34.000000 0.083896
17.000000 35.000000 0.124981
17.000000 36.000000 0.178928
17.000000 37.000000 0.156886
17.000000 38.000000 0.239015
17.000000 39.000000 0.312805

18.000000 0.000000 0.468500
18.000000 1.000000 0.522307
18.000000 2.000000 0.548134
18.000000 3.000000 0.608105
18.000000 4.000000 0.651708
18.000000 5.000000 0.699821
18.000000 6.000000 0.824575
18.000000 7.000000 0.731099
18.000000 8.000000 0.654288
18.000000 9.000000 0.535766
18.000000 10.000000 0.523138
18.000000 11.000000 0.522941
18.000000 12.000000 0.552990
18.000000 13.000000 0.559137
18.000000 14.000000 0.429529
18.000000 15.000000 0.442262
18.000000 16.000000 0.419814
18.000000 17.000000 0.501842
18.000000 18.000000 0.477395
18.000000 19.000000 0.427102
18.000000 20.000000 0.419973
18.000000 21.000000 0.427120
18.000000 22.000000 0.389236
18.000000 23.000000 0.387593
18.000000 24.000000 0.377056
18.000000 25.000000 0.226014
18.000000 26.000000 0.338070
18.000000 27.000000 0.499385
18.000000 28.000000 0.513414
18.000000 29.000000 0.401707
18.000000 30.000000 0.328982
18.000000 31.000000 0.298131
18.000000 32.000000 0.228969
18.000000 33.000000 0.169224
18.000000 34.000000 0.085344
18.000000 35.000000 0.130217
18.000000 36.000000 0.196713
18.000000 37.000000 0.204411
18.000000 38.000000 0.248339
18.000000 39.000000 0.342440

19.000000 0.000000 0.619780
19.000000 1.000000 0.575184
19.000000 2.000000 0.595963
19.000000 3.000000 0.654941
19.000000 4.000000 0.727290
19.000000 5.000000 1.000000
19.000000 6.000000 0.921756
19.000000 7.000000 0.722002
19.000000 8.000000 0.769349
19.000000 9.000000 0.575511
19.000000 10.000000 0.471359
19.000000 11.000000 0.501699
19.000000 12.000000 0.571239
19.000000 13.000000 0.582164
19.000000 14.000000 0.423460
19.000000 15.000000 0.396253
19.000000 16.000000 0.444605
19.000000 17.000000 0.574872
19.000000 18.000000 0.479287
19.000000 19.000000 0.478187
19.000000 20.000000 0.406630
19.000000 21.000000 0.493402
19.000000 22.000000 0.422045
19.000000 23.000000 0.393791
19.000000 24.000000 0.285375
19.000000 25.000000 0.330812
19.000000 26.000000 0.279903
19.000000 27.000000 0.371755
19.000000 28.000000 0.490153
19.000000 29.000000 0.437494
19.000000 30.000000 0.412805
19.000000 31.000000 0.380913
19.000000 32.000000 0.334362
19.000000 33.000000 0.195371
19.000000 34.000000 0.127726
19.000000 35.000000 0.162385
19.000000 36.000000 0.243070
19.000000 37.000000 0.291123
19.000000 38.000000 0.346222
19.000000 39.000000 0.438355

20.000000 0.000000 0.475705
20.000000 1.000000 0.596346
20.000000 2.000000 0.630154
20.000000 3.000000 0.823646
20.000000 4.000000 0.896112
20.000000 5.000000 0.916586
20.000000 6.000000 0.908585
20.000000 7.000000 0.781653
20.000000 8.000000 0.626823
20.000000 9.000000 0.532999
20.000000 10.000000 0.544127
20.000000 11.000000 0.492515
20.000000 12.000000 0.521944
20.000000 13.000000 0.685429
20.000000 14.000000 0.473033
20.000000 15.000000 0.447109
20.000000 16.000000 0.474290
20.000000 17.000000 0.593443
20.000000 18.000000 0.543006
20.000000 19.000000 0.437599
20.000000 20.000000 0.432591
20.000000 21.000000 0.514131
20.000000 22.000000 0.488580
20.000000 23.000000 0.433909
20.000000 24.000000 0.308313
20.000000 25.000000 0.343587
20.000000 26.000000 0.384443
20.000000 27.000000 0.458213
20.000000 28.000000 0.583158
20.000000 29.000000 0.583933
20.000000 30.000000 0.577334
20.000000 31.000000 0.436886
20.000000 32.000000 0.403365
20.000000 33.000000 0.334108
20.000000 34.000000 0.265841
20.000000 35.000000 0.260116
20.000000 36.000000 0.357925
20.000000 37.000000 0.401644
20.000000 38.000000 0.500047
20.000000 39.000000 0.485729

21.000000 0.000000 0.574273
21.000000 1.000000 0.705084
21.000000 2.000000 0.672867
21.000000 3.000000 0.847419
21.000000 4.000000 0.822468
21.000000 5.000000 0.904958
21.000000 6.000000 0.774170
21.000000 7.000000 0.739162
21.000000 8.000000 0.627671
21.000000 9.000000 0.570298
21.000000 10.000000 0.542213
21.000000 11.000000 0.506610
21.000000 12.000000 0.565796
21.000000 13.000000 0.706334
21.000000 14.000000 0.568279
21.000000 15.000000 0.479843
21.000000 16.000000 0.490142
21.000000 17.000000 0.616920
21.000000 18.000000 0.541712
21.000000 19.000000 0.444343
21.000000 20.000000 0.446002
21.000000 21.000000 0.459288
21.000000 22.000000 0.511436
21.000000 23.000000 0.447134
21.000000 24.000000 0.415132
21.000000 25.000000 0.485077
21.000000 26.000000 0.377909
21.000000 27.000000 0.608960
21.000000 28.000000 0.525571
21.000000 29.000000 0.753469
21.000000 30.000000 0.589333
21.000000 31.000000 0.432856
21.000000 32.000000 0.264797
21.000000 33.000000 0.206053
21.000000 34.000000 0.322193
21.000000 35.000000 0.348735
21.000000 36.000000 0.440520
21.000000 37.000000 0.435420
21.000000 38.000000 0.492681
21.000000 39.000000 0.438110

22.000000 0.000000 0.698657
22.000000 1.000000 0.797768
22.000000 2.000000 0.825285
22.000000 3.000000 0.906964
22.000000 4.000000 0.654310
22.000000 5.000000 0.741139
22.000000 6.000000 0.741891
22.000000 7.000000 0.716196
22.000000 8.000000 0.582100
22.000000 9.000000 0.647411
22.000000 10.000000 0.550500
22.000000 11.000000 0.524590
22.000000 12.000000 0.505585
22.000000 13.000000 0.756878
22.000000 14.000000 0.625248
22.000000 15.000000 0.544967
22.000000 16.000000 0.487358
22.000000 17.000000 0.588824
22.000000 18.000000 0.607604
22.000000 19.000000 0.493037
22.000000 20.000000 0.427140
22.000000 21.000000 0.454166
22.000000 22.000000 0.591916
22.000000 23.000000 0.422270
22.000000 24.000000 0.398286
22.000000 25.000000 0.429363
22.000000 26.000000 0.351270
22.000000 27.000000 0.605657
22.000000 28.000000 0.543939
22.000000 29.000000 0.786796
22.000000 30.000000 0.475787
22.000000 31.000000 0.477019
22.000000 32.000000 0.272621
22.000000 33.000000 0.347897
22.000000 34.000000 0.333347
22.000000 35.000000 0.367859
22.000000 36.000000 0.397640
22.000000 37.000000 0.330473
22.000000 38.000000 0.426301
22.000000 39.000000 0.471131

23.000000 0.000000 0.799611
23.000000 1.000000 0.941612
23.000000 2.000000 0.827486
23.000000 3.000000 0.864683
23.000000 4.000000 0.632125
23.000000 5.000000 0.646635
23.000000 6.000000 0.662742
23.000000 7.000000 0.621956
23.000000 8.000000 0.527650
23.000000 9.000000 0.552456
23.000000 10.000000 0.546035
23.000000 11.000000 0.535172
23.000000 12.000000 0.500209
23.000000 13.000000 0.695464
23.000000 14.000000 0.669685
23.000000 15.000000 0.509929
23.000000 16.000000 0.495746
23.000000 17.000000 0.608511
23.000000 18.000000 0.676439
23.000000 19.000000 0.502997
23.000000 20.000000 0.447487
23.000000 21.000000 0.495282
23.000000 22.000000 0.632356
23.000000 23.000000 0.460612
23.000000 24.000000 0.344150
23.000000 25.000000 0.418983
23.000000 26.000000 0.364387
23.000000 27.000000 0.591269
23.000000 28.000000 0.510159
23.000000 29.000000 0.755383
23.000000 30.000000 0.535299
23.000000 31.000000 0.454942
23.000000 32.000000 0.353942
23.000000 33.000000 0.402875
23.000000 34.000000 0.375658
23.000000 35.000000 0.319877
23.000000 36.000000 0.445838
23.000000 37.000000 0.429219
23.000000 38.000000 0.459289
23.000000 39.000000 0.558616

24.000000 0.000000 0.968376
24.000000 1.000000 0.938949
24.000000 2.000000 0.793419
24.000000 3.000000 0.801084
24.000000 4.000000 0.641492
24.000000 5.000000 0.607727
24.000000 6.000000 0.642309
24.000000 7.000000 0.563010
24.000000 8.000000 0.513974
24.000000 9.000000 0.597884
24.000000 10.000000 0.546274
24.000000 11.000000 0.567876
24.000000 12.000000 0.559954
24.000000 13.000000 0.680417
24.000000 14.000000 0.703118
24.000000 15.000000 0.519632
24.000000 16.000000 0.489612
24.000000 17.000000 0.541715
24.000000 18.000000 0.591979
24.000000 19.000000 0.466798
24.000000 20.000000 0.361057
24.000000 21.000000 0.412163
24.000000 22.000000 0.547078
24.000000 23.000000 0.341126
24.000000 24.000000 0.318507
24.000000 25.000000 0.344138
24.000000 26.000000 0.328739
24.000000 27.000000 0.770418
24.000000 28.000000 0.455544
24.000000 29.000000 0.860477
24.000000 30.000000 0.392792
24.000000 31.000000 0.527606
24.000000 32.000000 0.481499
24.000000 33.000000 0.516988
24.000000 34.000000 0.270356
24.000000 35.000000 0.301395
24.000000 36.000000 0.414842
24.000000 37.000000 0.515178
24.000000 38.000000 0.423238
24.000000 39.000000 0.397910

25.000000 0.000000 0.857010
25.000000 1.000000 0.921397
25.000000 2.000000 0.823298
25.000000 3.000000 0.832788
25.000000 4.000000 0.614848
25.000000 5.000000 0.727501
25.000000 6.000000 0.704783
25.000000 7.000000 0.593311
25.000000 8.000000 0.466176
25.000000 9.000000 0.602482
25.000000 10.000000 0.529785
25.000000 11.000000 0.613464
25.000000 12.000000 0.488094
25.000000 13.000000 0.595872
25.000000 14.000000 0.591376
25.000000 15.000000 0.420069
25.000000 16.000000 0.454305
25.000000 17.000000 0.516159
25.000000 18.000000 0.509493
25.000000 19.000000 0.479874
25.000000 20.000000 0.420162
25.000000 21.000000 0.424335
25.000000 22.000000 0.521738
25.000000 23.000000 0.387839
25.000000 24.000000 0.295850
25.000000 25.000000 0.395902
25.000000 26.000000 0.374886
25.000000 27.000000 0.768294
25.000000 28.000000 0.407311
25.000000 29.000000 0.660810
25.000000 30.000000 0.275509
25.000000 31.000000 0.584171
25.000000 32.000000 0.516062
25.000000 33.000000 0.419790
25.000000 34.000000 0.268950
25.000000 35.000000 0.252294
25.000000 36.000000 0.353033
25.000000 37.000000 0.355367
25.000000 38.000000 0.386702
25.000000 39.000000 0.454037

26.000000 0.000000 0.918938
26.000000 1.000000 0.891062
26.000000 2.000000 0.940355
26.000000 3.000000 0.783311
26.000000 4.000000 0.676307
26.000000 5.000000 0.725714
26.000000 6.000000 0.626501
26.000000 7.000000 0.638361
26.000000 8.000000 0.739994
26.000000 9.000000 0.635799
26.000000 10.000000 0.593001
26.000000 11.000000 0.599341
26.000000 12.000000 0.467976
26.000000 13.000000 0.573155
26.000000 14.000000 0.561785
26.000000 15.000000 0.418704
26.000000 16.000000 0.437187
26.000000 17.000000 0.499243
26.000000 18.000000 0.626532
26.000000 19.000000 0.592639
26.000000 20.000000 0.392170
26.000000 21.000000 0.422798
26.000000 22.000000 0.513686
26.000000 23.000000 0.366788
26.000000 24.000000 0.294535
26.000000 25.000000 0.412164
26.000000 26.000000 0.354658
26.000000 27.000000 0.739303
26.000000 28.000000 0.414914
26.000000 29.000000 0.519083
26.000000 30.000000 0.213842
26.000000 31.000000 0.618374
26.000000 32.000000 0.419011
26.000000 33.000000 0.362709
26.000000 34.000000 0.173230
26.000000 35.000000 0.251047
26.000000 36.000000 0.302711
26.000000 37.000000 0.314850
26.000000 38.000000 0.350694
26.000000 39.000000 0.450331

27.000000 0.000000 0.830248
27.000000 1.000000 0.866670
27.000000 2.000000 0.800010
27.000000 3.000000 0.846754
27.000000 4.000000 0.796844
27.000000 5.000000 0.811118
27.000000 6.000000 0.790597
27.000000 7.000000 0.767955
27.000000 8.000000 0.697528
27.000000 9.000000 0.716639
27.000000 10.000000 0.678480
27.000000 11.000000 0.642079
27.000000 12.000000 0.490692
27.000000 13.000000 0.639264
27.000000 14.000000 0.652152
27.000000 15.000000 0.524860
27.000000 16.000000 0.465760
27.000000 17.000000 0.507239
27.000000 18.000000 0.578762
27.000000 19.000000 0.529558
27.000000 20.000000 0.430259
27.000000 21.000000 0.518852
27.000000 22.000000 0.526576
27.000000 23.000000 0.305994
27.000000 24.000000 0.301605
27.000000 25.000000 0.444179
27.000000 26.000000 0.345753
27.000000 27.000000 0.565180
27.000000 28.000000 0.440360
27.000000 29.000000 0.647389
27.000000 30.000000 0.332491
27.000000 31.000000 0.528722
27.000000 32.000000 0.388834
27.000000 33.000000 0.446887
27.000000 34.000000 0.173689
27.000000 35.000000 0.281349
27.000000 36.000000 0.260028
27.000000 37.000000 0.258961
27.000000 38.000000 0.342516
27.000000 39.000000 0.404302

28.000000 0.000000 0.768286
28.000000 1.000000 0.776702
28.000000 2.000000 0.869013
28.000000 3.000000 0.832987
28.000000 4.000000 0.761045
28.000000 5.000000 0.896372
28.000000 6.000000 0.773948
28.000000 7.000000 0.676416
28.000000 8.000000 0.751598
28.000000 9.000000 0.802047
28.000000 10.000000 0.649744
28.000000 11.000000 0.608366
28.000000 12.000000 0.527244
28.000000 13.000000 0.659883
28.000000 14.000000 0.702290
28.000000 15.000000 0.665617
28.000000 16.000000 0.513006
28.000000 17.000000 0.553510
28.000000 18.000000 0.611809
28.000000 19.000000 0.602310
28.000000 20.000000 0.555373
28.000000 21.000000 0.545429
28.000000 22.000000 0.472607
28.000000 23.000000 0.396689
28.000000 24.000000 0.361037
28.000000 25.000000 0.403207
28.000000 26.000000 0.437046
28.000000 27.000000 0.606470
28.000000 28.000000 0.368703
28.000000 29.000000 0.751781
28.000000 30.000000 0.374246
28.000000 31.000000 0.720385
28.000000 32.000000 0.416342
28.000000 33.000000 0.615845
28.000000 34.000000 0.262187
28.000000 35.000000 0.311463
28.000000 36.000000 0.234210
28.000000 37.000000 0.275901
28.000000 38.000000 0.366267
28.000000 39.000000 0.442895

29.000000 0.000000 0.616683
29.000000 1.000000 0.689058
29.000000 2.000000 0.828270
29.000000 3.000000 0.705069
29.000000 4.000000 0.698692
29.000000 5.000000 0.780029
29.000000 6.000000 0.634671
29.000000 7.000000 0.657223
29.000000 8.000000 0.625780
29.000000 9.000000 0.713354
29.000000 10.000000 0.607684
29.000000 11.000000 0.624530
29.000000 12.000000 0.445154
29.000000 13.000000 0.548330
29.000000 14.000000 0.591788
29.000000 15.000000 0.688028
29.000000 16.000000 0.480484
29.000000 17.000000 0.489678
29.000000 18.000000 0.540582
29.000000 19.000000 0.482894
29.000000 20.000000 0.395429
29.000000 21.000000 0.495741
29.000000 22.000000 0.485047
29.000000 23.000000 0.436479
29.000000 24.000000 0.343472
29.000000 25.000000 0.371881
29.000000 26.000000 0.270952
29.000000 27.000000 0.464252
29.000000 28.000000 0.339596
29.000000 29.000000 0.636569
29.000000 30.000000 0.408418
29.000000 31.000000 0.722028
29.000000 32.000000 0.414835
29.000000 33.000000 0.763605
29.000000 34.000000 0.271255
29.000000 35.000000 0.259442
29.000000 36.000000 0.230427
29.000000 37.000000 0.334569
29.000000 38.000000 0.385534
29.000000 39.000000 0.424671


==> files/heatv.txt <==
0.000000 0.000000 0.794416
0.000000 1.000000 0.794250
0.000000 2.000000 0.739801
0.000000 3.000000 0.770016
0.000000 4.000000 0.673567
0.000000 5.000000 0.726247
0.000000 6.000000 0.693484
0.000000 7.000000 0.613244
0.000000 8.000000 0.620646
0.000000 9.000000 0.596647
0.000000 10.000000 0.567624
0.000000 11.000000 0.572705
0.000000 12.000000 0.529875
0.000000 13.000000 0.530153
0.000000 14.000000 0.641805
0.000000 15.000000 0.723743
0.000000 16.000000 0.599075
0.000000 17.000000 0.642389
0.000000 18.000000 0.623466
0.000000 19.000000 0.568568
0.000000 20.000000 0.509573
0.000000 21.000000 0.619277
0.000000 22.000000 0.465057
0.000000 23.000000 0.488942
0.000000 24.000000 0.478028
0.000000 25.000000 0.507812
0.000000 26.000000 0.432670
0.000000 27.000000 0.420363
0.000000 28.000000 0.447884
0.000000 29.000000 0.449348
0.000000 30.000000 0.489217
0.000000 31.000000 0.374885
0.000000 32.000000 0.350586
0.000000 33.000000 0.366550
0.000000 34.000000 0.368108
0.000000 35.000000 0.414746
0.000000 36.000000 0.412043
0.000000 37.000000 0.402305
0.000000 38.000000 0.392234
0.000000 39.000000 0.456025

1.000000 0.000000 0.854108
1.000000 1.000000 0.780213
1.000000 2.000000 0.725779
1.000000 3.000000 0.851049
1.000000 4.000000 0.879868
1.000000 5.000000 0.770001
1.000000 6.000000 0.813336
1.000000 7.000000 0.828967
1.000000 8.000000 0.827518
1.000000 9.000000 0.807862
1.000000 10.000000 0.789097
1.000000 11.000000 0.761963
1.000000 12.000000 0.682272
1.000000 13.000000 0.627114
1.000000 14.000000 0.644514
1.000000 15.000000 0.623911
1.000000 16.000000 0.529313
1.000000 17.000000 0.558674
1.000000 18.000000 0.567696
1.000000 19.000000 0.505313
1.000000 20.000000 0.472826
1.000000 21.000000 0.549924
1.000000 22.000000 0.501836
1.000000 23.000000 0.483450
1.000000 24.000000 0.496219
1.000000 25.000000 0.464362
1.000000 26.000000 0.549176
1.000000 27.000000 0.600886
1.000000 28.000000 0.520457
1.000000 29.000000 0.550241
1.000000 30.000000 0.561407
1.000000 31.000000 0.492975
1.000000 32.000000 0.451646
1.000000 33.000000 0.463410
1.000000 34.000000 0.466924
1.000000 35.000000 0.513426
1.000000 36.000000 0.485288
1.000000 37.000000 0.502631
1.000000 38.000000 0.461318
1.000000 39.000000 0.481773

2.000000 0.000000 0.812731
2.000000 1.000000 0.798927
2.000000 2.000000 0.717570
2.000000 3.000000 0.795616
2.000000 4.000000 0.824404
2.000000 5.000000 0.766792
2.000000 6.000000 0.786064
2.000000 7.000000 0.746592
2.000000 8.000000 0.787281
2.000000 9.000000 0.736815
2.000000 10.000000 0.776071
2.000000 11.000000 0.800203
2.000000 12.000000 0.769184
2.000000 13.000000 0.754687
2.000000 14.000000 0.785965
2.000000 15.000000 0.733377
2.000000 16.000000 0.675673
2.000000 17.000000 0.604738
2.000000 18.000000 0.580080
2.000000 19.000000 0.547666
2.000000 20.000000 0.551426
2.000000 21.000000 0.545264
2.000000 22.000000 0.607586
2.000000 23.000000 0.636055
2.000000 24.000000 0.665616
2.000000 25.000000 0.557731
2.000000 26.000000 0.614929
2.000000 27.000000 0.674408
2.000000 28.000000 0.622050
2.000000 29.000000 0.680301
2.000000 30.000000 0.618864
2.000000 31.000000 0.583154
2.000000 32.000000 0.574473
2.000000 33.000000 0.514058
2.000000 34.000000 0.596211
2.000000 35.000000 0.654462
2.000000 36.000000 0.582300
2.000000 37.000000 0.539682
2.000000 38.000000 0.562353
2.000000 39.000000 0.551651

3.000000 0.000000 0.940537
3.000000 1.000000 0.915194
3.000000 2.000000 0.878439
3.000000 3.000000 0.837466
3.000000 4.000000 0.800223
3.000000 5.000000 0.728741
3.000000 6.000000 0.766518
3.000000 7.000000 0.701783
3.000000 8.000000 0.734520
3.000000 9.000000 0.718410
3.000000 10.000000 0.705256
3.000000 11.000000 0.689404
3.000000 12.000000 0.663382
3.000000 13.000000 0.607628
3.000000 14.000000 0.659443
3.000000 15.000000 0.699795
3.000000 16.000000 0.699841
3.000000 17.000000 0.694602
3.000000 18.000000 0.604983
3.000000 19.000000 0.676767
3.000000 20.000000 0.588838
3.000000 21.000000 0.617410
3.000000 22.000000 0.625157
3.000000 23.000000 0.702981
3.000000 24.000000 0.686907
3.000000 25.000000 0.639286
3.000000 26.000000 0.568974
3.000000 27.000000 0.612124
3.000000 28.000000 0.549144
3.000000 29.000000 0.537512
3.000000 30.000000 0.587650
3.000000 31.000000 0.601783
3.000000 32.000000 0.514589
3.000000 33.000000 0.584243
3.000000 34.000000 0.561502
3.000000 35.000000 0.534909
3.000000 36.000000 0.537425
3.000000 37.000000 0.539982
3.000000 38.000000 0.525912
3.000000 39.000000 0.527295

4.000000 0.000000 0.967524
4.000000 1.000000 0.952955
4.000000 2.000000 0.944962
4.000000 3.000000 0.939382
4.000000 4.000000 0.925555
4.000000 5.000000 0.919026
4.000000 6.000000 0.860107
4.000000 7.000000 0.781564
4.000000 8.000000 0.747700
4.000000 9.000000 0.740179
4.000000 10.000000 0.701367
4.000000 11.000000 0.672184
4.000000 12.000000 0.702540
4.000000 13.000000 0.660053
4.000000 14.000000 0.581696
4.000000 15.000000 0.612741
4.000000 16.000000 0.607441
4.000000 17.000000 0.615215
4.000000 18.000000 0.572296
4.000000 19.000000 0.611214
4.000000 20.000000 0.515965
4.000000 21.000000 0.525974
4.000000 22.000000 0.456993
4.000000 23.000000 0.520609
4.000000 24.000000 0.572691
4.000000 25.000000 0.469999
4.000000 26.000000 0.424629
4.000000 27.000000 0.432960
4.000000 28.000000 0.457298
4.000000 29.000000 0.468539
4.000000 30.000000 0.551024
4.000000 31.000000 0.487029
4.000000 32.000000 0.511024
4.000000 33.000000 0.553478
4.000000 34.000000 0.502704
4.000000 35.000000 0.517070
4.000000 36.000000 0.473889
4.000000 37.000000 0.470028
4.000000 38.000000 0.517527
4.000000 39.000000 0.489282

5.000000 0.000000 0.954326
5.000000 1.000000 0.930455
5.000000 2.000000 0.947353
5.000000 3.000000 0.964925
5.000000 4.000000 0.954133
5.000000 5.000000 0.949922
5.000000 6.000000 0.955394
5.000000 7.000000 0.948474
5.000000 8.000000 0.941934
5.000000 9.000000 0.908592
5.000000 10.000000 0.829514
5.000000 11.000000 0.780603
5.000000 12.000000 0.721647
5.000000 13.000000 0.644729
5.000000 14.000000 0.636799
5.000000 15.000000 0.579732
5.000000 16.000000 0.562114
5.000000 17.000000 0.578418
5.000000 18.000000 0.545086
5.000000 19.000000 0.605053
5.000000 20.000000 0.595605
5.000000 21.000000 0.495371
5.000000 22.000000 0.516569
5.000000 23.000000 0.530877
5.000000 24.000000 0.582939
5.000000 25.000000 0.449598
5.000000 26.000000 0.431873
5.000000 27.000000 0.409800
5.000000 28.000000 0.401154
5.000000 29.000000 0.426578
5.000000 30.000000 0.418889
5.000000 31.000000 0.437191
5.000000 32.000000 0.399332
5.000000 33.000000 0.459139
5.000000 34.000000 0.418627
5.000000 35.000000 0.457955
5.000000 36.000000 0.469803
5.000000 37.000000 0.499570
5.000000 38.000000 0.509077
5.000000 39.000000 0.462215

6.000000 0.000000 0.927992
6.000000 1.000000 0.935098
6.000000 2.000000 0.941096
6.000000 3.000000 0.958301
6.000000 4.000000 0.939651
6.000000 5.000000 0.960879
6.000000 6.000000 0.948032
6.000000 7.000000 0.950231
6.000000 8.000000 0.960418
6.000000 9.000000 0.961751
6.000000 10.000000 0.954494
6.000000 11.000000 0.947754
6.000000 12.000000 0.905289
6.000000 13.000000 0.902163
6.000000 14.000000 0.796316
6.000000 15.000000 0.684629
6.000000 16.000000 0.654559
6.000000 17.000000 0.703003
6.000000 18.000000 0.673501
6.000000 19.000000 0.709130
6.000000 20.000000 0.743315
6.000000 21.000000 0.672953
6.000000 22.000000 0.682328
6.000000 23.000000 0.640570
6.000000 24.000000 0.607410
6.000000 25.000000 0.628572
6.000000 26.000000 0.546176
6.000000 27.000000 0.508585
6.000000 28.000000 0.514900
6.000000 29.000000 0.510821
6.000000 30.000000 0.446193
6.000000 31.000000 0.466184
6.000000 32.000000 0.464111
6.000000 33.000000 0.435307
6.000000 34.000000 0.485909
6.000000 35.000000 0.503480
6.000000 36.000000 0.487691
6.000000 37.000000 0.539513
6.000000 38.000000 0.539067
6.000000 39.000000 0.551942

7.000000 0.000000 0.946275
7.000000 1.000000 0.950210
7.000000 2.000000 0.961537
7.000000 3.000000 0.953829
7.000000 4.000000 0.967831
7.000000 5.000000 0.954536
7.000000 6.000000 0.966297
7.000000 7.000000 0.953054
7.000000 8.000000 0.939981
7.000000 9.000000 0.949590
7.000000 10.000000 0.916386
7.000000 11.000000 0.922568
7.000000 12.000000 0.898743
7.000000 13.000000 0.889213
7.000000 14.000000 0.857628
7.000000 15.000000 0.861913
7.000000 16.000000 0.839217
7.000000 17.000000 0.916899
7.000000 18.000000 0.866901
7.000000 19.000000 0.896671
7.000000 20.000000 0.900100
7.000000 21.000000 0.827377
7.000000 22.000000 0.854596
7.000000 23.000000 0.891642
7.000000 24.000000 0.799671
7.000000 25.000000 0.741554
7.000000 26.000000 0.762769
7.000000 27.000000 0.756657
7.000000 28.000000 0.731696
7.000000 29.000000 0.679016
7.000000 30.000000 0.626878
7.000000 31.000000 0.567345
7.000000 32.000000 0.538166
7.000000 33.000000 0.565312
7.000000 34.000000 0.506396
7.000000 35.000000 0.542540
7.000000 36.000000 0.624294
7.000000 37.000000 0.641397
7.000000 38.000000 0.650610
7.000000 39.000000 0.701332

8.000000 0.000000 0.932338
8.000000 1.000000 0.957191
8.000000 2.000000 0.957982
8.000000 3.000000 0.947410
8.000000 4.000000 0.942181
8.000000 5.000000 0.915967
8.000000 6.000000 0.927175
8.000000 7.000000 0.908294
8.000000 8.000000 0.823765
8.000000 9.000000 0.816205
8.000000 10.000000 0.860261
8.000000 11.000000 0.871917
8.000000 12.000000 0.852797
8.000000 13.000000 0.940332
8.000000 14.000000 0.887923
8.000000 15.000000 0.919498
8.000000 16.000000 0.970618
8.000000 17.000000 0.908773
8.000000 18.000000 0.775472
8.000000 19.000000 0.746316
8.000000 20.000000 0.718554
8.000000 21.000000 0.725169
8.000000 22.000000 0.807885
8.000000 23.000000 0.801342
8.000000 24.000000 0.740230
8.000000 25.000000 0.705689
8.000000 26.000000 0.692471
8.000000 27.000000 0.758835
8.000000 28.000000 0.673644
8.000000 29.000000 0.692647
8.000000 30.000000 0.639800
8.000000 31.000000 0.524218
8.000000 32.000000 0.440064
8.000000 33.000000 0.549377
8.000000 34.000000 0.498216
8.000000 35.000000 0.470016
8.000000 36.000000 0.488003
8.000000 37.000000 0.470103
8.000000 38.000000 0.480554
8.000000 39.000000 0.509871

9.000000 0.000000 0.933559
9.000000 1.000000 0.962206
9.000000 2.000000 0.890529
9.000000 3.000000 0.872514
9.000000 4.000000 0.883313
9.000000 5.000000 0.921169
9.000000 6.000000 0.923620
9.000000 7.000000 0.885659
9.000000 8.000000 0.902728
9.000000 9.000000 0.969430
9.000000 10.000000 0.987922
9.000000 11.000000 0.898737
9.000000 12.000000 0.818152
9.000000 13.000000 0.729787
9.000000 14.000000 0.668103
9.000000 15.000000 0.677599
9.000000 16.000000 0.687673
9.000000 17.000000 0.552496
9.000000 18.000000 0.524944
9.000000 19.000000 0.572807
9.000000 20.000000 0.559883
9.000000 21.000000 0.473760
9.000000 22.000000 0.489045
9.000000 23.000000 0.691068
9.000000 24.000000 0.614392
9.000000 25.000000 0.530183
9.000000 26.000000 0.591301
9.000000 27.000000 0.637723
9.000000 28.000000 0.568134
9.000000 29.000000 0.598505
9.000000 30.000000 0.628357
9.000000 31.000000 0.625717
9.000000 32.000000 0.419906
9.000000 33.000000 0.513063
9.000000 34.000000 0.449161
9.000000 35.000000 0.451271
9.000000 36.000000 0.418757
9.000000 37.000000 0.381086
9.000000 38.000000 0.410630
9.000000 39.000000 0.480061

10.000000 0.000000 0.921141
10.000000 1.000000 0.914788
10.000000 2.000000 0.830100
10.000000 3.000000 0.879366
10.000000 4.000000 0.874551
10.000000 5.000000 0.874606
10.000000 6.000000 0.886478
10.000000 7.000000 0.982037
10.000000 8.000000 0.933260
10.000000 9.000000 0.871228
10.000000 10.000000 0.765868
10.000000 11.000000 0.678064
10.000000 12.000000 0.611136
10.000000 13.000000 0.590923
10.000000 14.000000 0.515343
10.000000 15.000000 0.549379
10.000000 16.000000 0.506314
10.000000 17.000000 0.492754
10.000000 18.000000 0.470077
10.000000 19.000000 0.500022
10.000000 20.000000 0.511951
10.000000 21.000000 0.461939
10.000000 22.000000 0.458305
10.000000 23.000000 0.513566
10.000000 24.000000 0.450184
10.000000 25.000000 0.428976
10.000000 26.000000 0.474107
10.000000 27.000000 0.559957
10.000000 28.000000 0.529872
10.000000 29.000000 0.498351
10.000000 30.000000 0.568838
10.000000 31.000000 0.571714
10.000000 32.000000 0.386874
10.000000 33.000000 0.408570
10.000000 34.000000 0.458860
10.000000 35.000000 0.441859
10.000000 36.000000 0.420189
10.000000 37.000000 0.432882
10.000000 38.000000 0.493147
10.000000 39.000000 0.521310

11.000000 0.000000 0.923329
11.000000 1.000000 0.889699
11.000000 2.000000 0.816820
11.000000 3.000000 0.889175
11.000000 4.000000 0.821099
11.000000 5.000000 0.800676
11.000000 6.000000 0.944658
11.000000 7.000000 0.977679
11.000000 8.000000 0.700370
11.000000 9.000000 0.784701
11.000000 10.000000 0.701641
11.000000 11.000000 0.677811
11.000000 12.000000 0.564792
11.000000 13.000000 0.554075
11.000000 14.000000 0.560681
11.000000 15.000000 0.610891
11.000000 16.000000 0.513212
11.000000 17.000000 0.494806
11.000000 18.000000 0.534423
11.000000 19.000000 0.487018
11.000000 20.000000 0.520279
11.000000 21.000000 0.470229
11.000000 22.000000 0.467791
11.000000 23.000000 0.496315
11.000000 24.000000 0.449170
11.000000 25.000000 0.421491
11.000000 26.000000 0.403811
11.000000 27.000000 0.504773
11.000000 28.000000 0.506971
11.000000 29.000000 0.476427
11.000000 30.000000 0.524832
11.000000 31.000000 0.455842
11.000000 32.000000 0.500597
11.000000 33.000000 0.480459
11.000000 34.000000 0.423597
11.000000 35.000000 0.573359
11.000000 36.000000 0.509739
11.000000 37.000000 0.502072
11.000000 38.000000 0.489505
11.000000 39.000000 0.479366

12.000000 0.000000 0.872828
12.000000 1.000000 0.825140
12.000000 2.000000 0.729544
12.000000 3.000000 0.788226
12.000000 4.000000 0.808222
12.000000 5.000000 0.824880
12.000000 6.000000 0.973142
12.000000 7.000000 0.820400
12.000000 8.000000 0.581749
12.000000 9.000000 0.698006
12.000000 10.000000 0.582800
12.000000 11.000000 0.644395
12.000000 12.000000 0.578568
12.000000 13.000000 0.552561
12.000000 14.000000 0.573037
12.000000 15.000000 0.545990
12.000000 16.000000 0.481367
12.000000 17.000000 0.497928
12.000000 18.000000 0.489448
12.000000 19.000000 0.491253
12.000000 20.000000 0.500589
12.000000 21.000000 0.445484
12.000000 22.000000 0.493713
12.000000 23.000000 0.498456
12.000000 24.000000 0.494200
12.000000 25.000000 0.458430
12.000000 26.000000 0.413884
12.000000 27.000000 0.601630
12.000000 28.000000 0.507472
12.000000 29.000000 0.470432
12.000000 30.000000 0.508010
12.000000 31.000000 0.515053
12.000000 32.000000 0.480061
12.000000 33.000000 0.426937
12.000000 34.000000 0.420088
12.000000 35.000000 0.471404
12.000000 36.000000 0.440559
12.000000 37.000000 0.488276
12.000000 38.000000 0.473700
12.000000 39.000000 0.505954

13.000000 0.000000 0.863536
13.000000 1.000000 0.826960
13.000000 2.000000 0.740937
13.000000 3.000000 0.834516
13.000000 4.000000 0.899702
13.000000 5.000000 0.894423
13.000000 6.000000 0.923556
13.000000 7.000000 0.587490
13.000000 8.000000 0.531259
13.000000 9.000000 0.572729
13.000000 10.000000 0.623867
13.000000 11.000000 0.669803
13.000000 12.000000 0.516365
13.000000 13.000000 0.533525
13.000000 14.000000 0.560689
13.000000 15.000000 0.551742
13.000000 16.000000 0.510028
13.000000 17.000000 0.502356
13.000000 18.000000 0.514218
13.000000 19.000000 0.473663
13.000000 20.000000 0.429764
13.000000 21.000000 0.427771
13.000000 22.000000 0.504497
13.000000 23.000000 0.547494
13.000000 24.000000 0.460184
13.000000 25.000000 0.467354
13.000000 26.000000 0.397429
13.000000 27.000000 0.612606
13.000000 28.000000 0.637306
13.000000 29.000000 0.507012
13.000000 30.000000 0.543010
13.000000 31.000000 0.616887
13.000000 32.000000 0.431394
13.000000 33.000000 0.491470
13.000000 34.000000 0.336965
13.000000 35.000000 0.424033
13.000000 36.000000 0.426900
13.000000 37.000000 0.478567
13.000000 38.000000 0.551799
13.000000 39.000000 0.640878

14.000000 0.000000 0.799011
14.000000 1.000000 0.785833
14.000000 2.000000 0.845829
14.000000 3.000000 0.860453
14.000000 4.000000 0.947433
14.000000 5.000000 0.970706
14.000000 6.000000 0.668821
14.000000 7.000000 0.555559
14.000000 8.000000 0.512857
14.000000 9.000000 0.535998
14.000000 10.000000 0.542607
14.000000 11.000000 0.617651
14.000000 12.000000 0.492243
14.000000 13.000000 0.525611
14.000000 14.000000 0.523366
14.000000 15.000000 0.557046
14.000000 16.000000 0.485405
14.000000 17.000000 0.515781
14.000000 18.000000 0.487005
14.000000 19.000000 0.506759
14.000000 20.000000 0.474805
14.000000 21.000000 0.519026
14.000000 22.000000 0.498297
14.000000 23.000000 0.451778
14.000000 24.000000 0.460215
14.000000 25.000000 0.454320
14.000000 26.000000 0.425983
14.000000 27.000000 0.626250
14.000000 28.000000 0.613748
14.000000 29.000000 0.496108
14.000000 30.000000 0.501710
14.000000 31.000000 0.633479
14.000000 32.000000 0.427129
14.000000 33.000000 0.447539
14.000000 34.000000 0.415475
14.000000 35.000000 0.420432
14.000000 36.000000 0.439989
14.000000 37.000000 0.557470
14.000000 38.000000 0.648982
14.000000 39.000000 0.695318

15.000000 0.000000 0.813332
15.000000 1.000000 0.854960
15.000000 2.000000 0.856649
15.000000 3.000000 0.946277
15.000000 4.000000 0.940636
15.000000 5.000000 0.707108
15.000000 6.000000 0.608229
15.000000 7.000000 0.581733
15.000000 8.000000 0.584392
15.000000 9.000000 0.552593
15.000000 10.000000 0.567688
15.000000 11.000000 0.599249
15.000000 12.000000 0.567982
15.000000 13.000000 0.543352
15.000000 14.000000 0.510357
15.000000 15.000000 0.491344
15.000000 16.000000 0.508454
15.000000 17.000000 0.522730
15.000000 18.000000 0.467587
15.000000 19.000000 0.470102
15.000000 20.000000 0.474507
15.000000 21.000000 0.515765
15.000000 22.000000 0.519813
15.000000 23.000000 0.509062
15.000000 24.000000 0.481062
15.000000 25.000000 0.525808
15.000000 26.000000 0.403171
15.000000 27.000000 0.577396
15.000000 28.000000 0.598727
15.000000 29.000000 0.475794
15.000000 30.000000 0.525795
15.000000 31.000000 0.545693
15.000000 32.000000 0.475026
15.000000 33.000000 0.385746
15.000000 34.000000 0.474044
15.000000 35.000000 0.589251
15.000000 36.000000 0.600176
15.000000 37.000000 0.535033
15.000000 38.000000 0.565609
15.000000 39.000000 0.564411

16.000000 0.000000 0.868512
16.000000 1.000000 0.867576
16.000000 2.000000 0.976690
16.000000 3.000000 0.998105
16.000000 4.000000 0.752360
16.000000 5.000000 0.580510
16.000000 6.000000 0.603609
16.000000 7.000000 0.624379
16.000000 8.000000 0.595263
16.000000 9.000000 0.586584
16.000000 10.000000 0.562033
16.000000 11.000000 0.587104
16.000000 12.000000 0.587033
16.000000 13.000000 0.532675
16.000000 14.000000 0.521561
16.000000 15.000000 0.503675
16.000000 16.000000 0.525962
16.000000 17.000000 0.544938
16.000000 18.000000 0.485192
16.000000 19.000000 0.468110
16.000000 20.000000 0.473123
16.000000 21.000000 0.479848
16.000000 22.000000 0.464050
16.000000 23.000000 0.446136
16.000000 24.000000 0.528970
16.000000 25.000000 0.556823
16.000000 26.000000 0.498829
16.000000 27.000000 0.608982
16.000000 28.000000 0.575612
16.000000 29.000000 0.489025
16.000000 30.000000 0.539058
16.000000 31.000000 0.568682
16.000000 32.000000 0.485965
16.000000 33.000000 0.521378
16.000000 34.000000 0.520302
16.000000 35.000000 0.664427
16.000000 36.000000 0.549598
16.000000 37.000000 0.462973
16.000000 38.000000 0.435752
16.000000 39.000000 0.449360

17.000000 0.000000 0.910628
17.000000 1.000000 1.000000
17.000000 2.000000 0.950782
17.000000 3.000000 0.772914
17.000000 4.000000 0.650316
17.000000 5.000000 0.626482
17.000000 6.000000 0.626120
17.000000 7.000000 0.644551
17.000000 8.000000 0.613588
17.000000 9.000000 0.544502
17.000000 10.000000 0.583941
17.000000 11.000000 0.611896
17.000000 12.000000 0.621176
17.000000 13.000000 0.540267
17.000000 14.000000 0.502611
17.000000 15.000000 0.558700
17.000000 16.000000 0.452079
17.000000 17.000000 0.499872
17.000000 18.000000 0.511383
17.000000 19.000000 0.545695
17.000000 20.000000 0.457703
17.000000 21.000000 0.514044
17.000000 22.000000 0.485386
17.000000 23.000000 0.502040
17.000000 24.000000 0.406416
17.000000 25.000000 0.477720
17.000000 26.000000 0.488981
17.000000 27.000000 0.640197
17.000000 28.000000 0.640027
17.000000 29.000000 0.611606
17.000000 30.000000 0.600308
17.000000 31.000000 0.624657
17.000000 32.000000 0.533833
17.000000 33.000000 0.561463
17.000000 34.000000 0.521479
17.000000 35.000000 0.561108
17.000000 36.000000 0.523212
17.000000 37.000000 0.406177
17.000000 38.000000 0.482587
17.000000 39.000000 0.481405

18.000000 0.000000 0.972854
18.000000 1.000000 0.930992
18.000000 2.000000 0.754304
18.000000 3.000000 0.670883
18.000000 4.000000 0.633363
18.000000 5.000000 0.636674
18.000000 6.000000 0.638282
18.000000 7.000000 0.651466
18.000000 8.000000 0.647426
18.000000 9.000000 0.585589
18.000000 10.000000 0.572976
18.000000 11.000000 0.592631
18.000000 12.000000 0.572429
18.000000 13.000000 0.560557
18.000000 14.000000 0.503353
18.000000 15.000000 0.523956
18.000000 16.000000 0.497674
18.000000 17.000000 0.525426
18.000000 18.000000 0.484221
18.000000 19.000000 0.500305
18.000000 20.000000 0.474861
18.000000 21.000000 0.468632
18.000000 22.000000 0.479440
18.000000 23.000000 0.522331
18.000000 24.000000 0.448593
18.000000 25.000000 0.513183
18.000000 26.000000 0.497958
18.000000 27.000000 0.707336
18.000000 28.000000 0.644307
18.000000 29.000000 0.659225
18.000000 30.000000 0.639764
18.000000 31.000000 0.630055
18.000000 32.000000 0.530639
18.000000 33.000000 0.491316
18.000000 34.000000 0.387094
18.000000 35.000000 0.440676
18.000000 36.000000 0.470908
18.000000 37.000000 0.452668
18.000000 38.000000 0.458587
18.000000 39.000000 0.395528

19.000000 0.000000 0.894428
19.000000 1.000000 0.715290
19.000000 2.000000 0.644606
19.000000 3.000000 0.659547
19.000000 4.000000 0.655330
19.000000 5.000000 0.650422
19.000000 6.000000 0.672659
19.000000 7.000000 0.631993
19.000000 8.000000 0.643511
19.000000 9.000000 0.592162
19.000000 10.000000 0.625529
19.000000 11.000000 0.604309
19.000000 12.000000 0.581266
19.000000 13.000000 0.568284
19.000000 14.000000 0.504791
19.000000 15.000000 0.511643
19.000000 16.000000 0.506171
19.000000 17.000000 0.543391
19.000000 18.000000 0.500618
19.000000 19.000000 0.519491
19.000000 20.000000 0.514597
19.000000 21.000000 0.453959
19.000000 22.000000 0.508513
19.000000 23.000000 0.474755
19.000000 24.000000 0.452303
19.000000 25.000000 0.503006
19.000000 26.000000 0.540428
19.000000 27.000000 0.795979
19.000000 28.000000 0.626414
19.000000 29.000000 0.711710
19.000000 30.000000 0.680599
19.000000 31.000000 0.657632
19.000000 32.000000 0.556722
19.000000 33.000000 0.443870
19.000000 34.000000 0.413515
19.000000 35.000000 0.466498
19.000000 36.000000 0.428829
19.000000 37.000000 0.406614
19.000000 38.000000 0.445283
19.000000 39.000000 0.416641

20.000000 0.000000 0.654257
20.000000 1.000000 0.676409
20.000000 2.000000 0.623167
20.000000 3.000000 0.667737
20.000000 4.000000 0.650419
20.000000 5.000000 0.636039
20.000000 6.000000 0.671858
20.000000 7.000000 0.680017
20.000000 8.000000 0.665750
20.000000 9.000000 0.644506
20.000000 10.000000 0.605553
20.000000 11.000000 0.619061
20.000000 12.000000 0.603292
20.000000 13.000000 0.563160
20.000000 14.000000 0.535923
20.000000 15.000000 0.473971
20.000000 16.000000 0.494003
20.000000 17.000000 0.535700
20.000000 18.000000 0.521695
20.000000 19.000000 0.515728
20.000000 20.000000 0.441449
20.000000 21.000000 0.429403
20.000000 22.000000 0.487431
20.000000 23.000000 0.452148
20.000000 24.000000 0.490031
20.000000 25.000000 0.513051
20.000000 26.000000 0.632931
20.000000 27.000000 0.764645
20.000000 28.000000 0.614184
20.000000 29.000000 0.668653
20.000000 30.000000 0.644021
20.000000 31.000000 0.623248
20.000000 32.000000 0.493642
20.000000 33.000000 0.465415
20.000000 34.000000 0.418256
20.000000 35.000000 0.337333
20.000000 36.000000 0.396926
20.000000 37.000000 0.345685
20.000000 38.000000 0.362278
20.000000 39.000000 0.340041

21.000000 0.000000 0.638228
21.000000 1.000000 0.655455
21.000000 2.000000 0.679292
21.000000 3.000000 0.694081
21.000000 4.000000 0.661194
21.000000 5.000000 0.674832
21.000000 6.000000 0.658765
21.000000 7.000000 0.672382
21.000000 8.000000 0.657293
21.000000 9.000000 0.613122
21.000000 10.000000 0.566677
21.000000 11.000000 0.558373
21.000000 12.000000 0.541321
21.000000 13.000000 0.594173
21.000000 14.000000 0.527763
21.000000 15.000000 0.539246
21.000000 16.000000 0.534993
21.000000 17.000000 0.516646
21.000000 18.000000 0.527411
21.000000 19.000000 0.552397
21.000000 20.000000 0.432686
21.000000 21.000000 0.490903
21.000000 22.000000 0.502929
21.000000 23.000000 0.483837
21.000000 24.000000 0.471504
21.000000 25.000000 0.468335
21.000000 26.000000 0.736211
21.000000 27.000000 0.781337
21.000000 28.000000 0.643648
21.000000 29.000000 0.713044
21.000000 30.000000 0.654599
21.000000 31.000000 0.665774
21.000000 32.000000 0.423501
21.000000 33.000000 0.549268
21.000000 34.000000 0.376642
21.000000 35.000000 0.420621
21.000000 36.000000 0.421858
21.000000 37.000000 0.340130
21.000000 38.000000 0.382082
21.000000 39.000000 0.339521

22.000000 0.000000 0.633066
22.000000 1.000000 0.628794
22.000000 2.000000 0.631383
22.000000 3.000000 0.657633
22.000000 4.000000 0.625945
22.000000 5.000000 0.657404
22.000000 6.000000 0.644826
22.000000 7.000000 0.660582
22.000000 8.000000 0.665571
22.000000 9.000000 0.637286
22.000000 10.000000 0.598213
22.000000 11.000000 0.609355
22.000000 12.000000 0.628839
22.000000 13.000000 0.613272
22.000000 14.000000 0.552838
22.000000 15.000000 0.519537
22.000000 16.000000 0.554275
22.000000 17.000000 0.513412
22.000000 18.000000 0.568470
22.000000 19.000000 0.561197
22.000000 20.000000 0.482667
22.000000 21.000000 0.494249
22.000000 22.000000 0.524238
22.000000 23.000000 0.475915
22.000000 24.000000 0.442867
22.000000 25.000000 0.518562
22.000000 26.000000 0.778187
22.000000 27.000000 0.715837
22.000000 28.000000 0.598830
22.000000 29.000000 0.634345
22.000000 30.000000 0.662251
22.000000 31.000000 0.571107
22.000000 32.000000 0.461654
22.000000 33.000000 0.461265
22.000000 34.000000 0.344426
22.000000 35.000000 0.478420
22.000000 36.000000 0.492089
22.000000 37.000000 0.341343
22.000000 38.000000 0.355355
22.000000 39.000000 0.385183

23.000000 0.000000 0.636842
23.000000 1.000000 0.655014
23.000000 2.000000 0.641942
23.000000 3.000000 0.657693
23.000000 4.000000 0.634116
23.000000 5.000000 0.646434
23.000000 6.000000 0.656909
23.000000 7.000000 0.660859
23.000000 8.000000 0.642696
23.000000 9.000000 0.627808
23.000000 10.000000 0.634356
23.000000 11.000000 0.630868
23.000000 12.000000 0.613884
23.000000 13.000000 0.603121
23.000000 14.000000 0.567198
23.000000 15.000000 0.529880
23.000000 16.000000 0.489109
23.000000 17.000000 0.578668
23.000000 18.000000 0.475592
23.000000 19.000000 0.513583
23.000000 20.000000 0.513612
23.000000 21.000000 0.542544
23.000000 22.000000 0.555747
23.000000 23.000000 0.464111
23.000000 24.000000 0.471413
23.000000 25.000000 0.558112
23.000000 26.000000 0.840321
23.000000 27.000000 0.754453
23.000000 28.000000 0.683590
23.000000 29.000000 0.661865
23.000000 30.000000 0.670859
23.000000 31.000000 0.581551
23.000000 32.000000 0.524602
23.000000 33.000000 0.512283
23.000000 34.000000 0.420059
23.000000 35.000000 0.496068
23.000000 36.000000 0.450140
23.000000 37.000000 0.324711
23.000000 38.000000 0.336268
23.000000 39.000000 0.443628

24.000000 0.000000 0.652474
24.000000 1.000000 0.679589
24.000000 2.000000 0.671856
24.000000 3.000000 0.674831
24.000000 4.000000 0.670322
24.000000 5.000000 0.663350
24.000000 6.000000 0.658862
24.000000 7.000000 0.690352
24.000000 8.000000 0.646610
24.000000 9.000000 0.654060
24.000000 10.000000 0.636444
24.000000 11.000000 0.645063
24.000000 12.000000 0.600242
24.000000 13.000000 0.645679
24.000000 14.000000 0.649900
24.000000 15.000000 0.582322
24.000000 16.000000 0.563955
24.000000 17.000000 0.517629
24.000000 18.000000 0.558171
24.000000 19.000000 0.512889
24.000000 20.000000 0.518211
24.000000 21.000000 0.513111
24.000000 22.000000 0.564717
24.000000 23.000000 0.447304
24.000000 24.000000 0.441829
24.000000 25.000000 0.549685
24.000000 26.000000 0.799985
24.000000 27.000000 0.666732
24.000000 28.000000 0.650633
24.000000 29.000000 0.595954
24.000000 30.000000 0.589321
24.000000 31.000000 0.566436
24.000000 32.000000 0.570587
24.000000 33.000000 0.430753
24.000000 34.000000 0.421293
24.000000 35.000000 0.463068
24.000000 36.000000 0.425039
24.000000 37.000000 0.331896
24.000000 38.000000 0.353503
24.000000 39.000000 0.315736

25.000000 0.000000 0.671473
25.000000 1.000000 0.671620
25.000000 2.000000 0.670546
25.000000 3.000000 0.673312
25.000000 4.000000 0.668883
25.000000 5.000000 0.677101
25.000000 6.000000 0.669111
25.000000 7.000000 0.688744
25.000000 8.000000 0.668183
25.000000 9.000000 0.646165
25.000000 10.000000 0.638136
25.000000 11.000000 0.619656
25.000000 12.000000 0.569142
25.000000 13.000000 0.604330
25.000000 14.000000 0.591595
25.000000 15.000000 0.585005
25.000000 16.000000 0.540427
25.000000 17.000000 0.553676
25.000000 18.000000 0.519947
25.000000 19.000000 0.579885
25.000000 20.000000 0.516207
25.000000 21.000000 0.520693
25.000000 22.000000 0.580994
25.000000 23.000000 0.510462
25.000000 24.000000 0.415011
25.000000 25.000000 0.660104
25.000000 26.000000 0.846880
25.000000 27.000000 0.717976
25.000000 28.000000 0.656126
25.000000 29.000000 0.604220
25.000000 30.000000 0.633343
25.000000 31.000000 0.561679
25.000000 32.000000 0.678696
25.000000 33.000000 0.399100
25.000000 34.000000 0.408921
25.000000 35.000000 0.443306
25.000000 36.000000 0.473934
25.000000 37.000000 0.403853
25.000000 38.000000 0.325618
25.000000 39.000000 0.384504

26.000000 0.000000 0.668791
26.000000 1.000000 0.655198
26.000000 2.000000 0.656121
26.000000 3.000000 0.666593
26.000000 4.000000 0.658291
26.000000 5.000000 0.663974
26.000000 6.000000 0.681639
26.000000 7.000000 0.673138
26.000000 8.000000 0.694665
26.000000 9.000000 0.666110
26.000000 10.000000 0.659040
26.000000 11.000000 0.655248
26.000000 12.000000 0.604957
26.000000 13.000000 0.620729
26.000000 14.000000 0.616942
26.000000 15.000000 0.590574
26.000000 16.000000 0.545610
26.000000 17.000000 0.562088
26.000000 18.000000 0.543831
26.000000 19.000000 0.566923
26.000000 20.000000 0.475722
26.000000 21.000000 0.551196
26.000000 22.000000 0.584016
26.000000 23.000000 0.501177
26.000000 24.000000 0.513492
26.000000 25.000000 0.631828
26.000000 26.000000 0.824385
26.000000 27.000000 0.692952
26.000000 28.000000 0.665069
26.000000 29.000000 0.595906
26.000000 30.000000 0.598532
26.000000 31.000000 0.615057
26.000000 32.000000 0.706043
26.000000 33.000000 0.428587
26.000000 34.000000 0.416406
26.000000 35.000000 0.463672
26.000000 36.000000 0.459121
26.000000 37.000000 0.387120
26.000000 38.000000 0.330735
26.000000 39.000000 0.375720

27.000000 0.000000 0.662951
27.000000 1.000000 0.668033
27.000000 2.000000 0.674276
27.000000 3.000000 0.673309
27.000000 4.000000 0.665631
27.000000 5.000000 0.682623
27.000000 6.000000 0.677270
27.000000 7.000000 0.671227
27.000000 8.000000 0.686743
27.000000 9.000000 0.703310
27.000000 10.000000 0.669310
27.000000 11.000000 0.683376
27.000000 12.000000 0.602064
27.000000 13.000000 0.612513
27.000000 14.000000 0.655908
27.000000 15.000000 0.637552
27.000000 16.000000 0.530183
27.000000 17.000000 0.573797
27.000000 18.000000 0.530932
27.000000 19.000000 0.544670
27.000000 20.000000 0.467101
27.000000 21.000000 0.527318
27.000000 22.000000 0.568994
27.000000 23.000000 0.545766
27.000000 24.000000 0.428961
27.000000 25.000000 0.522947
27.000000 26.000000 0.787287
27.000000 27.000000 0.723780
27.000000 28.000000 0.737449
27.000000 29.000000 0.651065
27.000000 30.000000 0.513008
27.000000 31.000000 0.685048
27.000000 32.000000 0.767022
27.000000 33.000000 0.412505
27.000000 34.000000 0.434844
27.000000 35.000000 0.485031
27.000000 36.000000 0.514588
27.000000 37.000000 0.358564
27.000000 38.000000 0.453337
27.000000 39.000000 0.425044

28.000000 0.000000 0.666766
28.000000 1.000000 0.685221
28.000000 2.000000 0.694386
28.000000 3.000000 0.693079
28.000000 4.000000 0.681827
28.000000 5.000000 0.686112
28.000000 6.000000 0.680614
28.000000 7.000000 0.699904
28.000000 8.000000 0.698708
28.000000 9.000000 0.701563
28.000000 10.000000 0.651243
28.000000 11.000000 0.682113
28.000000 12.000000 0.643331
28.000000 13.000000 0.639186
28.000000 14.000000 0.660058
28.000000 15.000000 0.545568
28.000000 16.000000 0.539297
28.000000 17.000000 0.520990
28.000000 18.000000 0.586350
28.000000 19.000000 0.546059
28.000000 20.000000 0.491537
28.000000 21.000000 0.496688
28.000000 22.000000 0.583112
28.000000 23.000000 0.495577
28.000000 24.000000 0.504332
28.000000 25.000000 0.487582
28.000000 26.000000 0.728805
28.000000 27.000000 0.670420
28.000000 28.000000 0.695414
28.000000 29.000000 0.649675
28.000000 30.000000 0.511024
28.000000 31.000000 0.592130
28.000000 32.000000 0.744928
28.000000 33.000000 0.438774
28.000000 34.000000 0.447687
28.000000 35.000000 0.479153
28.000000 36.000000 0.513153
28.000000 37.000000 0.370299
28.000000 38.000000 0.400020
28.000000 39.000000 0.403546

29.000000 0.000000 0.669947
29.000000 1.000000 0.700955
29.000000 2.000000 0.702338
29.000000 3.000000 0.703328
29.000000 4.000000 0.699333
29.000000 5.000000 0.698944
29.000000 6.000000 0.693919
29.000000 7.000000 0.698455
29.000000 8.000000 0.674798
29.000000 9.000000 0.719553
29.000000 10.000000 0.630456
29.000000 11.000000 0.684944
29.000000 12.000000 0.652043
29.000000 13.000000 0.638578
29.000000 14.000000 0.649061
29.000000 15.000000 0.675714
29.000000 16.000000 0.543882
29.000000 17.000000 0.557952
29.000000 18.000000 0.593205
29.000000 19.000000 0.586419
29.000000 20.000000 0.460545
29.000000 21.000000 0.551374
29.000000 22.000000 0.581340
29.000000 23.000000 0.509669
29.000000 24.000000 0.458272
29.000000 25.000000 0.481945
29.000000 26.000000 0.693431
29.000000 27.000000 0.731418
29.000000 28.000000 0.733445
29.000000 29.000000 0.606474
29.000000 30.000000 0.508855
29.000000 31.000000 0.646099
29.000000 32.000000 0.700710
29.000000 33.000000 0.416451
29.000000 34.000000 0.451751
29.000000 35.000000 0.543543
29.000000 36.000000 0.440288
29.000000 37.000000 0.337616
29.000000 38.000000 0.399112
29.000000 39.000000 0.425358


==> files/loss_compare.csv <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.369230769230769501e-02	3.599999999999999645e+00	1.091223730849559370e+00	4.192307692307691708e-02	9.384615384615389022e-01	5.704768066996672715e-01	4.169230769230768824e-02	1.961538461538461453e+00	9.627991735147626295e-01
6.315384615384617151e-02	6.723076923076922284e+00	1.135547205368980572e+00	6.207692307692307815e-02	2.315384615384615596e+00	1.199901376617874549e+00	6.615384615384616029e-02	3.792307692307692601e+00	1.412287581556161076e+00
1.316153846153846341e-01	1.131538461538461782e+01	1.630878080547245146e+00	1.275384615384615450e-01	4.846153846153846700e+00	2.267704832446364893e+00	1.284615384615384881e-01	5.907692307692308908e+00	1.615054911408248195e+00


==> files/loss_transfer.csv <==
4.000000000000000083e-02	2.482351718910778882e+00	4.099999999999999645e+00	1.201815388196437517e+00	2.078793293338816461e+00	1.429729736695092290e+00	2.177777777777778034e+00	9.444444444444451969e-01	6.784428651512881547e-01	1.152906883078164357e+00
5.999999999999999778e-02	4.276438053649659565e+00	6.911111111111111427e+00	1.981857857509786269e+00	3.779364706749200664e+00	2.139588479711378444e+00	3.833333333333333481e+00	2.344444444444444997e+00	1.081263524337380044e+00	2.263909027165539545e+00
1.100000000000000006e-01	7.422481758139955588e+00	1.106666666666666643e+01	5.505014618340219990e+00	7.461928536033322956e+00	4.304745766832196452e+00	6.199999999999999289e+00	4.833333333333333925e+00	2.896809506712115123e+00	4.877786282046369770e+00


==> files/loss_transfer_var.csv <==
4.000000000000000083e-02	4.025000000000000355e+00	1.260117698799767538e-01	4.047810980703583361e-01	4.144350361915143388e-01
5.999999999999999778e-02	6.075000000000000178e+00	1.394510309545657911e-01	4.194672297607944245e-01	4.307145196682196087e-01
1.100000000000000006e-01	9.175000000000000711e+00	3.089977117568318832e-01	5.450719365129859106e-01	7.777236438844599142e-01


==> files/loss_transfer_var2.csv <==
4.000000000000000083e-02	4.118742137457156005e+00	2.324598114204966315e+00	3.197881298421118235e+00
5.999999999999999778e-02	7.275604752013135723e+00	4.304168678459719288e+00	4.721280071182964555e+00
1.100000000000000006e-01	1.212686519103946559e+01	7.736079525000636892e+00	8.197861702175192278e+00


==> files/lr.csv <==
0.000000000000000000e+00	5.000000000000000000e-01
1.000000000000000000e+00	5.075000000000002842e-01
2.000000000000000000e+00	5.150000000000001243e-01
3.000000000000000000e+00	5.224999999999999645e-01
4.000000000000000000e+00	5.300000000000002487e-01
5.000000000000000000e+00	5.375000000000000888e-01
6.000000000000000000e+00	5.449999999999999289e-01
7.000000000000000000e+00	5.525000000000002132e-01
8.000000000000000000e+00	5.600000000000000533e-01
9.000000000000000000e+00	5.674999999999998934e-01
1.000000000000000000e+01	5.750000000000001776e-01
1.100000000000000000e+01	5.825000000000000178e-01
1.200000000000000000e+01	5.900000000000003020e-01
1.300000000000000000e+01	5.975000000000001421e-01
1.400000000000000000e+01	6.049999999999999822e-01
1.500000000000000000e+01	6.125000000000002665e-01
1.600000000000000000e+01	6.200000000000001066e-01
1.700000000000000000e+01	6.274999999999999467e-01
1.800000000000000000e+01	6.350000000000002309e-01
1.900000000000000000e+01	6.425000000000000711e-01
2.000000000000000000e+01	6.499999999999999112e-01
2.100000000000000000e+01	6.575000000000001954e-01
2.200000000000000000e+01	6.650000000000000355e-01
2.300000000000000000e+01	6.725000000000003197e-01
2.400000000000000000e+01	6.800000000000001599e-01
2.500000000000000000e+01	6.875000000000000000e-01
2.600000000000000000e+01	6.950000000000002842e-01
2.700000000000000000e+01	7.025000000000001243e-01
2.800000000000000000e+01	7.099999999999999645e-01
2.900000000000000000e+01	7.175000000000002487e-01
3.000000000000000000e+01	7.250000000000000888e-01
3.100000000000000000e+01	7.324999999999999289e-01
3.200000000000000000e+01	7.400000000000002132e-01
3.300000000000000000e+01	7.475000000000000533e-01
3.400000000000000000e+01	7.549999999999998934e-01
3.500000000000000000e+01	7.625000000000001776e-01
3.600000000000000000e+01	7.700000000000000178e-01
3.700000000000000000e+01	7.775000000000003020e-01
3.800000000000000000e+01	7.850000000000001421e-01
3.900000000000000000e+01	7.924999999999999822e-01
4.000000000000000000e+01	8.000000000000002665e-01
4.100000000000000000e+01	8.075000000000001066e-01
4.200000000000000000e+01	8.149999999999999467e-01
4.300000000000000000e+01	8.225000000000002309e-01
4.400000000000000000e+01	8.300000000000000711e-01
4.500000000000000000e+01	8.374999999999999112e-01
4.600000000000000000e+01	8.450000000000001954e-01
4.700000000000000000e+01	8.525000000000000355e-01
4.800000000000000000e+01	8.600000000000003197e-01
4.900000000000000000e+01	8.675000000000001599e-01
5.000000000000000000e+01	8.750000000000000000e-01
5.100000000000000000e+01	8.825000000000002842e-01
5.200000000000000000e+01	8.900000000000001243e-01
5.300000000000000000e+01	8.974999999999999645e-01
5.400000000000000000e+01	9.050000000000002487e-01
5.500000000000000000e+01	9.125000000000000888e-01
5.600000000000000000e+01	9.199999999999999289e-01
5.700000000000000000e+01	9.275000000000002132e-01
5.800000000000000000e+01	9.350000000000000533e-01
5.900000000000000000e+01	9.424999999999998934e-01
6.000000000000000000e+01	9.500000000000001776e-01
6.100000000000000000e+01	9.575000000000000178e-01
6.200000000000000000e+01	9.650000000000003020e-01
6.300000000000000000e+01	9.725000000000001421e-01
6.400000000000000000e+01	9.799999999999999822e-01
6.500000000000000000e+01	9.875000000000002665e-01
6.600000000000000000e+01	9.950000000000001066e-01
6.700000000000000000e+01	1.002499999999999947e+00
6.800000000000000000e+01	1.010000000000000231e+00
6.900000000000000000e+01	1.017500000000000071e+00
7.000000000000000000e+01	1.024999999999999911e+00
7.100000000000000000e+01	1.032500000000000195e+00
7.200000000000000000e+01	1.040000000000000036e+00
7.300000000000000000e+01	1.047499999999999876e+00
7.400000000000000000e+01	1.055000000000000160e+00
7.500000000000000000e+01	1.062500000000000000e+00
7.600000000000000000e+01	1.070000000000000284e+00
7.700000000000000000e+01	1.077500000000000124e+00
7.800000000000000000e+01	1.084999999999999964e+00
7.900000000000000000e+01	1.092500000000000249e+00
8.000000000000000000e+01	1.100000000000000089e+00
8.100000000000000000e+01	1.107499999999999929e+00
8.200000000000000000e+01	1.115000000000000213e+00
8.300000000000000000e+01	1.122500000000000053e+00
8.400000000000000000e+01	1.129999999999999893e+00
8.500000000000000000e+01	1.137500000000000178e+00
8.600000000000000000e+01	1.145000000000000018e+00
8.700000000000000000e+01	1.152500000000000302e+00
8.800000000000000000e+01	1.160000000000000142e+00
8.900000000000000000e+01	1.167499999999999982e+00
9.000000000000000000e+01	1.175000000000000266e+00
9.100000000000000000e+01	1.182500000000000107e+00
9.200000000000000000e+01	1.189999999999999947e+00
9.300000000000000000e+01	1.197500000000000231e+00
9.400000000000000000e+01	1.205000000000000071e+00
9.500000000000000000e+01	1.212499999999999911e+00
9.600000000000000000e+01	1.220000000000000195e+00
9.700000000000000000e+01	1.227500000000000036e+00
9.800000000000000000e+01	1.234999999999999876e+00
9.900000000000000000e+01	1.242500000000000160e+00
1.000000000000000000e+02	1.250000000000000000e+00
1.010000000000000000e+02	1.257500000000000284e+00
1.020000000000000000e+02	1.265000000000000124e+00
1.030000000000000000e+02	1.272499999999999964e+00
1.040000000000000000e+02	1.280000000000000249e+00
1.050000000000000000e+02	1.287500000000000089e+00
1.060000000000000000e+02	1.294999999999999929e+00
1.070000000000000000e+02	1.302500000000000213e+00
1.080000000000000000e+02	1.310000000000000053e+00
1.090000000000000000e+02	1.317499999999999893e+00
1.100000000000000000e+02	1.325000000000000178e+00
1.110000000000000000e+02	1.332500000000000018e+00
1.120000000000000000e+02	1.339999999999999858e+00
1.130000000000000000e+02	1.347500000000000142e+00
1.140000000000000000e+02	1.354999999999999982e+00
1.150000000000000000e+02	1.362500000000000266e+00
1.160000000000000000e+02	1.370000000000000107e+00
1.170000000000000000e+02	1.377499999999999947e+00
1.180000000000000000e+02	1.385000000000000231e+00
1.190000000000000000e+02	1.392500000000000071e+00
1.200000000000000000e+02	1.399999999999999911e+00
1.210000000000000000e+02	1.407500000000000195e+00
1.220000000000000000e+02	1.415000000000000036e+00
1.230000000000000000e+02	1.422499999999999876e+00
1.240000000000000000e+02	1.430000000000000160e+00
1.250000000000000000e+02	1.437500000000000000e+00
1.260000000000000000e+02	1.445000000000000284e+00
1.270000000000000000e+02	1.452500000000000124e+00
1.280000000000000000e+02	1.459999999999999964e+00
1.290000000000000000e+02	1.467500000000000249e+00
1.300000000000000000e+02	1.475000000000000089e+00
1.310000000000000000e+02	1.482499999999999929e+00
1.320000000000000000e+02	1.490000000000000213e+00
1.330000000000000000e+02	1.497500000000000053e+00
1.340000000000000000e+02	1.505000000000000115e+00
1.350000000000000000e+02	1.512500000000000178e+00
1.360000000000000000e+02	1.520000000000000018e+00
1.370000000000000000e+02	1.527500000000000080e+00
1.380000000000000000e+02	1.535000000000000142e+00
1.390000000000000000e+02	1.542499999999999982e+00
1.400000000000000000e+02	1.550000000000000044e+00
1.410000000000000000e+02	1.557500000000000107e+00
1.420000000000000000e+02	1.565000000000000169e+00
1.430000000000000000e+02	1.572500000000000009e+00
1.440000000000000000e+02	1.580000000000000071e+00
1.450000000000000000e+02	1.587500000000000133e+00
1.460000000000000000e+02	1.594999999999999973e+00
1.470000000000000000e+02	1.602500000000000036e+00
1.480000000000000000e+02	1.610000000000000098e+00
1.490000000000000000e+02	1.617500000000000160e+00
1.500000000000000000e+02	1.625000000000000000e+00
1.510000000000000000e+02	1.632500000000000062e+00
1.520000000000000000e+02	1.640000000000000124e+00
1.530000000000000000e+02	1.647499999999999964e+00
1.540000000000000000e+02	1.655000000000000027e+00
1.550000000000000000e+02	1.662500000000000089e+00
1.560000000000000000e+02	1.670000000000000151e+00
1.570000000000000000e+02	1.677499999999999991e+00
1.580000000000000000e+02	1.685000000000000053e+00
1.590000000000000000e+02	1.692500000000000115e+00
1.600000000000000000e+02	1.700000000000000178e+00
1.610000000000000000e+02	1.707500000000000018e+00
1.620000000000000000e+02	1.715000000000000080e+00
1.630000000000000000e+02	1.722500000000000142e+00
1.640000000000000000e+02	1.729999999999999982e+00
1.650000000000000000e+02	1.737500000000000044e+00
1.660000000000000000e+02	1.745000000000000107e+00
1.670000000000000000e+02	1.752500000000000169e+00
1.680000000000000000e+02	1.760000000000000009e+00
1.690000000000000000e+02	1.767500000000000071e+00
1.700000000000000000e+02	1.775000000000000133e+00
1.710000000000000000e+02	1.782499999999999973e+00
1.720000000000000000e+02	1.790000000000000036e+00
1.730000000000000000e+02	1.797500000000000098e+00
1.740000000000000000e+02	1.805000000000000160e+00
1.750000000000000000e+02	1.812500000000000000e+00
1.760000000000000000e+02	1.820000000000000062e+00
1.770000000000000000e+02	1.827500000000000124e+00
1.780000000000000000e+02	1.834999999999999964e+00
1.790000000000000000e+02	1.842500000000000027e+00
1.800000000000000000e+02	1.850000000000000089e+00
1.810000000000000000e+02	1.857500000000000151e+00
1.820000000000000000e+02	1.864999999999999991e+00
1.830000000000000000e+02	1.872500000000000053e+00
1.840000000000000000e+02	1.880000000000000115e+00
1.850000000000000000e+02	1.887499999999999956e+00
1.860000000000000000e+02	1.895000000000000018e+00
1.870000000000000000e+02	1.902500000000000080e+00
1.880000000000000000e+02	1.910000000000000142e+00
1.890000000000000000e+02	1.917499999999999982e+00
1.900000000000000000e+02	1.925000000000000044e+00
1.910000000000000000e+02	1.932500000000000107e+00
1.920000000000000000e+02	1.939999999999999947e+00
1.930000000000000000e+02	1.947500000000000009e+00
1.940000000000000000e+02	1.955000000000000071e+00
1.950000000000000000e+02	1.962500000000000133e+00
1.960000000000000000e+02	1.969999999999999973e+00
1.970000000000000000e+02	1.977500000000000036e+00
1.980000000000000000e+02	1.985000000000000098e+00
1.990000000000000000e+02	1.992500000000000160e+00
2.000000000000000000e+02	2.000000000000000000e+00
2.010000000000000000e+02	2.007500000000000284e+00
2.020000000000000000e+02	2.015000000000000124e+00
2.030000000000000000e+02	2.022499999999999964e+00
2.040000000000000000e+02	2.030000000000000249e+00
2.050000000000000000e+02	2.037500000000000089e+00
2.060000000000000000e+02	2.044999999999999929e+00
2.070000000000000000e+02	2.052500000000000213e+00
2.080000000000000000e+02	2.060000000000000053e+00
2.090000000000000000e+02	2.067499999999999893e+00
2.100000000000000000e+02	2.075000000000000178e+00
2.110000000000000000e+02	2.082500000000000018e+00
2.120000000000000000e+02	2.089999999999999858e+00
2.130000000000000000e+02	2.097500000000000142e+00
2.140000000000000000e+02	2.104999999999999982e+00
2.150000000000000000e+02	2.112499999999999822e+00
2.160000000000000000e+02	2.120000000000000107e+00
2.170000000000000000e+02	2.127499999999999947e+00
2.180000000000000000e+02	2.134999999999999787e+00
2.190000000000000000e+02	2.142500000000000071e+00
2.200000000000000000e+02	2.150000000000000355e+00
2.210000000000000000e+02	2.157499999999999751e+00
2.220000000000000000e+02	2.165000000000000036e+00
2.230000000000000000e+02	2.172500000000000320e+00
2.240000000000000000e+02	2.180000000000000160e+00
2.250000000000000000e+02	2.187500000000000000e+00
2.260000000000000000e+02	2.195000000000000284e+00
2.270000000000000000e+02	2.202500000000000124e+00
2.280000000000000000e+02	2.209999999999999964e+00
2.290000000000000000e+02	2.217500000000000249e+00
2.300000000000000000e+02	2.225000000000000089e+00
2.310000000000000000e+02	2.232499999999999929e+00
2.320000000000000000e+02	2.240000000000000213e+00
2.330000000000000000e+02	2.247500000000000053e+00
2.340000000000000000e+02	2.254999999999999893e+00
2.350000000000000000e+02	2.262500000000000178e+00
2.360000000000000000e+02	2.270000000000000018e+00
2.370000000000000000e+02	2.277499999999999858e+00
2.380000000000000000e+02	2.285000000000000142e+00
2.390000000000000000e+02	2.292499999999999982e+00
2.400000000000000000e+02	2.299999999999999822e+00
2.410000000000000000e+02	2.307500000000000107e+00
2.420000000000000000e+02	2.314999999999999947e+00
2.430000000000000000e+02	2.322499999999999787e+00
2.440000000000000000e+02	2.330000000000000071e+00
2.450000000000000000e+02	2.337500000000000355e+00
2.460000000000000000e+02	2.344999999999999751e+00
2.470000000000000000e+02	2.352500000000000036e+00
2.480000000000000000e+02	2.360000000000000320e+00
2.490000000000000000e+02	2.367499999999999716e+00
2.500000000000000000e+02	2.375000000000000000e+00
2.510000000000000000e+02	2.382500000000000284e+00
2.520000000000000000e+02	2.390000000000000124e+00
2.530000000000000000e+02	2.397499999999999964e+00
2.540000000000000000e+02	2.405000000000000249e+00
2.550000000000000000e+02	2.412500000000000089e+00
2.560000000000000000e+02	2.419999999999999929e+00
2.570000000000000000e+02	2.427500000000000213e+00
2.580000000000000000e+02	2.435000000000000053e+00
2.590000000000000000e+02	2.442499999999999893e+00
2.600000000000000000e+02	2.450000000000000178e+00
2.610000000000000000e+02	2.457500000000000018e+00
2.620000000000000000e+02	2.464999999999999858e+00
2.630000000000000000e+02	2.472500000000000142e+00
2.640000000000000000e+02	2.479999999999999982e+00
2.650000000000000000e+02	2.487499999999999822e+00
2.660000000000000000e+02	2.495000000000000107e+00
2.670000000000000000e+02	2.502499999999999947e+00
2.680000000000000000e+02	2.509999999999999787e+00
2.690000000000000000e+02	2.517500000000000071e+00
2.700000000000000000e+02	2.524999999999999911e+00
2.710000000000000000e+02	2.532500000000000195e+00
2.720000000000000000e+02	2.540000000000000036e+00
2.730000000000000000e+02	2.547499999999999876e+00
2.740000000000000000e+02	2.555000000000000160e+00
2.750000000000000000e+02	2.562500000000000000e+00
2.760000000000000000e+02	2.570000000000000284e+00
2.770000000000000000e+02	2.577500000000000124e+00
2.780000000000000000e+02	2.584999999999999964e+00
2.790000000000000000e+02	2.592500000000000249e+00
2.800000000000000000e+02	2.600000000000000089e+00
2.810000000000000000e+02	2.607499999999999929e+00
2.820000000000000000e+02	2.615000000000000213e+00
2.830000000000000000e+02	2.622500000000000053e+00
2.840000000000000000e+02	2.629999999999999893e+00
2.850000000000000000e+02	2.637500000000000178e+00
2.860000000000000000e+02	2.645000000000000018e+00
2.870000000000000000e+02	2.652499999999999858e+00
2.880000000000000000e+02	2.660000000000000142e+00
2.890000000000000000e+02	2.667499999999999982e+00
2.900000000000000000e+02	2.674999999999999822e+00
2.910000000000000000e+02	2.682500000000000107e+00
2.920000000000000000e+02	2.689999999999999947e+00
2.930000000000000000e+02	2.697499999999999787e+00
2.940000000000000000e+02	2.705000000000000071e+00
2.950000000000000000e+02	2.712499999999999911e+00
2.960000000000000000e+02	2.719999999999999751e+00
2.970000000000000000e+02	2.727500000000000036e+00
2.980000000000000000e+02	2.734999999999999876e+00
2.990000000000000000e+02	2.742500000000000160e+00
3.000000000000000000e+02	2.750000000000000000e+00
3.010000000000000000e+02	2.757500000000000284e+00
3.020000000000000000e+02	2.765000000000000124e+00
3.030000000000000000e+02	2.772499999999999964e+00
3.040000000000000000e+02	2.780000000000000249e+00
3.050000000000000000e+02	2.787500000000000089e+00
3.060000000000000000e+02	2.794999999999999929e+00
3.070000000000000000e+02	2.802500000000000213e+00
3.080000000000000000e+02	2.810000000000000053e+00
3.090000000000000000e+02	2.817499999999999893e+00
3.100000000000000000e+02	2.825000000000000178e+00
3.110000000000000000e+02	2.832500000000000018e+00
3.120000000000000000e+02	2.839999999999999858e+00
3.130000000000000000e+02	2.847500000000000142e+00
3.140000000000000000e+02	2.854999999999999982e+00
3.150000000000000000e+02	2.862499999999999822e+00
3.160000000000000000e+02	2.870000000000000107e+00
3.170000000000000000e+02	2.877499999999999947e+00
3.180000000000000000e+02	2.884999999999999787e+00
3.190000000000000000e+02	2.892500000000000071e+00
3.200000000000000000e+02	2.899999999999999911e+00
3.210000000000000000e+02	2.907499999999999751e+00
3.220000000000000000e+02	2.915000000000000036e+00
3.230000000000000000e+02	2.922499999999999876e+00
3.240000000000000000e+02	2.930000000000000160e+00
3.250000000000000000e+02	2.937500000000000000e+00
3.260000000000000000e+02	2.945000000000000284e+00
3.270000000000000000e+02	2.952500000000000124e+00
3.280000000000000000e+02	2.959999999999999964e+00
3.290000000000000000e+02	2.967500000000000249e+00
3.300000000000000000e+02	2.975000000000000089e+00
3.310000000000000000e+02	2.982499999999999929e+00
3.320000000000000000e+02	2.990000000000000213e+00
3.330000000000000000e+02	2.997500000000000053e+00
3.340000000000000000e+02	3.004999999999999893e+00
3.350000000000000000e+02	3.012500000000000178e+00
3.360000000000000000e+02	3.020000000000000018e+00
3.370000000000000000e+02	3.027499999999999858e+00
3.380000000000000000e+02	3.035000000000000142e+00
3.390000000000000000e+02	3.042499999999999982e+00
3.400000000000000000e+02	3.049999999999999822e+00
3.410000000000000000e+02	3.057500000000000107e+00
3.420000000000000000e+02	3.064999999999999947e+00
3.430000000000000000e+02	3.072499999999999787e+00
3.440000000000000000e+02	3.080000000000000071e+00
3.450000000000000000e+02	3.087499999999999911e+00
3.460000000000000000e+02	3.095000000000000195e+00
3.470000000000000000e+02	3.102500000000000036e+00
3.480000000000000000e+02	3.109999999999999876e+00
3.490000000000000000e+02	3.117500000000000160e+00
3.500000000000000000e+02	3.125000000000000000e+00
3.510000000000000000e+02	3.132499999999999840e+00
3.520000000000000000e+02	3.140000000000000124e+00
3.530000000000000000e+02	3.147499999999999964e+00
3.540000000000000000e+02	3.155000000000000249e+00
3.550000000000000000e+02	3.162500000000000089e+00
3.560000000000000000e+02	3.169999999999999929e+00
3.570000000000000000e+02	3.177500000000000213e+00
3.580000000000000000e+02	3.185000000000000053e+00
3.590000000000000000e+02	3.192499999999999893e+00
3.600000000000000000e+02	3.200000000000000178e+00
3.610000000000000000e+02	3.207500000000000018e+00
3.620000000000000000e+02	3.214999999999999858e+00
3.630000000000000000e+02	3.222500000000000142e+00
3.640000000000000000e+02	3.229999999999999982e+00
3.650000000000000000e+02	3.237499999999999822e+00
3.660000000000000000e+02	3.245000000000000107e+00
3.670000000000000000e+02	3.252499999999999947e+00
3.680000000000000000e+02	3.259999999999999787e+00
3.690000000000000000e+02	3.267500000000000071e+00
3.700000000000000000e+02	3.274999999999999911e+00
3.710000000000000000e+02	3.282500000000000195e+00
3.720000000000000000e+02	3.290000000000000036e+00
3.730000000000000000e+02	3.297499999999999876e+00
3.740000000000000000e+02	3.305000000000000160e+00
3.750000000000000000e+02	3.312500000000000000e+00
3.760000000000000000e+02	3.319999999999999840e+00
3.770000000000000000e+02	3.327500000000000124e+00
3.780000000000000000e+02	3.334999999999999964e+00
3.790000000000000000e+02	3.342499999999999805e+00
3.800000000000000000e+02	3.350000000000000089e+00
3.810000000000000000e+02	3.357499999999999929e+00
3.820000000000000000e+02	3.365000000000000213e+00
3.830000000000000000e+02	3.372500000000000053e+00
3.840000000000000000e+02	3.379999999999999893e+00
3.850000000000000000e+02	3.387500000000000178e+00
3.860000000000000000e+02	3.395000000000000018e+00
3.870000000000000000e+02	3.402499999999999858e+00
3.880000000000000000e+02	3.410000000000000142e+00
3.890000000000000000e+02	3.417499999999999982e+00
3.900000000000000000e+02	3.424999999999999822e+00
3.910000000000000000e+02	3.432500000000000107e+00
3.920000000000000000e+02	3.439999999999999947e+00
3.930000000000000000e+02	3.447499999999999787e+00
3.940000000000000000e+02	3.455000000000000071e+00
3.950000000000000000e+02	3.462499999999999911e+00
3.960000000000000000e+02	3.470000000000000195e+00
3.970000000000000000e+02	3.477500000000000036e+00
3.980000000000000000e+02	3.484999999999999876e+00
3.990000000000000000e+02	3.492500000000000160e+00
4.000000000000000000e+02	3.500000000000000000e+00
4.010000000000000000e+02	3.492500000000000160e+00
4.020000000000000000e+02	3.484999999999999876e+00
4.030000000000000000e+02	3.477500000000000036e+00
4.040000000000000000e+02	3.470000000000000195e+00
4.050000000000000000e+02	3.462499999999999911e+00
4.060000000000000000e+02	3.455000000000000071e+00
4.070000000000000000e+02	3.447499999999999787e+00
4.080000000000000000e+02	3.439999999999999947e+00
4.090000000000000000e+02	3.432500000000000107e+00
4.100000000000000000e+02	3.424999999999999822e+00
4.110000000000000000e+02	3.417499999999999982e+00
4.120000000000000000e+02	3.410000000000000142e+00
4.130000000000000000e+02	3.402499999999999858e+00
4.140000000000000000e+02	3.395000000000000018e+00
4.150000000000000000e+02	3.387500000000000178e+00
4.160000000000000000e+02	3.379999999999999893e+00
4.170000000000000000e+02	3.372500000000000053e+00
4.180000000000000000e+02	3.365000000000000213e+00
4.190000000000000000e+02	3.357499999999999929e+00
4.200000000000000000e+02	3.350000000000000089e+00
4.210000000000000000e+02	3.342499999999999805e+00
4.220000000000000000e+02	3.334999999999999964e+00
4.230000000000000000e+02	3.327500000000000124e+00
4.240000000000000000e+02	3.319999999999999840e+00
4.250000000000000000e+02	3.312500000000000000e+00
4.260000000000000000e+02	3.305000000000000160e+00
4.270000000000000000e+02	3.297499999999999876e+00
4.280000000000000000e+02	3.290000000000000036e+00
4.290000000000000000e+02	3.282500000000000195e+00
4.300000000000000000e+02	3.274999999999999911e+00
4.310000000000000000e+02	3.267500000000000071e+00
4.320000000000000000e+02	3.259999999999999787e+00
4.330000000000000000e+02	3.252499999999999947e+00
4.340000000000000000e+02	3.245000000000000107e+00
4.350000000000000000e+02	3.237499999999999822e+00
4.360000000000000000e+02	3.229999999999999982e+00
4.370000000000000000e+02	3.222500000000000142e+00
4.380000000000000000e+02	3.214999999999999858e+00
4.390000000000000000e+02	3.207500000000000018e+00
4.400000000000000000e+02	3.200000000000000178e+00
4.410000000000000000e+02	3.192499999999999893e+00
4.420000000000000000e+02	3.185000000000000053e+00
4.430000000000000000e+02	3.177500000000000213e+00
4.440000000000000000e+02	3.169999999999999929e+00
4.450000000000000000e+02	3.162500000000000089e+00
4.460000000000000000e+02	3.155000000000000249e+00
4.470000000000000000e+02	3.147499999999999964e+00
4.480000000000000000e+02	3.140000000000000124e+00
4.490000000000000000e+02	3.132499999999999840e+00
4.500000000000000000e+02	3.125000000000000000e+00
4.510000000000000000e+02	3.117500000000000160e+00
4.520000000000000000e+02	3.109999999999999876e+00
4.530000000000000000e+02	3.102500000000000036e+00
4.540000000000000000e+02	3.095000000000000195e+00
4.550000000000000000e+02	3.087499999999999911e+00
4.560000000000000000e+02	3.080000000000000071e+00
4.570000000000000000e+02	3.072499999999999787e+00
4.580000000000000000e+02	3.064999999999999947e+00
4.590000000000000000e+02	3.057500000000000107e+00
4.600000000000000000e+02	3.049999999999999822e+00
4.610000000000000000e+02	3.042499999999999982e+00
4.620000000000000000e+02	3.035000000000000142e+00
4.630000000000000000e+02	3.027499999999999858e+00
4.640000000000000000e+02	3.020000000000000018e+00
4.650000000000000000e+02	3.012500000000000178e+00
4.660000000000000000e+02	3.004999999999999893e+00
4.670000000000000000e+02	2.997500000000000053e+00
4.680000000000000000e+02	2.990000000000000213e+00
4.690000000000000000e+02	2.982499999999999929e+00
4.700000000000000000e+02	2.975000000000000089e+00
4.710000000000000000e+02	2.967500000000000249e+00
4.720000000000000000e+02	2.959999999999999964e+00
4.730000000000000000e+02	2.952500000000000124e+00
4.740000000000000000e+02	2.945000000000000284e+00
4.750000000000000000e+02	2.937500000000000000e+00
4.760000000000000000e+02	2.930000000000000160e+00
4.770000000000000000e+02	2.922499999999999876e+00
4.780000000000000000e+02	2.915000000000000036e+00
4.790000000000000000e+02	2.907499999999999751e+00
4.800000000000000000e+02	2.899999999999999911e+00
4.810000000000000000e+02	2.892500000000000071e+00
4.820000000000000000e+02	2.884999999999999787e+00
4.830000000000000000e+02	2.877499999999999947e+00
4.840000000000000000e+02	2.870000000000000107e+00
4.850000000000000000e+02	2.862499999999999822e+00
4.860000000000000000e+02	2.854999999999999982e+00
4.870000000000000000e+02	2.847500000000000142e+00
4.880000000000000000e+02	2.839999999999999858e+00
4.890000000000000000e+02	2.832500000000000018e+00
4.900000000000000000e+02	2.825000000000000178e+00
4.910000000000000000e+02	2.817499999999999893e+00
4.920000000000000000e+02	2.810000000000000053e+00
4.930000000000000000e+02	2.802500000000000213e+00
4.940000000000000000e+02	2.794999999999999929e+00
4.950000000000000000e+02	2.787500000000000089e+00
4.960000000000000000e+02	2.780000000000000249e+00
4.970000000000000000e+02	2.772499999999999964e+00
4.980000000000000000e+02	2.765000000000000124e+00
4.990000000000000000e+02	2.757500000000000284e+00
5.000000000000000000e+02	2.750000000000000000e+00
5.010000000000000000e+02	2.742500000000000160e+00
5.020000000000000000e+02	2.734999999999999876e+00
5.030000000000000000e+02	2.727500000000000036e+00
5.040000000000000000e+02	2.719999999999999751e+00
5.050000000000000000e+02	2.712499999999999911e+00
5.060000000000000000e+02	2.705000000000000071e+00
5.070000000000000000e+02	2.697499999999999787e+00
5.080000000000000000e+02	2.689999999999999947e+00
5.090000000000000000e+02	2.682500000000000107e+00
5.100000000000000000e+02	2.674999999999999822e+00
5.110000000000000000e+02	2.667499999999999982e+00
5.120000000000000000e+02	2.660000000000000142e+00
5.130000000000000000e+02	2.652499999999999858e+00
5.140000000000000000e+02	2.645000000000000018e+00
5.150000000000000000e+02	2.637500000000000178e+00
5.160000000000000000e+02	2.629999999999999893e+00
5.170000000000000000e+02	2.622500000000000053e+00
5.180000000000000000e+02	2.615000000000000213e+00
5.190000000000000000e+02	2.607499999999999929e+00
5.200000000000000000e+02	2.600000000000000089e+00
5.210000000000000000e+02	2.592500000000000249e+00
5.220000000000000000e+02	2.584999999999999964e+00
5.230000000000000000e+02	2.577500000000000124e+00
5.240000000000000000e+02	2.570000000000000284e+00
5.250000000000000000e+02	2.562500000000000000e+00
5.260000000000000000e+02	2.555000000000000160e+00
5.270000000000000000e+02	2.547499999999999876e+00
5.280000000000000000e+02	2.540000000000000036e+00
5.290000000000000000e+02	2.532500000000000195e+00
5.300000000000000000e+02	2.524999999999999911e+00
5.310000000000000000e+02	2.517500000000000071e+00
5.320000000000000000e+02	2.509999999999999787e+00
5.330000000000000000e+02	2.502499999999999947e+00
5.340000000000000000e+02	2.495000000000000107e+00
5.350000000000000000e+02	2.487499999999999822e+00
5.360000000000000000e+02	2.479999999999999982e+00
5.370000000000000000e+02	2.472500000000000142e+00
5.380000000000000000e+02	2.464999999999999858e+00
5.390000000000000000e+02	2.457500000000000018e+00
5.400000000000000000e+02	2.450000000000000178e+00
5.410000000000000000e+02	2.442499999999999893e+00
5.420000000000000000e+02	2.435000000000000053e+00
5.430000000000000000e+02	2.427500000000000213e+00
5.440000000000000000e+02	2.419999999999999929e+00
5.450000000000000000e+02	2.412500000000000089e+00
5.460000000000000000e+02	2.405000000000000249e+00
5.470000000000000000e+02	2.397499999999999964e+00
5.480000000000000000e+02	2.390000000000000124e+00
5.490000000000000000e+02	2.382500000000000284e+00
5.500000000000000000e+02	2.375000000000000000e+00
5.510000000000000000e+02	2.367499999999999716e+00
5.520000000000000000e+02	2.360000000000000320e+00
5.530000000000000000e+02	2.352500000000000036e+00
5.540000000000000000e+02	2.344999999999999751e+00
5.550000000000000000e+02	2.337500000000000355e+00
5.560000000000000000e+02	2.330000000000000071e+00
5.570000000000000000e+02	2.322499999999999787e+00
5.580000000000000000e+02	2.314999999999999947e+00
5.590000000000000000e+02	2.307500000000000107e+00
5.600000000000000000e+02	2.299999999999999822e+00
5.610000000000000000e+02	2.292499999999999982e+00
5.620000000000000000e+02	2.285000000000000142e+00
5.630000000000000000e+02	2.277499999999999858e+00
5.640000000000000000e+02	2.270000000000000018e+00
5.650000000000000000e+02	2.262500000000000178e+00
5.660000000000000000e+02	2.254999999999999893e+00
5.670000000000000000e+02	2.247500000000000053e+00
5.680000000000000000e+02	2.240000000000000213e+00
5.690000000000000000e+02	2.232499999999999929e+00
5.700000000000000000e+02	2.225000000000000089e+00
5.710000000000000000e+02	2.217500000000000249e+00
5.720000000000000000e+02	2.209999999999999964e+00
5.730000000000000000e+02	2.202500000000000124e+00
5.740000000000000000e+02	2.195000000000000284e+00
5.750000000000000000e+02	2.187500000000000000e+00
5.760000000000000000e+02	2.180000000000000160e+00
5.770000000000000000e+02	2.172500000000000320e+00
5.780000000000000000e+02	2.165000000000000036e+00
5.790000000000000000e+02	2.157499999999999751e+00
5.800000000000000000e+02	2.150000000000000355e+00
5.810000000000000000e+02	2.142500000000000071e+00
5.820000000000000000e+02	2.134999999999999787e+00
5.830000000000000000e+02	2.127499999999999947e+00
5.840000000000000000e+02	2.120000000000000107e+00
5.850000000000000000e+02	2.112499999999999822e+00
5.860000000000000000e+02	2.104999999999999982e+00
5.870000000000000000e+02	2.097500000000000142e+00
5.880000000000000000e+02	2.089999999999999858e+00
5.890000000000000000e+02	2.082500000000000018e+00
5.900000000000000000e+02	2.075000000000000178e+00
5.910000000000000000e+02	2.067499999999999893e+00
5.920000000000000000e+02	2.060000000000000053e+00
5.930000000000000000e+02	2.052500000000000213e+00
5.940000000000000000e+02	2.044999999999999929e+00
5.950000000000000000e+02	2.037500000000000089e+00
5.960000000000000000e+02	2.030000000000000249e+00
5.970000000000000000e+02	2.022499999999999964e+00
5.980000000000000000e+02	2.015000000000000124e+00
5.990000000000000000e+02	2.007500000000000284e+00
6.000000000000000000e+02	2.000000000000000000e+00
6.010000000000000000e+02	1.992500000000000160e+00
6.020000000000000000e+02	1.985000000000000098e+00
6.030000000000000000e+02	1.977500000000000036e+00
6.040000000000000000e+02	1.969999999999999973e+00
6.050000000000000000e+02	1.962500000000000133e+00
6.060000000000000000e+02	1.955000000000000071e+00
6.070000000000000000e+02	1.947500000000000009e+00
6.080000000000000000e+02	1.939999999999999947e+00
6.090000000000000000e+02	1.932500000000000107e+00
6.100000000000000000e+02	1.925000000000000044e+00
6.110000000000000000e+02	1.917499999999999982e+00
6.120000000000000000e+02	1.910000000000000142e+00
6.130000000000000000e+02	1.902500000000000080e+00
6.140000000000000000e+02	1.895000000000000018e+00
6.150000000000000000e+02	1.887499999999999956e+00
6.160000000000000000e+02	1.880000000000000115e+00
6.170000000000000000e+02	1.872500000000000053e+00
6.180000000000000000e+02	1.864999999999999991e+00
6.190000000000000000e+02	1.857500000000000151e+00
6.200000000000000000e+02	1.850000000000000089e+00
6.210000000000000000e+02	1.842500000000000027e+00
6.220000000000000000e+02	1.834999999999999964e+00
6.230000000000000000e+02	1.827500000000000124e+00
6.240000000000000000e+02	1.820000000000000062e+00
6.250000000000000000e+02	1.812500000000000000e+00
6.260000000000000000e+02	1.805000000000000160e+00
6.270000000000000000e+02	1.797500000000000098e+00
6.280000000000000000e+02	1.790000000000000036e+00
6.290000000000000000e+02	1.782499999999999973e+00
6.300000000000000000e+02	1.775000000000000133e+00
6.310000000000000000e+02	1.767500000000000071e+00
6.320000000000000000e+02	1.760000000000000009e+00
6.330000000000000000e+02	1.752500000000000169e+00
6.340000000000000000e+02	1.745000000000000107e+00
6.350000000000000000e+02	1.737500000000000044e+00
6.360000000000000000e+02	1.729999999999999982e+00
6.370000000000000000e+02	1.722500000000000142e+00
6.380000000000000000e+02	1.715000000000000080e+00
6.390000000000000000e+02	1.707500000000000018e+00
6.400000000000000000e+02	1.700000000000000178e+00
6.410000000000000000e+02	1.692500000000000115e+00
6.420000000000000000e+02	1.685000000000000053e+00
6.430000000000000000e+02	1.677499999999999991e+00
6.440000000000000000e+02	1.670000000000000151e+00
6.450000000000000000e+02	1.662500000000000089e+00
6.460000000000000000e+02	1.655000000000000027e+00
6.470000000000000000e+02	1.647499999999999964e+00
6.480000000000000000e+02	1.640000000000000124e+00
6.490000000000000000e+02	1.632500000000000062e+00
6.500000000000000000e+02	1.625000000000000000e+00
6.510000000000000000e+02	1.617500000000000160e+00
6.520000000000000000e+02	1.610000000000000098e+00
6.530000000000000000e+02	1.602500000000000036e+00
6.540000000000000000e+02	1.594999999999999973e+00
6.550000000000000000e+02	1.587500000000000133e+00
6.560000000000000000e+02	1.580000000000000071e+00
6.570000000000000000e+02	1.572500000000000009e+00
6.580000000000000000e+02	1.565000000000000169e+00
6.590000000000000000e+02	1.557500000000000107e+00
6.600000000000000000e+02	1.550000000000000044e+00
6.610000000000000000e+02	1.542499999999999982e+00
6.620000000000000000e+02	1.535000000000000142e+00
6.630000000000000000e+02	1.527500000000000080e+00
6.640000000000000000e+02	1.520000000000000018e+00
6.650000000000000000e+02	1.512500000000000178e+00
6.660000000000000000e+02	1.505000000000000115e+00
6.670000000000000000e+02	1.497500000000000053e+00
6.680000000000000000e+02	1.490000000000000213e+00
6.690000000000000000e+02	1.482499999999999929e+00
6.700000000000000000e+02	1.475000000000000089e+00
6.710000000000000000e+02	1.467500000000000249e+00
6.720000000000000000e+02	1.459999999999999964e+00
6.730000000000000000e+02	1.452500000000000124e+00
6.740000000000000000e+02	1.445000000000000284e+00
6.750000000000000000e+02	1.437500000000000000e+00
6.760000000000000000e+02	1.430000000000000160e+00
6.770000000000000000e+02	1.422499999999999876e+00
6.780000000000000000e+02	1.415000000000000036e+00
6.790000000000000000e+02	1.407500000000000195e+00
6.800000000000000000e+02	1.399999999999999911e+00
6.810000000000000000e+02	1.392500000000000071e+00
6.820000000000000000e+02	1.385000000000000231e+00
6.830000000000000000e+02	1.377499999999999947e+00
6.840000000000000000e+02	1.370000000000000107e+00
6.850000000000000000e+02	1.362500000000000266e+00
6.860000000000000000e+02	1.354999999999999982e+00
6.870000000000000000e+02	1.347500000000000142e+00
6.880000000000000000e+02	1.339999999999999858e+00
6.890000000000000000e+02	1.332500000000000018e+00
6.900000000000000000e+02	1.325000000000000178e+00
6.910000000000000000e+02	1.317499999999999893e+00
6.920000000000000000e+02	1.310000000000000053e+00
6.930000000000000000e+02	1.302500000000000213e+00
6.940000000000000000e+02	1.294999999999999929e+00
6.950000000000000000e+02	1.287500000000000089e+00
6.960000000000000000e+02	1.280000000000000249e+00
6.970000000000000000e+02	1.272499999999999964e+00
6.980000000000000000e+02	1.265000000000000124e+00
6.990000000000000000e+02	1.257500000000000284e+00
7.000000000000000000e+02	1.250000000000000000e+00
7.010000000000000000e+02	1.242500000000000160e+00
7.020000000000000000e+02	1.234999999999999876e+00
7.030000000000000000e+02	1.227500000000000036e+00
7.040000000000000000e+02	1.220000000000000195e+00
7.050000000000000000e+02	1.212499999999999911e+00
7.060000000000000000e+02	1.205000000000000071e+00
7.070000000000000000e+02	1.197500000000000231e+00
7.080000000000000000e+02	1.189999999999999947e+00
7.090000000000000000e+02	1.182500000000000107e+00
7.100000000000000000e+02	1.175000000000000266e+00
7.110000000000000000e+02	1.167499999999999982e+00
7.120000000000000000e+02	1.160000000000000142e+00
7.130000000000000000e+02	1.152500000000000302e+00
7.140000000000000000e+02	1.145000000000000018e+00
7.150000000000000000e+02	1.137500000000000178e+00
7.160000000000000000e+02	1.129999999999999893e+00
7.170000000000000000e+02	1.122500000000000053e+00
7.180000000000000000e+02	1.115000000000000213e+00
7.190000000000000000e+02	1.107499999999999929e+00
7.200000000000000000e+02	1.100000000000000089e+00
7.210000000000000000e+02	1.092500000000000249e+00
7.220000000000000000e+02	1.084999999999999964e+00
7.230000000000000000e+02	1.077500000000000124e+00
7.240000000000000000e+02	1.070000000000000284e+00
7.250000000000000000e+02	1.062500000000000000e+00
7.260000000000000000e+02	1.055000000000000160e+00
7.270000000000000000e+02	1.047499999999999876e+00
7.280000000000000000e+02	1.040000000000000036e+00
7.290000000000000000e+02	1.032500000000000195e+00
7.300000000000000000e+02	1.024999999999999911e+00
7.310000000000000000e+02	1.017500000000000071e+00
7.320000000000000000e+02	1.010000000000000231e+00
7.330000000000000000e+02	1.002499999999999947e+00
7.340000000000000000e+02	9.950000000000001066e-01
7.350000000000000000e+02	9.875000000000002665e-01
7.360000000000000000e+02	9.799999999999999822e-01
7.370000000000000000e+02	9.725000000000001421e-01
7.380000000000000000e+02	9.650000000000003020e-01
7.390000000000000000e+02	9.575000000000000178e-01
7.400000000000000000e+02	9.500000000000001776e-01
7.410000000000000000e+02	9.424999999999998934e-01
7.420000000000000000e+02	9.350000000000000533e-01
7.430000000000000000e+02	9.275000000000002132e-01
7.440000000000000000e+02	9.199999999999999289e-01
7.450000000000000000e+02	9.125000000000000888e-01
7.460000000000000000e+02	9.050000000000002487e-01
7.470000000000000000e+02	8.974999999999999645e-01
7.480000000000000000e+02	8.900000000000001243e-01
7.490000000000000000e+02	8.825000000000002842e-01
7.500000000000000000e+02	8.750000000000000000e-01
7.510000000000000000e+02	8.675000000000001599e-01
7.520000000000000000e+02	8.600000000000003197e-01
7.530000000000000000e+02	8.525000000000000355e-01
7.540000000000000000e+02	8.450000000000001954e-01
7.550000000000000000e+02	8.374999999999999112e-01
7.560000000000000000e+02	8.300000000000000711e-01
7.570000000000000000e+02	8.225000000000002309e-01
7.580000000000000000e+02	8.149999999999999467e-01
7.590000000000000000e+02	8.075000000000001066e-01
7.600000000000000000e+02	8.000000000000002665e-01
7.610000000000000000e+02	7.924999999999999822e-01
7.620000000000000000e+02	7.850000000000001421e-01
7.630000000000000000e+02	7.775000000000003020e-01
7.640000000000000000e+02	7.700000000000000178e-01
7.650000000000000000e+02	7.625000000000001776e-01
7.660000000000000000e+02	7.549999999999998934e-01
7.670000000000000000e+02	7.475000000000000533e-01
7.680000000000000000e+02	7.400000000000002132e-01
7.690000000000000000e+02	7.324999999999999289e-01
7.700000000000000000e+02	7.250000000000000888e-01
7.710000000000000000e+02	7.175000000000002487e-01
7.720000000000000000e+02	7.099999999999999645e-01
7.730000000000000000e+02	7.025000000000001243e-01
7.740000000000000000e+02	6.950000000000002842e-01
7.750000000000000000e+02	6.875000000000000000e-01
7.760000000000000000e+02	6.800000000000001599e-01
7.770000000000000000e+02	6.725000000000003197e-01
7.780000000000000000e+02	6.650000000000000355e-01
7.790000000000000000e+02	6.575000000000001954e-01
7.800000000000000000e+02	6.499999999999999112e-01
7.810000000000000000e+02	6.425000000000000711e-01
7.820000000000000000e+02	6.350000000000002309e-01
7.830000000000000000e+02	6.274999999999999467e-01
7.840000000000000000e+02	6.200000000000001066e-01
7.850000000000000000e+02	6.125000000000002665e-01
7.860000000000000000e+02	6.049999999999999822e-01
7.870000000000000000e+02	5.975000000000001421e-01
7.880000000000000000e+02	5.900000000000003020e-01
7.890000000000000000e+02	5.825000000000000178e-01
7.900000000000000000e+02	5.750000000000001776e-01
7.910000000000000000e+02	5.674999999999998934e-01
7.920000000000000000e+02	5.600000000000000533e-01
7.930000000000000000e+02	5.525000000000002132e-01
7.940000000000000000e+02	5.449999999999999289e-01
7.950000000000000000e+02	5.375000000000000888e-01
7.960000000000000000e+02	5.300000000000002487e-01
7.970000000000000000e+02	5.224999999999999645e-01
7.980000000000000000e+02	5.150000000000001243e-01
7.990000000000000000e+02	5.075000000000002842e-01
8.000000000000000000e+02	5.000000000000000000e-01
8.010000000000000000e+02	5.075000000000002842e-01
8.020000000000000000e+02	5.150000000000001243e-01
8.030000000000000000e+02	5.224999999999999645e-01
8.040000000000000000e+02	5.300000000000002487e-01
8.050000000000000000e+02	5.375000000000000888e-01
8.060000000000000000e+02	5.449999999999999289e-01
8.070000000000000000e+02	5.525000000000002132e-01
8.080000000000000000e+02	5.600000000000000533e-01
8.090000000000000000e+02	5.674999999999998934e-01
8.100000000000000000e+02	5.750000000000001776e-01
8.110000000000000000e+02	5.825000000000000178e-01
8.120000000000000000e+02	5.900000000000003020e-01
8.130000000000000000e+02	5.975000000000001421e-01
8.140000000000000000e+02	6.049999999999999822e-01
8.150000000000000000e+02	6.125000000000002665e-01
8.160000000000000000e+02	6.200000000000001066e-01
8.170000000000000000e+02	6.274999999999999467e-01
8.180000000000000000e+02	6.350000000000002309e-01
8.190000000000000000e+02	6.425000000000000711e-01
8.200000000000000000e+02	6.499999999999999112e-01
8.210000000000000000e+02	6.575000000000001954e-01
8.220000000000000000e+02	6.650000000000000355e-01
8.230000000000000000e+02	6.725000000000003197e-01
8.240000000000000000e+02	6.800000000000001599e-01
8.250000000000000000e+02	6.875000000000000000e-01
8.260000000000000000e+02	6.950000000000002842e-01
8.270000000000000000e+02	7.025000000000001243e-01
8.280000000000000000e+02	7.099999999999999645e-01
8.290000000000000000e+02	7.175000000000002487e-01
8.300000000000000000e+02	7.250000000000000888e-01
8.310000000000000000e+02	7.324999999999999289e-01
8.320000000000000000e+02	7.400000000000002132e-01
8.330000000000000000e+02	7.475000000000000533e-01
8.340000000000000000e+02	7.549999999999998934e-01
8.350000000000000000e+02	7.625000000000001776e-01
8.360000000000000000e+02	7.700000000000000178e-01
8.370000000000000000e+02	7.775000000000003020e-01
8.380000000000000000e+02	7.850000000000001421e-01
8.390000000000000000e+02	7.924999999999999822e-01
8.400000000000000000e+02	8.000000000000002665e-01
8.410000000000000000e+02	8.075000000000001066e-01
8.420000000000000000e+02	8.149999999999999467e-01
8.430000000000000000e+02	8.225000000000002309e-01
8.440000000000000000e+02	8.300000000000000711e-01
8.450000000000000000e+02	8.374999999999999112e-01
8.460000000000000000e+02	8.450000000000001954e-01
8.470000000000000000e+02	8.525000000000000355e-01
8.480000000000000000e+02	8.600000000000003197e-01
8.490000000000000000e+02	8.675000000000001599e-01
8.500000000000000000e+02	8.750000000000000000e-01
8.510000000000000000e+02	8.825000000000002842e-01
8.520000000000000000e+02	8.900000000000001243e-01
8.530000000000000000e+02	8.974999999999999645e-01
8.540000000000000000e+02	9.050000000000002487e-01
8.550000000000000000e+02	9.125000000000000888e-01
8.560000000000000000e+02	9.199999999999999289e-01
8.570000000000000000e+02	9.275000000000002132e-01
8.580000000000000000e+02	9.350000000000000533e-01
8.590000000000000000e+02	9.424999999999998934e-01
8.600000000000000000e+02	9.500000000000001776e-01
8.610000000000000000e+02	9.575000000000000178e-01
8.620000000000000000e+02	9.650000000000003020e-01
8.630000000000000000e+02	9.725000000000001421e-01
8.640000000000000000e+02	9.799999999999999822e-01
8.650000000000000000e+02	9.875000000000002665e-01
8.660000000000000000e+02	9.950000000000001066e-01
8.670000000000000000e+02	1.002499999999999947e+00
8.680000000000000000e+02	1.010000000000000231e+00
8.690000000000000000e+02	1.017500000000000071e+00
8.700000000000000000e+02	1.024999999999999911e+00
8.710000000000000000e+02	1.032500000000000195e+00
8.720000000000000000e+02	1.040000000000000036e+00
8.730000000000000000e+02	1.047499999999999876e+00
8.740000000000000000e+02	1.055000000000000160e+00
8.750000000000000000e+02	1.062500000000000000e+00
8.760000000000000000e+02	1.070000000000000284e+00
8.770000000000000000e+02	1.077500000000000124e+00
8.780000000000000000e+02	1.084999999999999964e+00
8.790000000000000000e+02	1.092500000000000249e+00
8.800000000000000000e+02	1.100000000000000089e+00
8.810000000000000000e+02	1.107499999999999929e+00
8.820000000000000000e+02	1.115000000000000213e+00
8.830000000000000000e+02	1.122500000000000053e+00
8.840000000000000000e+02	1.129999999999999893e+00
8.850000000000000000e+02	1.137500000000000178e+00
8.860000000000000000e+02	1.145000000000000018e+00
8.870000000000000000e+02	1.152500000000000302e+00
8.880000000000000000e+02	1.160000000000000142e+00
8.890000000000000000e+02	1.167499999999999982e+00
8.900000000000000000e+02	1.175000000000000266e+00
8.910000000000000000e+02	1.182500000000000107e+00
8.920000000000000000e+02	1.189999999999999947e+00
8.930000000000000000e+02	1.197500000000000231e+00
8.940000000000000000e+02	1.205000000000000071e+00
8.950000000000000000e+02	1.212499999999999911e+00
8.960000000000000000e+02	1.220000000000000195e+00
8.970000000000000000e+02	1.227500000000000036e+00
8.980000000000000000e+02	1.234999999999999876e+00
8.990000000000000000e+02	1.242500000000000160e+00
9.000000000000000000e+02	1.250000000000000000e+00
9.010000000000000000e+02	1.257500000000000284e+00
9.020000000000000000e+02	1.265000000000000124e+00
9.030000000000000000e+02	1.272499999999999964e+00
9.040000000000000000e+02	1.280000000000000249e+00
9.050000000000000000e+02	1.287500000000000089e+00
9.060000000000000000e+02	1.294999999999999929e+00
9.070000000000000000e+02	1.302500000000000213e+00
9.080000000000000000e+02	1.310000000000000053e+00
9.090000000000000000e+02	1.317499999999999893e+00
9.100000000000000000e+02	1.325000000000000178e+00
9.110000000000000000e+02	1.332500000000000018e+00
9.120000000000000000e+02	1.339999999999999858e+00
9.130000000000000000e+02	1.347500000000000142e+00
9.140000000000000000e+02	1.354999999999999982e+00
9.150000000000000000e+02	1.362500000000000266e+00
9.160000000000000000e+02	1.370000000000000107e+00
9.170000000000000000e+02	1.377499999999999947e+00
9.180000000000000000e+02	1.385000000000000231e+00
9.190000000000000000e+02	1.392500000000000071e+00
9.200000000000000000e+02	1.399999999999999911e+00
9.210000000000000000e+02	1.407500000000000195e+00
9.220000000000000000e+02	1.415000000000000036e+00
9.230000000000000000e+02	1.422499999999999876e+00
9.240000000000000000e+02	1.430000000000000160e+00
9.250000000000000000e+02	1.437500000000000000e+00
9.260000000000000000e+02	1.445000000000000284e+00
9.270000000000000000e+02	1.452500000000000124e+00
9.280000000000000000e+02	1.459999999999999964e+00
9.290000000000000000e+02	1.467500000000000249e+00
9.300000000000000000e+02	1.475000000000000089e+00
9.310000000000000000e+02	1.482499999999999929e+00
9.320000000000000000e+02	1.490000000000000213e+00
9.330000000000000000e+02	1.497500000000000053e+00
9.340000000000000000e+02	1.505000000000000115e+00
9.350000000000000000e+02	1.512500000000000178e+00
9.360000000000000000e+02	1.520000000000000018e+00
9.370000000000000000e+02	1.527500000000000080e+00
9.380000000000000000e+02	1.535000000000000142e+00
9.390000000000000000e+02	1.542499999999999982e+00
9.400000000000000000e+02	1.550000000000000044e+00
9.410000000000000000e+02	1.557500000000000107e+00
9.420000000000000000e+02	1.565000000000000169e+00
9.430000000000000000e+02	1.572500000000000009e+00
9.440000000000000000e+02	1.580000000000000071e+00
9.450000000000000000e+02	1.587500000000000133e+00
9.460000000000000000e+02	1.594999999999999973e+00
9.470000000000000000e+02	1.602500000000000036e+00
9.480000000000000000e+02	1.610000000000000098e+00
9.490000000000000000e+02	1.617500000000000160e+00
9.500000000000000000e+02	1.625000000000000000e+00
9.510000000000000000e+02	1.632500000000000062e+00
9.520000000000000000e+02	1.640000000000000124e+00
9.530000000000000000e+02	1.647499999999999964e+00
9.540000000000000000e+02	1.655000000000000027e+00
9.550000000000000000e+02	1.662500000000000089e+00
9.560000000000000000e+02	1.670000000000000151e+00
9.570000000000000000e+02	1.677499999999999991e+00
9.580000000000000000e+02	1.685000000000000053e+00
9.590000000000000000e+02	1.692500000000000115e+00
9.600000000000000000e+02	1.700000000000000178e+00
9.610000000000000000e+02	1.707500000000000018e+00
9.620000000000000000e+02	1.715000000000000080e+00
9.630000000000000000e+02	1.722500000000000142e+00
9.640000000000000000e+02	1.729999999999999982e+00
9.650000000000000000e+02	1.737500000000000044e+00
9.660000000000000000e+02	1.745000000000000107e+00
9.670000000000000000e+02	1.752500000000000169e+00
9.680000000000000000e+02	1.760000000000000009e+00
9.690000000000000000e+02	1.767500000000000071e+00
9.700000000000000000e+02	1.775000000000000133e+00
9.710000000000000000e+02	1.782499999999999973e+00
9.720000000000000000e+02	1.790000000000000036e+00
9.730000000000000000e+02	1.797500000000000098e+00
9.740000000000000000e+02	1.805000000000000160e+00
9.750000000000000000e+02	1.812500000000000000e+00
9.760000000000000000e+02	1.820000000000000062e+00
9.770000000000000000e+02	1.827500000000000124e+00
9.780000000000000000e+02	1.834999999999999964e+00
9.790000000000000000e+02	1.842500000000000027e+00
9.800000000000000000e+02	1.850000000000000089e+00
9.810000000000000000e+02	1.857500000000000151e+00
9.820000000000000000e+02	1.864999999999999991e+00
9.830000000000000000e+02	1.872500000000000053e+00
9.840000000000000000e+02	1.880000000000000115e+00
9.850000000000000000e+02	1.887499999999999956e+00
9.860000000000000000e+02	1.895000000000000018e+00
9.870000000000000000e+02	1.902500000000000080e+00
9.880000000000000000e+02	1.910000000000000142e+00
9.890000000000000000e+02	1.917499999999999982e+00
9.900000000000000000e+02	1.925000000000000044e+00
9.910000000000000000e+02	1.932500000000000107e+00
9.920000000000000000e+02	1.939999999999999947e+00
9.930000000000000000e+02	1.947500000000000009e+00
9.940000000000000000e+02	1.955000000000000071e+00
9.950000000000000000e+02	1.962500000000000133e+00
9.960000000000000000e+02	1.969999999999999973e+00
9.970000000000000000e+02	1.977500000000000036e+00
9.980000000000000000e+02	1.985000000000000098e+00
9.990000000000000000e+02	1.992500000000000160e+00
1.000000000000000000e+03	2.000000000000000000e+00
1.001000000000000000e+03	2.007500000000000284e+00
1.002000000000000000e+03	2.015000000000000124e+00
1.003000000000000000e+03	2.022499999999999964e+00
1.004000000000000000e+03	2.030000000000000249e+00
1.005000000000000000e+03	2.037500000000000089e+00
1.006000000000000000e+03	2.044999999999999929e+00
1.007000000000000000e+03	2.052500000000000213e+00
1.008000000000000000e+03	2.060000000000000053e+00
1.009000000000000000e+03	2.067499999999999893e+00
1.010000000000000000e+03	2.075000000000000178e+00
1.011000000000000000e+03	2.082500000000000018e+00
1.012000000000000000e+03	2.089999999999999858e+00
1.013000000000000000e+03	2.097500000000000142e+00
1.014000000000000000e+03	2.104999999999999982e+00
1.015000000000000000e+03	2.112499999999999822e+00
1.016000000000000000e+03	2.120000000000000107e+00
1.017000000000000000e+03	2.127499999999999947e+00
1.018000000000000000e+03	2.134999999999999787e+00
1.019000000000000000e+03	2.142500000000000071e+00
1.020000000000000000e+03	2.150000000000000355e+00
1.021000000000000000e+03	2.157499999999999751e+00
1.022000000000000000e+03	2.165000000000000036e+00
1.023000000000000000e+03	2.172500000000000320e+00
1.024000000000000000e+03	2.180000000000000160e+00
1.025000000000000000e+03	2.187500000000000000e+00
1.026000000000000000e+03	2.195000000000000284e+00
1.027000000000000000e+03	2.202500000000000124e+00
1.028000000000000000e+03	2.209999999999999964e+00
1.029000000000000000e+03	2.217500000000000249e+00
1.030000000000000000e+03	2.225000000000000089e+00
1.031000000000000000e+03	2.232499999999999929e+00
1.032000000000000000e+03	2.240000000000000213e+00
1.033000000000000000e+03	2.247500000000000053e+00
1.034000000000000000e+03	2.254999999999999893e+00
1.035000000000000000e+03	2.262500000000000178e+00
1.036000000000000000e+03	2.270000000000000018e+00
1.037000000000000000e+03	2.277499999999999858e+00
1.038000000000000000e+03	2.285000000000000142e+00
1.039000000000000000e+03	2.292499999999999982e+00
1.040000000000000000e+03	2.299999999999999822e+00
1.041000000000000000e+03	2.307500000000000107e+00
1.042000000000000000e+03	2.314999999999999947e+00
1.043000000000000000e+03	2.322499999999999787e+00
1.044000000000000000e+03	2.330000000000000071e+00
1.045000000000000000e+03	2.337500000000000355e+00
1.046000000000000000e+03	2.344999999999999751e+00
1.047000000000000000e+03	2.352500000000000036e+00
1.048000000000000000e+03	2.360000000000000320e+00
1.049000000000000000e+03	2.367499999999999716e+00
1.050000000000000000e+03	2.375000000000000000e+00
1.051000000000000000e+03	2.382500000000000284e+00
1.052000000000000000e+03	2.390000000000000124e+00
1.053000000000000000e+03	2.397499999999999964e+00
1.054000000000000000e+03	2.405000000000000249e+00
1.055000000000000000e+03	2.412500000000000089e+00
1.056000000000000000e+03	2.419999999999999929e+00
1.057000000000000000e+03	2.427500000000000213e+00
1.058000000000000000e+03	2.435000000000000053e+00
1.059000000000000000e+03	2.442499999999999893e+00
1.060000000000000000e+03	2.450000000000000178e+00
1.061000000000000000e+03	2.457500000000000018e+00
1.062000000000000000e+03	2.464999999999999858e+00
1.063000000000000000e+03	2.472500000000000142e+00
1.064000000000000000e+03	2.479999999999999982e+00
1.065000000000000000e+03	2.487499999999999822e+00
1.066000000000000000e+03	2.495000000000000107e+00
1.067000000000000000e+03	2.502499999999999947e+00
1.068000000000000000e+03	2.509999999999999787e+00
1.069000000000000000e+03	2.517500000000000071e+00
1.070000000000000000e+03	2.524999999999999911e+00
1.071000000000000000e+03	2.532500000000000195e+00
1.072000000000000000e+03	2.540000000000000036e+00
1.073000000000000000e+03	2.547499999999999876e+00
1.074000000000000000e+03	2.555000000000000160e+00
1.075000000000000000e+03	2.562500000000000000e+00
1.076000000000000000e+03	2.570000000000000284e+00
1.077000000000000000e+03	2.577500000000000124e+00
1.078000000000000000e+03	2.584999999999999964e+00
1.079000000000000000e+03	2.592500000000000249e+00
1.080000000000000000e+03	2.600000000000000089e+00
1.081000000000000000e+03	2.607499999999999929e+00
1.082000000000000000e+03	2.615000000000000213e+00
1.083000000000000000e+03	2.622500000000000053e+00
1.084000000000000000e+03	2.629999999999999893e+00
1.085000000000000000e+03	2.637500000000000178e+00
1.086000000000000000e+03	2.645000000000000018e+00
1.087000000000000000e+03	2.652499999999999858e+00
1.088000000000000000e+03	2.660000000000000142e+00
1.089000000000000000e+03	2.667499999999999982e+00
1.090000000000000000e+03	2.674999999999999822e+00
1.091000000000000000e+03	2.682500000000000107e+00
1.092000000000000000e+03	2.689999999999999947e+00
1.093000000000000000e+03	2.697499999999999787e+00
1.094000000000000000e+03	2.705000000000000071e+00
1.095000000000000000e+03	2.712499999999999911e+00
1.096000000000000000e+03	2.719999999999999751e+00
1.097000000000000000e+03	2.727500000000000036e+00
1.098000000000000000e+03	2.734999999999999876e+00
1.099000000000000000e+03	2.742500000000000160e+00
1.100000000000000000e+03	2.750000000000000000e+00
1.101000000000000000e+03	2.757500000000000284e+00
1.102000000000000000e+03	2.765000000000000124e+00
1.103000000000000000e+03	2.772499999999999964e+00
1.104000000000000000e+03	2.780000000000000249e+00
1.105000000000000000e+03	2.787500000000000089e+00
1.106000000000000000e+03	2.794999999999999929e+00
1.107000000000000000e+03	2.802500000000000213e+00
1.108000000000000000e+03	2.810000000000000053e+00
1.109000000000000000e+03	2.817499999999999893e+00
1.110000000000000000e+03	2.825000000000000178e+00
1.111000000000000000e+03	2.832500000000000018e+00
1.112000000000000000e+03	2.839999999999999858e+00
1.113000000000000000e+03	2.847500000000000142e+00
1.114000000000000000e+03	2.854999999999999982e+00
1.115000000000000000e+03	2.862499999999999822e+00
1.116000000000000000e+03	2.870000000000000107e+00
1.117000000000000000e+03	2.877499999999999947e+00
1.118000000000000000e+03	2.884999999999999787e+00
1.119000000000000000e+03	2.892500000000000071e+00
1.120000000000000000e+03	2.899999999999999911e+00
1.121000000000000000e+03	2.907499999999999751e+00
1.122000000000000000e+03	2.915000000000000036e+00
1.123000000000000000e+03	2.922499999999999876e+00
1.124000000000000000e+03	2.930000000000000160e+00
1.125000000000000000e+03	2.937500000000000000e+00
1.126000000000000000e+03	2.945000000000000284e+00
1.127000000000000000e+03	2.952500000000000124e+00
1.128000000000000000e+03	2.959999999999999964e+00
1.129000000000000000e+03	2.967500000000000249e+00
1.130000000000000000e+03	2.975000000000000089e+00
1.131000000000000000e+03	2.982499999999999929e+00
1.132000000000000000e+03	2.990000000000000213e+00
1.133000000000000000e+03	2.997500000000000053e+00
1.134000000000000000e+03	3.004999999999999893e+00
1.135000000000000000e+03	3.012500000000000178e+00
1.136000000000000000e+03	3.020000000000000018e+00
1.137000000000000000e+03	3.027499999999999858e+00
1.138000000000000000e+03	3.035000000000000142e+00
1.139000000000000000e+03	3.042499999999999982e+00
1.140000000000000000e+03	3.049999999999999822e+00
1.141000000000000000e+03	3.057500000000000107e+00
1.142000000000000000e+03	3.064999999999999947e+00
1.143000000000000000e+03	3.072499999999999787e+00
1.144000000000000000e+03	3.080000000000000071e+00
1.145000000000000000e+03	3.087499999999999911e+00
1.146000000000000000e+03	3.095000000000000195e+00
1.147000000000000000e+03	3.102500000000000036e+00
1.148000000000000000e+03	3.109999999999999876e+00
1.149000000000000000e+03	3.117500000000000160e+00
1.150000000000000000e+03	3.125000000000000000e+00
1.151000000000000000e+03	3.132499999999999840e+00
1.152000000000000000e+03	3.140000000000000124e+00
1.153000000000000000e+03	3.147499999999999964e+00
1.154000000000000000e+03	3.155000000000000249e+00
1.155000000000000000e+03	3.162500000000000089e+00
1.156000000000000000e+03	3.169999999999999929e+00
1.157000000000000000e+03	3.177500000000000213e+00
1.158000000000000000e+03	3.185000000000000053e+00
1.159000000000000000e+03	3.192499999999999893e+00
1.160000000000000000e+03	3.200000000000000178e+00
1.161000000000000000e+03	3.207500000000000018e+00
1.162000000000000000e+03	3.214999999999999858e+00
1.163000000000000000e+03	3.222500000000000142e+00
1.164000000000000000e+03	3.229999999999999982e+00
1.165000000000000000e+03	3.237499999999999822e+00
1.166000000000000000e+03	3.245000000000000107e+00
1.167000000000000000e+03	3.252499999999999947e+00
1.168000000000000000e+03	3.259999999999999787e+00
1.169000000000000000e+03	3.267500000000000071e+00
1.170000000000000000e+03	3.274999999999999911e+00
1.171000000000000000e+03	3.282500000000000195e+00
1.172000000000000000e+03	3.290000000000000036e+00
1.173000000000000000e+03	3.297499999999999876e+00
1.174000000000000000e+03	3.305000000000000160e+00
1.175000000000000000e+03	3.312500000000000000e+00
1.176000000000000000e+03	3.319999999999999840e+00
1.177000000000000000e+03	3.327500000000000124e+00
1.178000000000000000e+03	3.334999999999999964e+00
1.179000000000000000e+03	3.342499999999999805e+00
1.180000000000000000e+03	3.350000000000000089e+00
1.181000000000000000e+03	3.357499999999999929e+00
1.182000000000000000e+03	3.365000000000000213e+00
1.183000000000000000e+03	3.372500000000000053e+00
1.184000000000000000e+03	3.379999999999999893e+00
1.185000000000000000e+03	3.387500000000000178e+00
1.186000000000000000e+03	3.395000000000000018e+00
1.187000000000000000e+03	3.402499999999999858e+00
1.188000000000000000e+03	3.410000000000000142e+00
1.189000000000000000e+03	3.417499999999999982e+00
1.190000000000000000e+03	3.424999999999999822e+00
1.191000000000000000e+03	3.432500000000000107e+00
1.192000000000000000e+03	3.439999999999999947e+00
1.193000000000000000e+03	3.447499999999999787e+00
1.194000000000000000e+03	3.455000000000000071e+00
1.195000000000000000e+03	3.462499999999999911e+00
1.196000000000000000e+03	3.470000000000000195e+00
1.197000000000000000e+03	3.477500000000000036e+00
1.198000000000000000e+03	3.484999999999999876e+00
1.199000000000000000e+03	3.492500000000000160e+00
1.200000000000000000e+03	3.500000000000000000e+00
1.201000000000000000e+03	3.492500000000000160e+00
1.202000000000000000e+03	3.484999999999999876e+00
1.203000000000000000e+03	3.477500000000000036e+00
1.204000000000000000e+03	3.470000000000000195e+00
1.205000000000000000e+03	3.462499999999999911e+00
1.206000000000000000e+03	3.455000000000000071e+00
1.207000000000000000e+03	3.447499999999999787e+00
1.208000000000000000e+03	3.439999999999999947e+00
1.209000000000000000e+03	3.432500000000000107e+00
1.210000000000000000e+03	3.424999999999999822e+00
1.211000000000000000e+03	3.417499999999999982e+00
1.212000000000000000e+03	3.410000000000000142e+00
1.213000000000000000e+03	3.402499999999999858e+00
1.214000000000000000e+03	3.395000000000000018e+00
1.215000000000000000e+03	3.387500000000000178e+00
1.216000000000000000e+03	3.379999999999999893e+00
1.217000000000000000e+03	3.372500000000000053e+00
1.218000000000000000e+03	3.365000000000000213e+00
1.219000000000000000e+03	3.357499999999999929e+00
1.220000000000000000e+03	3.350000000000000089e+00
1.221000000000000000e+03	3.342499999999999805e+00
1.222000000000000000e+03	3.334999999999999964e+00
1.223000000000000000e+03	3.327500000000000124e+00
1.224000000000000000e+03	3.319999999999999840e+00
1.225000000000000000e+03	3.312500000000000000e+00
1.226000000000000000e+03	3.305000000000000160e+00
1.227000000000000000e+03	3.297499999999999876e+00
1.228000000000000000e+03	3.290000000000000036e+00
1.229000000000000000e+03	3.282500000000000195e+00
1.230000000000000000e+03	3.274999999999999911e+00
1.231000000000000000e+03	3.267500000000000071e+00
1.232000000000000000e+03	3.259999999999999787e+00
1.233000000000000000e+03	3.252499999999999947e+00
1.234000000000000000e+03	3.245000000000000107e+00
1.235000000000000000e+03	3.237499999999999822e+00
1.236000000000000000e+03	3.229999999999999982e+00
1.237000000000000000e+03	3.222500000000000142e+00
1.238000000000000000e+03	3.214999999999999858e+00
1.239000000000000000e+03	3.207500000000000018e+00
1.240000000000000000e+03	3.200000000000000178e+00
1.241000000000000000e+03	3.192499999999999893e+00
1.242000000000000000e+03	3.185000000000000053e+00
1.243000000000000000e+03	3.177500000000000213e+00
1.244000000000000000e+03	3.169999999999999929e+00
1.245000000000000000e+03	3.162500000000000089e+00
1.246000000000000000e+03	3.155000000000000249e+00
1.247000000000000000e+03	3.147499999999999964e+00
1.248000000000000000e+03	3.140000000000000124e+00
1.249000000000000000e+03	3.132499999999999840e+00
1.250000000000000000e+03	3.125000000000000000e+00
1.251000000000000000e+03	3.117500000000000160e+00
1.252000000000000000e+03	3.109999999999999876e+00
1.253000000000000000e+03	3.102500000000000036e+00
1.254000000000000000e+03	3.095000000000000195e+00
1.255000000000000000e+03	3.087499999999999911e+00
1.256000000000000000e+03	3.080000000000000071e+00
1.257000000000000000e+03	3.072499999999999787e+00
1.258000000000000000e+03	3.064999999999999947e+00
1.259000000000000000e+03	3.057500000000000107e+00
1.260000000000000000e+03	3.049999999999999822e+00
1.261000000000000000e+03	3.042499999999999982e+00
1.262000000000000000e+03	3.035000000000000142e+00
1.263000000000000000e+03	3.027499999999999858e+00
1.264000000000000000e+03	3.020000000000000018e+00
1.265000000000000000e+03	3.012500000000000178e+00
1.266000000000000000e+03	3.004999999999999893e+00
1.267000000000000000e+03	2.997500000000000053e+00
1.268000000000000000e+03	2.990000000000000213e+00
1.269000000000000000e+03	2.982499999999999929e+00
1.270000000000000000e+03	2.975000000000000089e+00
1.271000000000000000e+03	2.967500000000000249e+00
1.272000000000000000e+03	2.959999999999999964e+00
1.273000000000000000e+03	2.952500000000000124e+00
1.274000000000000000e+03	2.945000000000000284e+00
1.275000000000000000e+03	2.937500000000000000e+00
1.276000000000000000e+03	2.930000000000000160e+00
1.277000000000000000e+03	2.922499999999999876e+00
1.278000000000000000e+03	2.915000000000000036e+00
1.279000000000000000e+03	2.907499999999999751e+00
1.280000000000000000e+03	2.899999999999999911e+00
1.281000000000000000e+03	2.892500000000000071e+00
1.282000000000000000e+03	2.884999999999999787e+00
1.283000000000000000e+03	2.877499999999999947e+00
1.284000000000000000e+03	2.870000000000000107e+00
1.285000000000000000e+03	2.862499999999999822e+00
1.286000000000000000e+03	2.854999999999999982e+00
1.287000000000000000e+03	2.847500000000000142e+00
1.288000000000000000e+03	2.839999999999999858e+00
1.289000000000000000e+03	2.832500000000000018e+00
1.290000000000000000e+03	2.825000000000000178e+00
1.291000000000000000e+03	2.817499999999999893e+00
1.292000000000000000e+03	2.810000000000000053e+00
1.293000000000000000e+03	2.802500000000000213e+00
1.294000000000000000e+03	2.794999999999999929e+00
1.295000000000000000e+03	2.787500000000000089e+00
1.296000000000000000e+03	2.780000000000000249e+00
1.297000000000000000e+03	2.772499999999999964e+00
1.298000000000000000e+03	2.765000000000000124e+00
1.299000000000000000e+03	2.757500000000000284e+00
1.300000000000000000e+03	2.750000000000000000e+00
1.301000000000000000e+03	2.742500000000000160e+00
1.302000000000000000e+03	2.734999999999999876e+00
1.303000000000000000e+03	2.727500000000000036e+00
1.304000000000000000e+03	2.719999999999999751e+00
1.305000000000000000e+03	2.712499999999999911e+00
1.306000000000000000e+03	2.705000000000000071e+00
1.307000000000000000e+03	2.697499999999999787e+00
1.308000000000000000e+03	2.689999999999999947e+00
1.309000000000000000e+03	2.682500000000000107e+00
1.310000000000000000e+03	2.674999999999999822e+00
1.311000000000000000e+03	2.667499999999999982e+00
1.312000000000000000e+03	2.660000000000000142e+00
1.313000000000000000e+03	2.652499999999999858e+00
1.314000000000000000e+03	2.645000000000000018e+00
1.315000000000000000e+03	2.637500000000000178e+00
1.316000000000000000e+03	2.629999999999999893e+00
1.317000000000000000e+03	2.622500000000000053e+00
1.318000000000000000e+03	2.615000000000000213e+00
1.319000000000000000e+03	2.607499999999999929e+00
1.320000000000000000e+03	2.600000000000000089e+00
1.321000000000000000e+03	2.592500000000000249e+00
1.322000000000000000e+03	2.584999999999999964e+00
1.323000000000000000e+03	2.577500000000000124e+00
1.324000000000000000e+03	2.570000000000000284e+00
1.325000000000000000e+03	2.562500000000000000e+00
1.326000000000000000e+03	2.555000000000000160e+00
1.327000000000000000e+03	2.547499999999999876e+00
1.328000000000000000e+03	2.540000000000000036e+00
1.329000000000000000e+03	2.532500000000000195e+00
1.330000000000000000e+03	2.524999999999999911e+00
1.331000000000000000e+03	2.517500000000000071e+00
1.332000000000000000e+03	2.509999999999999787e+00
1.333000000000000000e+03	2.502499999999999947e+00
1.334000000000000000e+03	2.495000000000000107e+00
1.335000000000000000e+03	2.487499999999999822e+00
1.336000000000000000e+03	2.479999999999999982e+00
1.337000000000000000e+03	2.472500000000000142e+00
1.338000000000000000e+03	2.464999999999999858e+00
1.339000000000000000e+03	2.457500000000000018e+00
1.340000000000000000e+03	2.450000000000000178e+00
1.341000000000000000e+03	2.442499999999999893e+00
1.342000000000000000e+03	2.435000000000000053e+00
1.343000000000000000e+03	2.427500000000000213e+00
1.344000000000000000e+03	2.419999999999999929e+00
1.345000000000000000e+03	2.412500000000000089e+00
1.346000000000000000e+03	2.405000000000000249e+00
1.347000000000000000e+03	2.397499999999999964e+00
1.348000000000000000e+03	2.390000000000000124e+00
1.349000000000000000e+03	2.382500000000000284e+00
1.350000000000000000e+03	2.375000000000000000e+00
1.351000000000000000e+03	2.367499999999999716e+00
1.352000000000000000e+03	2.360000000000000320e+00
1.353000000000000000e+03	2.352500000000000036e+00
1.354000000000000000e+03	2.344999999999999751e+00
1.355000000000000000e+03	2.337500000000000355e+00
1.356000000000000000e+03	2.330000000000000071e+00
1.357000000000000000e+03	2.322499999999999787e+00
1.358000000000000000e+03	2.314999999999999947e+00
1.359000000000000000e+03	2.307500000000000107e+00
1.360000000000000000e+03	2.299999999999999822e+00
1.361000000000000000e+03	2.292499999999999982e+00
1.362000000000000000e+03	2.285000000000000142e+00
1.363000000000000000e+03	2.277499999999999858e+00
1.364000000000000000e+03	2.270000000000000018e+00
1.365000000000000000e+03	2.262500000000000178e+00
1.366000000000000000e+03	2.254999999999999893e+00
1.367000000000000000e+03	2.247500000000000053e+00
1.368000000000000000e+03	2.240000000000000213e+00
1.369000000000000000e+03	2.232499999999999929e+00
1.370000000000000000e+03	2.225000000000000089e+00
1.371000000000000000e+03	2.217500000000000249e+00
1.372000000000000000e+03	2.209999999999999964e+00
1.373000000000000000e+03	2.202500000000000124e+00
1.374000000000000000e+03	2.195000000000000284e+00
1.375000000000000000e+03	2.187500000000000000e+00
1.376000000000000000e+03	2.180000000000000160e+00
1.377000000000000000e+03	2.172500000000000320e+00
1.378000000000000000e+03	2.165000000000000036e+00
1.379000000000000000e+03	2.157499999999999751e+00
1.380000000000000000e+03	2.150000000000000355e+00
1.381000000000000000e+03	2.142500000000000071e+00
1.382000000000000000e+03	2.134999999999999787e+00
1.383000000000000000e+03	2.127499999999999947e+00
1.384000000000000000e+03	2.120000000000000107e+00
1.385000000000000000e+03	2.112499999999999822e+00
1.386000000000000000e+03	2.104999999999999982e+00
1.387000000000000000e+03	2.097500000000000142e+00
1.388000000000000000e+03	2.089999999999999858e+00
1.389000000000000000e+03	2.082500000000000018e+00
1.390000000000000000e+03	2.075000000000000178e+00
1.391000000000000000e+03	2.067499999999999893e+00
1.392000000000000000e+03	2.060000000000000053e+00
1.393000000000000000e+03	2.052500000000000213e+00
1.394000000000000000e+03	2.044999999999999929e+00
1.395000000000000000e+03	2.037500000000000089e+00
1.396000000000000000e+03	2.030000000000000249e+00
1.397000000000000000e+03	2.022499999999999964e+00
1.398000000000000000e+03	2.015000000000000124e+00
1.399000000000000000e+03	2.007500000000000284e+00
1.400000000000000000e+03	2.000000000000000000e+00
1.401000000000000000e+03	1.992500000000000160e+00
1.402000000000000000e+03	1.985000000000000098e+00
1.403000000000000000e+03	1.977500000000000036e+00
1.404000000000000000e+03	1.969999999999999973e+00
1.405000000000000000e+03	1.962500000000000133e+00
1.406000000000000000e+03	1.955000000000000071e+00
1.407000000000000000e+03	1.947500000000000009e+00
1.408000000000000000e+03	1.939999999999999947e+00
1.409000000000000000e+03	1.932500000000000107e+00
1.410000000000000000e+03	1.925000000000000044e+00
1.411000000000000000e+03	1.917499999999999982e+00
1.412000000000000000e+03	1.910000000000000142e+00
1.413000000000000000e+03	1.902500000000000080e+00
1.414000000000000000e+03	1.895000000000000018e+00
1.415000000000000000e+03	1.887499999999999956e+00
1.416000000000000000e+03	1.880000000000000115e+00
1.417000000000000000e+03	1.872500000000000053e+00
1.418000000000000000e+03	1.864999999999999991e+00
1.419000000000000000e+03	1.857500000000000151e+00
1.420000000000000000e+03	1.850000000000000089e+00
1.421000000000000000e+03	1.842500000000000027e+00
1.422000000000000000e+03	1.834999999999999964e+00
1.423000000000000000e+03	1.827500000000000124e+00
1.424000000000000000e+03	1.820000000000000062e+00
1.425000000000000000e+03	1.812500000000000000e+00
1.426000000000000000e+03	1.805000000000000160e+00
1.427000000000000000e+03	1.797500000000000098e+00
1.428000000000000000e+03	1.790000000000000036e+00
1.429000000000000000e+03	1.782499999999999973e+00
1.430000000000000000e+03	1.775000000000000133e+00
1.431000000000000000e+03	1.767500000000000071e+00
1.432000000000000000e+03	1.760000000000000009e+00
1.433000000000000000e+03	1.752500000000000169e+00
1.434000000000000000e+03	1.745000000000000107e+00
1.435000000000000000e+03	1.737500000000000044e+00
1.436000000000000000e+03	1.729999999999999982e+00
1.437000000000000000e+03	1.722500000000000142e+00
1.438000000000000000e+03	1.715000000000000080e+00
1.439000000000000000e+03	1.707500000000000018e+00
1.440000000000000000e+03	1.700000000000000178e+00
1.441000000000000000e+03	1.692500000000000115e+00
1.442000000000000000e+03	1.685000000000000053e+00
1.443000000000000000e+03	1.677499999999999991e+00
1.444000000000000000e+03	1.670000000000000151e+00
1.445000000000000000e+03	1.662500000000000089e+00
1.446000000000000000e+03	1.655000000000000027e+00
1.447000000000000000e+03	1.647499999999999964e+00
1.448000000000000000e+03	1.640000000000000124e+00
1.449000000000000000e+03	1.632500000000000062e+00
1.450000000000000000e+03	1.625000000000000000e+00
1.451000000000000000e+03	1.617500000000000160e+00
1.452000000000000000e+03	1.610000000000000098e+00
1.453000000000000000e+03	1.602500000000000036e+00
1.454000000000000000e+03	1.594999999999999973e+00
1.455000000000000000e+03	1.587500000000000133e+00
1.456000000000000000e+03	1.580000000000000071e+00
1.457000000000000000e+03	1.572500000000000009e+00
1.458000000000000000e+03	1.565000000000000169e+00
1.459000000000000000e+03	1.557500000000000107e+00
1.460000000000000000e+03	1.550000000000000044e+00
1.461000000000000000e+03	1.542499999999999982e+00
1.462000000000000000e+03	1.535000000000000142e+00
1.463000000000000000e+03	1.527500000000000080e+00
1.464000000000000000e+03	1.520000000000000018e+00
1.465000000000000000e+03	1.512500000000000178e+00
1.466000000000000000e+03	1.505000000000000115e+00
1.467000000000000000e+03	1.497500000000000053e+00
1.468000000000000000e+03	1.490000000000000213e+00
1.469000000000000000e+03	1.482499999999999929e+00
1.470000000000000000e+03	1.475000000000000089e+00
1.471000000000000000e+03	1.467500000000000249e+00
1.472000000000000000e+03	1.459999999999999964e+00
1.473000000000000000e+03	1.452500000000000124e+00
1.474000000000000000e+03	1.445000000000000284e+00
1.475000000000000000e+03	1.437500000000000000e+00
1.476000000000000000e+03	1.430000000000000160e+00
1.477000000000000000e+03	1.422499999999999876e+00
1.478000000000000000e+03	1.415000000000000036e+00
1.479000000000000000e+03	1.407500000000000195e+00
1.480000000000000000e+03	1.399999999999999911e+00
1.481000000000000000e+03	1.392500000000000071e+00
1.482000000000000000e+03	1.385000000000000231e+00
1.483000000000000000e+03	1.377499999999999947e+00
1.484000000000000000e+03	1.370000000000000107e+00
1.485000000000000000e+03	1.362500000000000266e+00
1.486000000000000000e+03	1.354999999999999982e+00
1.487000000000000000e+03	1.347500000000000142e+00
1.488000000000000000e+03	1.339999999999999858e+00
1.489000000000000000e+03	1.332500000000000018e+00
1.490000000000000000e+03	1.325000000000000178e+00
1.491000000000000000e+03	1.317499999999999893e+00
1.492000000000000000e+03	1.310000000000000053e+00
1.493000000000000000e+03	1.302500000000000213e+00
1.494000000000000000e+03	1.294999999999999929e+00
1.495000000000000000e+03	1.287500000000000089e+00
1.496000000000000000e+03	1.280000000000000249e+00
1.497000000000000000e+03	1.272499999999999964e+00
1.498000000000000000e+03	1.265000000000000124e+00
1.499000000000000000e+03	1.257500000000000284e+00
1.500000000000000000e+03	1.250000000000000000e+00
1.501000000000000000e+03	1.242500000000000160e+00
1.502000000000000000e+03	1.234999999999999876e+00
1.503000000000000000e+03	1.227500000000000036e+00
1.504000000000000000e+03	1.220000000000000195e+00
1.505000000000000000e+03	1.212499999999999911e+00
1.506000000000000000e+03	1.205000000000000071e+00
1.507000000000000000e+03	1.197500000000000231e+00
1.508000000000000000e+03	1.189999999999999947e+00
1.509000000000000000e+03	1.182500000000000107e+00
1.510000000000000000e+03	1.175000000000000266e+00
1.511000000000000000e+03	1.167499999999999982e+00
1.512000000000000000e+03	1.160000000000000142e+00
1.513000000000000000e+03	1.152500000000000302e+00
1.514000000000000000e+03	1.145000000000000018e+00
1.515000000000000000e+03	1.137500000000000178e+00
1.516000000000000000e+03	1.129999999999999893e+00
1.517000000000000000e+03	1.122500000000000053e+00
1.518000000000000000e+03	1.115000000000000213e+00
1.519000000000000000e+03	1.107499999999999929e+00
1.520000000000000000e+03	1.100000000000000089e+00
1.521000000000000000e+03	1.092500000000000249e+00
1.522000000000000000e+03	1.084999999999999964e+00
1.523000000000000000e+03	1.077500000000000124e+00
1.524000000000000000e+03	1.070000000000000284e+00
1.525000000000000000e+03	1.062500000000000000e+00
1.526000000000000000e+03	1.055000000000000160e+00
1.527000000000000000e+03	1.047499999999999876e+00
1.528000000000000000e+03	1.040000000000000036e+00
1.529000000000000000e+03	1.032500000000000195e+00
1.530000000000000000e+03	1.024999999999999911e+00
1.531000000000000000e+03	1.017500000000000071e+00
1.532000000000000000e+03	1.010000000000000231e+00
1.533000000000000000e+03	1.002499999999999947e+00
1.534000000000000000e+03	9.950000000000001066e-01
1.535000000000000000e+03	9.875000000000002665e-01
1.536000000000000000e+03	9.799999999999999822e-01
1.537000000000000000e+03	9.725000000000001421e-01
1.538000000000000000e+03	9.650000000000003020e-01
1.539000000000000000e+03	9.575000000000000178e-01
1.540000000000000000e+03	9.500000000000001776e-01
1.541000000000000000e+03	9.424999999999998934e-01
1.542000000000000000e+03	9.350000000000000533e-01
1.543000000000000000e+03	9.275000000000002132e-01
1.544000000000000000e+03	9.199999999999999289e-01
1.545000000000000000e+03	9.125000000000000888e-01
1.546000000000000000e+03	9.050000000000002487e-01
1.547000000000000000e+03	8.974999999999999645e-01
1.548000000000000000e+03	8.900000000000001243e-01
1.549000000000000000e+03	8.825000000000002842e-01
1.550000000000000000e+03	8.750000000000000000e-01
1.551000000000000000e+03	8.675000000000001599e-01
1.552000000000000000e+03	8.600000000000003197e-01
1.553000000000000000e+03	8.525000000000000355e-01
1.554000000000000000e+03	8.450000000000001954e-01
1.555000000000000000e+03	8.374999999999999112e-01
1.556000000000000000e+03	8.300000000000000711e-01
1.557000000000000000e+03	8.225000000000002309e-01
1.558000000000000000e+03	8.149999999999999467e-01
1.559000000000000000e+03	8.075000000000001066e-01
1.560000000000000000e+03	8.000000000000002665e-01
1.561000000000000000e+03	7.924999999999999822e-01
1.562000000000000000e+03	7.850000000000001421e-01
1.563000000000000000e+03	7.775000000000003020e-01
1.564000000000000000e+03	7.700000000000000178e-01
1.565000000000000000e+03	7.625000000000001776e-01
1.566000000000000000e+03	7.549999999999998934e-01
1.567000000000000000e+03	7.475000000000000533e-01
1.568000000000000000e+03	7.400000000000002132e-01
1.569000000000000000e+03	7.324999999999999289e-01
1.570000000000000000e+03	7.250000000000000888e-01
1.571000000000000000e+03	7.175000000000002487e-01
1.572000000000000000e+03	7.099999999999999645e-01
1.573000000000000000e+03	7.025000000000001243e-01
1.574000000000000000e+03	6.950000000000002842e-01
1.575000000000000000e+03	6.875000000000000000e-01
1.576000000000000000e+03	6.800000000000001599e-01
1.577000000000000000e+03	6.725000000000003197e-01
1.578000000000000000e+03	6.650000000000000355e-01
1.579000000000000000e+03	6.575000000000001954e-01
1.580000000000000000e+03	6.499999999999999112e-01
1.581000000000000000e+03	6.425000000000000711e-01
1.582000000000000000e+03	6.350000000000002309e-01
1.583000000000000000e+03	6.274999999999999467e-01
1.584000000000000000e+03	6.200000000000001066e-01
1.585000000000000000e+03	6.125000000000002665e-01
1.586000000000000000e+03	6.049999999999999822e-01
1.587000000000000000e+03	5.975000000000001421e-01
1.588000000000000000e+03	5.900000000000003020e-01
1.589000000000000000e+03	5.825000000000000178e-01
1.590000000000000000e+03	5.750000000000001776e-01
1.591000000000000000e+03	5.674999999999998934e-01
1.592000000000000000e+03	5.600000000000000533e-01
1.593000000000000000e+03	5.525000000000002132e-01
1.594000000000000000e+03	5.449999999999999289e-01
1.595000000000000000e+03	5.375000000000000888e-01
1.596000000000000000e+03	5.300000000000002487e-01
1.597000000000000000e+03	5.224999999999999645e-01
1.598000000000000000e+03	5.150000000000001243e-01
1.599000000000000000e+03	5.075000000000002842e-01
1.600000000000000000e+03	5.000000000000000000e-01
1.601000000000000000e+03	5.075000000000002842e-01
1.602000000000000000e+03	5.150000000000001243e-01
1.603000000000000000e+03	5.224999999999999645e-01
1.604000000000000000e+03	5.300000000000002487e-01
1.605000000000000000e+03	5.375000000000000888e-01
1.606000000000000000e+03	5.449999999999999289e-01
1.607000000000000000e+03	5.525000000000002132e-01
1.608000000000000000e+03	5.600000000000000533e-01
1.609000000000000000e+03	5.674999999999998934e-01
1.610000000000000000e+03	5.750000000000001776e-01
1.611000000000000000e+03	5.825000000000000178e-01
1.612000000000000000e+03	5.900000000000003020e-01
1.613000000000000000e+03	5.975000000000001421e-01
1.614000000000000000e+03	6.049999999999999822e-01
1.615000000000000000e+03	6.125000000000002665e-01
1.616000000000000000e+03	6.200000000000001066e-01
1.617000000000000000e+03	6.274999999999999467e-01
1.618000000000000000e+03	6.350000000000002309e-01
1.619000000000000000e+03	6.425000000000000711e-01
1.620000000000000000e+03	6.499999999999999112e-01
1.621000000000000000e+03	6.575000000000001954e-01
1.622000000000000000e+03	6.650000000000000355e-01
1.623000000000000000e+03	6.725000000000003197e-01
1.624000000000000000e+03	6.800000000000001599e-01
1.625000000000000000e+03	6.875000000000000000e-01
1.626000000000000000e+03	6.950000000000002842e-01
1.627000000000000000e+03	7.025000000000001243e-01
1.628000000000000000e+03	7.099999999999999645e-01
1.629000000000000000e+03	7.175000000000002487e-01
1.630000000000000000e+03	7.250000000000000888e-01
1.631000000000000000e+03	7.324999999999999289e-01
1.632000000000000000e+03	7.400000000000002132e-01
1.633000000000000000e+03	7.475000000000000533e-01
1.634000000000000000e+03	7.549999999999998934e-01
1.635000000000000000e+03	7.625000000000001776e-01
1.636000000000000000e+03	7.700000000000000178e-01
1.637000000000000000e+03	7.775000000000003020e-01
1.638000000000000000e+03	7.850000000000001421e-01
1.639000000000000000e+03	7.924999999999999822e-01
1.640000000000000000e+03	8.000000000000002665e-01
1.641000000000000000e+03	8.075000000000001066e-01
1.642000000000000000e+03	8.149999999999999467e-01
1.643000000000000000e+03	8.225000000000002309e-01
1.644000000000000000e+03	8.300000000000000711e-01
1.645000000000000000e+03	8.374999999999999112e-01
1.646000000000000000e+03	8.450000000000001954e-01
1.647000000000000000e+03	8.525000000000000355e-01
1.648000000000000000e+03	8.600000000000003197e-01
1.649000000000000000e+03	8.675000000000001599e-01
1.650000000000000000e+03	8.750000000000000000e-01
1.651000000000000000e+03	8.825000000000002842e-01
1.652000000000000000e+03	8.900000000000001243e-01
1.653000000000000000e+03	8.974999999999999645e-01
1.654000000000000000e+03	9.050000000000002487e-01
1.655000000000000000e+03	9.125000000000000888e-01
1.656000000000000000e+03	9.199999999999999289e-01
1.657000000000000000e+03	9.275000000000002132e-01
1.658000000000000000e+03	9.350000000000000533e-01
1.659000000000000000e+03	9.424999999999998934e-01
1.660000000000000000e+03	9.500000000000001776e-01
1.661000000000000000e+03	9.575000000000000178e-01
1.662000000000000000e+03	9.650000000000003020e-01
1.663000000000000000e+03	9.725000000000001421e-01
1.664000000000000000e+03	9.799999999999999822e-01
1.665000000000000000e+03	9.875000000000002665e-01
1.666000000000000000e+03	9.950000000000001066e-01
1.667000000000000000e+03	1.002499999999999947e+00
1.668000000000000000e+03	1.010000000000000231e+00
1.669000000000000000e+03	1.017500000000000071e+00
1.670000000000000000e+03	1.024999999999999911e+00
1.671000000000000000e+03	1.032500000000000195e+00
1.672000000000000000e+03	1.040000000000000036e+00
1.673000000000000000e+03	1.047499999999999876e+00
1.674000000000000000e+03	1.055000000000000160e+00
1.675000000000000000e+03	1.062500000000000000e+00
1.676000000000000000e+03	1.070000000000000284e+00
1.677000000000000000e+03	1.077500000000000124e+00
1.678000000000000000e+03	1.084999999999999964e+00
1.679000000000000000e+03	1.092500000000000249e+00
1.680000000000000000e+03	1.100000000000000089e+00
1.681000000000000000e+03	1.107499999999999929e+00
1.682000000000000000e+03	1.115000000000000213e+00
1.683000000000000000e+03	1.122500000000000053e+00
1.684000000000000000e+03	1.129999999999999893e+00
1.685000000000000000e+03	1.137500000000000178e+00
1.686000000000000000e+03	1.145000000000000018e+00
1.687000000000000000e+03	1.152500000000000302e+00
1.688000000000000000e+03	1.160000000000000142e+00
1.689000000000000000e+03	1.167499999999999982e+00
1.690000000000000000e+03	1.175000000000000266e+00
1.691000000000000000e+03	1.182500000000000107e+00
1.692000000000000000e+03	1.189999999999999947e+00
1.693000000000000000e+03	1.197500000000000231e+00
1.694000000000000000e+03	1.205000000000000071e+00
1.695000000000000000e+03	1.212499999999999911e+00
1.696000000000000000e+03	1.220000000000000195e+00
1.697000000000000000e+03	1.227500000000000036e+00
1.698000000000000000e+03	1.234999999999999876e+00
1.699000000000000000e+03	1.242500000000000160e+00
1.700000000000000000e+03	1.250000000000000000e+00
1.701000000000000000e+03	1.257500000000000284e+00
1.702000000000000000e+03	1.265000000000000124e+00
1.703000000000000000e+03	1.272499999999999964e+00
1.704000000000000000e+03	1.280000000000000249e+00
1.705000000000000000e+03	1.287500000000000089e+00
1.706000000000000000e+03	1.294999999999999929e+00
1.707000000000000000e+03	1.302500000000000213e+00
1.708000000000000000e+03	1.310000000000000053e+00
1.709000000000000000e+03	1.317499999999999893e+00
1.710000000000000000e+03	1.325000000000000178e+00
1.711000000000000000e+03	1.332500000000000018e+00
1.712000000000000000e+03	1.339999999999999858e+00
1.713000000000000000e+03	1.347500000000000142e+00
1.714000000000000000e+03	1.354999999999999982e+00
1.715000000000000000e+03	1.362500000000000266e+00
1.716000000000000000e+03	1.370000000000000107e+00
1.717000000000000000e+03	1.377499999999999947e+00
1.718000000000000000e+03	1.385000000000000231e+00
1.719000000000000000e+03	1.392500000000000071e+00
1.720000000000000000e+03	1.399999999999999911e+00
1.721000000000000000e+03	1.407500000000000195e+00
1.722000000000000000e+03	1.415000000000000036e+00
1.723000000000000000e+03	1.422499999999999876e+00
1.724000000000000000e+03	1.430000000000000160e+00
1.725000000000000000e+03	1.437500000000000000e+00
1.726000000000000000e+03	1.445000000000000284e+00
1.727000000000000000e+03	1.452500000000000124e+00
1.728000000000000000e+03	1.459999999999999964e+00
1.729000000000000000e+03	1.467500000000000249e+00
1.730000000000000000e+03	1.475000000000000089e+00
1.731000000000000000e+03	1.482499999999999929e+00
1.732000000000000000e+03	1.490000000000000213e+00
1.733000000000000000e+03	1.497500000000000053e+00
1.734000000000000000e+03	1.505000000000000115e+00
1.735000000000000000e+03	1.512500000000000178e+00
1.736000000000000000e+03	1.520000000000000018e+00
1.737000000000000000e+03	1.527500000000000080e+00
1.738000000000000000e+03	1.535000000000000142e+00
1.739000000000000000e+03	1.542499999999999982e+00
1.740000000000000000e+03	1.550000000000000044e+00
1.741000000000000000e+03	1.557500000000000107e+00
1.742000000000000000e+03	1.565000000000000169e+00
1.743000000000000000e+03	1.572500000000000009e+00
1.744000000000000000e+03	1.580000000000000071e+00
1.745000000000000000e+03	1.587500000000000133e+00
1.746000000000000000e+03	1.594999999999999973e+00
1.747000000000000000e+03	1.602500000000000036e+00
1.748000000000000000e+03	1.610000000000000098e+00
1.749000000000000000e+03	1.617500000000000160e+00
1.750000000000000000e+03	1.625000000000000000e+00
1.751000000000000000e+03	1.632500000000000062e+00
1.752000000000000000e+03	1.640000000000000124e+00
1.753000000000000000e+03	1.647499999999999964e+00
1.754000000000000000e+03	1.655000000000000027e+00
1.755000000000000000e+03	1.662500000000000089e+00
1.756000000000000000e+03	1.670000000000000151e+00
1.757000000000000000e+03	1.677499999999999991e+00
1.758000000000000000e+03	1.685000000000000053e+00
1.759000000000000000e+03	1.692500000000000115e+00
1.760000000000000000e+03	1.700000000000000178e+00
1.761000000000000000e+03	1.707500000000000018e+00
1.762000000000000000e+03	1.715000000000000080e+00
1.763000000000000000e+03	1.722500000000000142e+00
1.764000000000000000e+03	1.729999999999999982e+00
1.765000000000000000e+03	1.737500000000000044e+00
1.766000000000000000e+03	1.745000000000000107e+00
1.767000000000000000e+03	1.752500000000000169e+00
1.768000000000000000e+03	1.760000000000000009e+00
1.769000000000000000e+03	1.767500000000000071e+00
1.770000000000000000e+03	1.775000000000000133e+00
1.771000000000000000e+03	1.782499999999999973e+00
1.772000000000000000e+03	1.790000000000000036e+00
1.773000000000000000e+03	1.797500000000000098e+00
1.774000000000000000e+03	1.805000000000000160e+00
1.775000000000000000e+03	1.812500000000000000e+00
1.776000000000000000e+03	1.820000000000000062e+00
1.777000000000000000e+03	1.827500000000000124e+00
1.778000000000000000e+03	1.834999999999999964e+00
1.779000000000000000e+03	1.842500000000000027e+00
1.780000000000000000e+03	1.850000000000000089e+00
1.781000000000000000e+03	1.857500000000000151e+00
1.782000000000000000e+03	1.864999999999999991e+00
1.783000000000000000e+03	1.872500000000000053e+00
1.784000000000000000e+03	1.880000000000000115e+00
1.785000000000000000e+03	1.887499999999999956e+00
1.786000000000000000e+03	1.895000000000000018e+00
1.787000000000000000e+03	1.902500000000000080e+00
1.788000000000000000e+03	1.910000000000000142e+00
1.789000000000000000e+03	1.917499999999999982e+00
1.790000000000000000e+03	1.925000000000000044e+00
1.791000000000000000e+03	1.932500000000000107e+00
1.792000000000000000e+03	1.939999999999999947e+00
1.793000000000000000e+03	1.947500000000000009e+00
1.794000000000000000e+03	1.955000000000000071e+00
1.795000000000000000e+03	1.962500000000000133e+00
1.796000000000000000e+03	1.969999999999999973e+00
1.797000000000000000e+03	1.977500000000000036e+00
1.798000000000000000e+03	1.985000000000000098e+00
1.799000000000000000e+03	1.992500000000000160e+00
1.800000000000000000e+03	2.000000000000000000e+00
1.801000000000000000e+03	2.007500000000000284e+00
1.802000000000000000e+03	2.015000000000000124e+00
1.803000000000000000e+03	2.022499999999999964e+00
1.804000000000000000e+03	2.030000000000000249e+00
1.805000000000000000e+03	2.037500000000000089e+00
1.806000000000000000e+03	2.044999999999999929e+00
1.807000000000000000e+03	2.052500000000000213e+00
1.808000000000000000e+03	2.060000000000000053e+00
1.809000000000000000e+03	2.067499999999999893e+00
1.810000000000000000e+03	2.075000000000000178e+00
1.811000000000000000e+03	2.082500000000000018e+00
1.812000000000000000e+03	2.089999999999999858e+00
1.813000000000000000e+03	2.097500000000000142e+00
1.814000000000000000e+03	2.104999999999999982e+00
1.815000000000000000e+03	2.112499999999999822e+00
1.816000000000000000e+03	2.120000000000000107e+00
1.817000000000000000e+03	2.127499999999999947e+00
1.818000000000000000e+03	2.134999999999999787e+00
1.819000000000000000e+03	2.142500000000000071e+00
1.820000000000000000e+03	2.150000000000000355e+00
1.821000000000000000e+03	2.157499999999999751e+00
1.822000000000000000e+03	2.165000000000000036e+00
1.823000000000000000e+03	2.172500000000000320e+00
1.824000000000000000e+03	2.180000000000000160e+00
1.825000000000000000e+03	2.187500000000000000e+00
1.826000000000000000e+03	2.195000000000000284e+00
1.827000000000000000e+03	2.202500000000000124e+00
1.828000000000000000e+03	2.209999999999999964e+00
1.829000000000000000e+03	2.217500000000000249e+00
1.830000000000000000e+03	2.225000000000000089e+00
1.831000000000000000e+03	2.232499999999999929e+00
1.832000000000000000e+03	2.240000000000000213e+00
1.833000000000000000e+03	2.247500000000000053e+00
1.834000000000000000e+03	2.254999999999999893e+00
1.835000000000000000e+03	2.262500000000000178e+00
1.836000000000000000e+03	2.270000000000000018e+00
1.837000000000000000e+03	2.277499999999999858e+00
1.838000000000000000e+03	2.285000000000000142e+00
1.839000000000000000e+03	2.292499999999999982e+00
1.840000000000000000e+03	2.299999999999999822e+00
1.841000000000000000e+03	2.307500000000000107e+00
1.842000000000000000e+03	2.314999999999999947e+00
1.843000000000000000e+03	2.322499999999999787e+00
1.844000000000000000e+03	2.330000000000000071e+00
1.845000000000000000e+03	2.337500000000000355e+00
1.846000000000000000e+03	2.344999999999999751e+00
1.847000000000000000e+03	2.352500000000000036e+00
1.848000000000000000e+03	2.360000000000000320e+00
1.849000000000000000e+03	2.367499999999999716e+00
1.850000000000000000e+03	2.375000000000000000e+00
1.851000000000000000e+03	2.382500000000000284e+00
1.852000000000000000e+03	2.390000000000000124e+00
1.853000000000000000e+03	2.397499999999999964e+00
1.854000000000000000e+03	2.405000000000000249e+00
1.855000000000000000e+03	2.412500000000000089e+00
1.856000000000000000e+03	2.419999999999999929e+00
1.857000000000000000e+03	2.427500000000000213e+00
1.858000000000000000e+03	2.435000000000000053e+00
1.859000000000000000e+03	2.442499999999999893e+00
1.860000000000000000e+03	2.450000000000000178e+00
1.861000000000000000e+03	2.457500000000000018e+00
1.862000000000000000e+03	2.464999999999999858e+00
1.863000000000000000e+03	2.472500000000000142e+00
1.864000000000000000e+03	2.479999999999999982e+00
1.865000000000000000e+03	2.487499999999999822e+00
1.866000000000000000e+03	2.495000000000000107e+00
1.867000000000000000e+03	2.502499999999999947e+00
1.868000000000000000e+03	2.509999999999999787e+00
1.869000000000000000e+03	2.517500000000000071e+00
1.870000000000000000e+03	2.524999999999999911e+00
1.871000000000000000e+03	2.532500000000000195e+00
1.872000000000000000e+03	2.540000000000000036e+00
1.873000000000000000e+03	2.547499999999999876e+00
1.874000000000000000e+03	2.555000000000000160e+00
1.875000000000000000e+03	2.562500000000000000e+00
1.876000000000000000e+03	2.570000000000000284e+00
1.877000000000000000e+03	2.577500000000000124e+00
1.878000000000000000e+03	2.584999999999999964e+00
1.879000000000000000e+03	2.592500000000000249e+00
1.880000000000000000e+03	2.600000000000000089e+00
1.881000000000000000e+03	2.607499999999999929e+00
1.882000000000000000e+03	2.615000000000000213e+00
1.883000000000000000e+03	2.622500000000000053e+00
1.884000000000000000e+03	2.629999999999999893e+00
1.885000000000000000e+03	2.637500000000000178e+00
1.886000000000000000e+03	2.645000000000000018e+00
1.887000000000000000e+03	2.652499999999999858e+00
1.888000000000000000e+03	2.660000000000000142e+00
1.889000000000000000e+03	2.667499999999999982e+00
1.890000000000000000e+03	2.674999999999999822e+00
1.891000000000000000e+03	2.682500000000000107e+00
1.892000000000000000e+03	2.689999999999999947e+00
1.893000000000000000e+03	2.697499999999999787e+00
1.894000000000000000e+03	2.705000000000000071e+00
1.895000000000000000e+03	2.712499999999999911e+00
1.896000000000000000e+03	2.719999999999999751e+00
1.897000000000000000e+03	2.727500000000000036e+00
1.898000000000000000e+03	2.734999999999999876e+00
1.899000000000000000e+03	2.742500000000000160e+00
1.900000000000000000e+03	2.750000000000000000e+00
1.901000000000000000e+03	2.757500000000000284e+00
1.902000000000000000e+03	2.765000000000000124e+00
1.903000000000000000e+03	2.772499999999999964e+00
1.904000000000000000e+03	2.780000000000000249e+00
1.905000000000000000e+03	2.787500000000000089e+00
1.906000000000000000e+03	2.794999999999999929e+00
1.907000000000000000e+03	2.802500000000000213e+00
1.908000000000000000e+03	2.810000000000000053e+00
1.909000000000000000e+03	2.817499999999999893e+00
1.910000000000000000e+03	2.825000000000000178e+00
1.911000000000000000e+03	2.832500000000000018e+00
1.912000000000000000e+03	2.839999999999999858e+00
1.913000000000000000e+03	2.847500000000000142e+00
1.914000000000000000e+03	2.854999999999999982e+00
1.915000000000000000e+03	2.862499999999999822e+00
1.916000000000000000e+03	2.870000000000000107e+00
1.917000000000000000e+03	2.877499999999999947e+00
1.918000000000000000e+03	2.884999999999999787e+00
1.919000000000000000e+03	2.892500000000000071e+00
1.920000000000000000e+03	2.899999999999999911e+00
1.921000000000000000e+03	2.907499999999999751e+00
1.922000000000000000e+03	2.915000000000000036e+00
1.923000000000000000e+03	2.922499999999999876e+00
1.924000000000000000e+03	2.930000000000000160e+00
1.925000000000000000e+03	2.937500000000000000e+00
1.926000000000000000e+03	2.945000000000000284e+00
1.927000000000000000e+03	2.952500000000000124e+00
1.928000000000000000e+03	2.959999999999999964e+00
1.929000000000000000e+03	2.967500000000000249e+00
1.930000000000000000e+03	2.975000000000000089e+00
1.931000000000000000e+03	2.982499999999999929e+00
1.932000000000000000e+03	2.990000000000000213e+00
1.933000000000000000e+03	2.997500000000000053e+00
1.934000000000000000e+03	3.004999999999999893e+00
1.935000000000000000e+03	3.012500000000000178e+00
1.936000000000000000e+03	3.020000000000000018e+00
1.937000000000000000e+03	3.027499999999999858e+00
1.938000000000000000e+03	3.035000000000000142e+00
1.939000000000000000e+03	3.042499999999999982e+00
1.940000000000000000e+03	3.049999999999999822e+00
1.941000000000000000e+03	3.057500000000000107e+00
1.942000000000000000e+03	3.064999999999999947e+00
1.943000000000000000e+03	3.072499999999999787e+00
1.944000000000000000e+03	3.080000000000000071e+00
1.945000000000000000e+03	3.087499999999999911e+00
1.946000000000000000e+03	3.095000000000000195e+00
1.947000000000000000e+03	3.102500000000000036e+00
1.948000000000000000e+03	3.109999999999999876e+00
1.949000000000000000e+03	3.117500000000000160e+00
1.950000000000000000e+03	3.125000000000000000e+00
1.951000000000000000e+03	3.132499999999999840e+00
1.952000000000000000e+03	3.140000000000000124e+00
1.953000000000000000e+03	3.147499999999999964e+00
1.954000000000000000e+03	3.155000000000000249e+00
1.955000000000000000e+03	3.162500000000000089e+00
1.956000000000000000e+03	3.169999999999999929e+00
1.957000000000000000e+03	3.177500000000000213e+00
1.958000000000000000e+03	3.185000000000000053e+00
1.959000000000000000e+03	3.192499999999999893e+00
1.960000000000000000e+03	3.200000000000000178e+00
1.961000000000000000e+03	3.207500000000000018e+00
1.962000000000000000e+03	3.214999999999999858e+00
1.963000000000000000e+03	3.222500000000000142e+00
1.964000000000000000e+03	3.229999999999999982e+00
1.965000000000000000e+03	3.237499999999999822e+00
1.966000000000000000e+03	3.245000000000000107e+00
1.967000000000000000e+03	3.252499999999999947e+00
1.968000000000000000e+03	3.259999999999999787e+00
1.969000000000000000e+03	3.267500000000000071e+00
1.970000000000000000e+03	3.274999999999999911e+00
1.971000000000000000e+03	3.282500000000000195e+00
1.972000000000000000e+03	3.290000000000000036e+00
1.973000000000000000e+03	3.297499999999999876e+00
1.974000000000000000e+03	3.305000000000000160e+00
1.975000000000000000e+03	3.312500000000000000e+00
1.976000000000000000e+03	3.319999999999999840e+00
1.977000000000000000e+03	3.327500000000000124e+00
1.978000000000000000e+03	3.334999999999999964e+00
1.979000000000000000e+03	3.342499999999999805e+00
1.980000000000000000e+03	3.350000000000000089e+00
1.981000000000000000e+03	3.357499999999999929e+00
1.982000000000000000e+03	3.365000000000000213e+00
1.983000000000000000e+03	3.372500000000000053e+00
1.984000000000000000e+03	3.379999999999999893e+00
1.985000000000000000e+03	3.387500000000000178e+00
1.986000000000000000e+03	3.395000000000000018e+00
1.987000000000000000e+03	3.402499999999999858e+00
1.988000000000000000e+03	3.410000000000000142e+00
1.989000000000000000e+03	3.417499999999999982e+00
1.990000000000000000e+03	3.424999999999999822e+00
1.991000000000000000e+03	3.432500000000000107e+00
1.992000000000000000e+03	3.439999999999999947e+00
1.993000000000000000e+03	3.447499999999999787e+00
1.994000000000000000e+03	3.455000000000000071e+00
1.995000000000000000e+03	3.462499999999999911e+00
1.996000000000000000e+03	3.470000000000000195e+00
1.997000000000000000e+03	3.477500000000000036e+00
1.998000000000000000e+03	3.484999999999999876e+00
1.999000000000000000e+03	3.492500000000000160e+00
2.000000000000000000e+03	3.500000000000000000e+00
2.001000000000000000e+03	3.492500000000000160e+00
2.002000000000000000e+03	3.484999999999999876e+00
2.003000000000000000e+03	3.477500000000000036e+00
2.004000000000000000e+03	3.470000000000000195e+00
2.005000000000000000e+03	3.462499999999999911e+00
2.006000000000000000e+03	3.455000000000000071e+00
2.007000000000000000e+03	3.447499999999999787e+00
2.008000000000000000e+03	3.439999999999999947e+00
2.009000000000000000e+03	3.432500000000000107e+00
2.010000000000000000e+03	3.424999999999999822e+00
2.011000000000000000e+03	3.417499999999999982e+00
2.012000000000000000e+03	3.410000000000000142e+00
2.013000000000000000e+03	3.402499999999999858e+00
2.014000000000000000e+03	3.395000000000000018e+00
2.015000000000000000e+03	3.387500000000000178e+00
2.016000000000000000e+03	3.379999999999999893e+00
2.017000000000000000e+03	3.372500000000000053e+00
2.018000000000000000e+03	3.365000000000000213e+00
2.019000000000000000e+03	3.357499999999999929e+00
2.020000000000000000e+03	3.350000000000000089e+00
2.021000000000000000e+03	3.342499999999999805e+00
2.022000000000000000e+03	3.334999999999999964e+00
2.023000000000000000e+03	3.327500000000000124e+00
2.024000000000000000e+03	3.319999999999999840e+00
2.025000000000000000e+03	3.312500000000000000e+00
2.026000000000000000e+03	3.305000000000000160e+00
2.027000000000000000e+03	3.297499999999999876e+00
2.028000000000000000e+03	3.290000000000000036e+00
2.029000000000000000e+03	3.282500000000000195e+00
2.030000000000000000e+03	3.274999999999999911e+00
2.031000000000000000e+03	3.267500000000000071e+00
2.032000000000000000e+03	3.259999999999999787e+00
2.033000000000000000e+03	3.252499999999999947e+00
2.034000000000000000e+03	3.245000000000000107e+00
2.035000000000000000e+03	3.237499999999999822e+00
2.036000000000000000e+03	3.229999999999999982e+00
2.037000000000000000e+03	3.222500000000000142e+00
2.038000000000000000e+03	3.214999999999999858e+00
2.039000000000000000e+03	3.207500000000000018e+00
2.040000000000000000e+03	3.200000000000000178e+00
2.041000000000000000e+03	3.192499999999999893e+00
2.042000000000000000e+03	3.185000000000000053e+00
2.043000000000000000e+03	3.177500000000000213e+00
2.044000000000000000e+03	3.169999999999999929e+00
2.045000000000000000e+03	3.162500000000000089e+00
2.046000000000000000e+03	3.155000000000000249e+00
2.047000000000000000e+03	3.147499999999999964e+00
2.048000000000000000e+03	3.140000000000000124e+00
2.049000000000000000e+03	3.132499999999999840e+00
2.050000000000000000e+03	3.125000000000000000e+00
2.051000000000000000e+03	3.117500000000000160e+00
2.052000000000000000e+03	3.109999999999999876e+00
2.053000000000000000e+03	3.102500000000000036e+00
2.054000000000000000e+03	3.095000000000000195e+00
2.055000000000000000e+03	3.087499999999999911e+00
2.056000000000000000e+03	3.080000000000000071e+00
2.057000000000000000e+03	3.072499999999999787e+00
2.058000000000000000e+03	3.064999999999999947e+00
2.059000000000000000e+03	3.057500000000000107e+00
2.060000000000000000e+03	3.049999999999999822e+00
2.061000000000000000e+03	3.042499999999999982e+00
2.062000000000000000e+03	3.035000000000000142e+00
2.063000000000000000e+03	3.027499999999999858e+00
2.064000000000000000e+03	3.020000000000000018e+00
2.065000000000000000e+03	3.012500000000000178e+00
2.066000000000000000e+03	3.004999999999999893e+00
2.067000000000000000e+03	2.997500000000000053e+00
2.068000000000000000e+03	2.990000000000000213e+00
2.069000000000000000e+03	2.982499999999999929e+00
2.070000000000000000e+03	2.975000000000000089e+00
2.071000000000000000e+03	2.967500000000000249e+00
2.072000000000000000e+03	2.959999999999999964e+00
2.073000000000000000e+03	2.952500000000000124e+00
2.074000000000000000e+03	2.945000000000000284e+00
2.075000000000000000e+03	2.937500000000000000e+00
2.076000000000000000e+03	2.930000000000000160e+00
2.077000000000000000e+03	2.922499999999999876e+00
2.078000000000000000e+03	2.915000000000000036e+00
2.079000000000000000e+03	2.907499999999999751e+00
2.080000000000000000e+03	2.899999999999999911e+00
2.081000000000000000e+03	2.892500000000000071e+00
2.082000000000000000e+03	2.884999999999999787e+00
2.083000000000000000e+03	2.877499999999999947e+00
2.084000000000000000e+03	2.870000000000000107e+00
2.085000000000000000e+03	2.862499999999999822e+00
2.086000000000000000e+03	2.854999999999999982e+00
2.087000000000000000e+03	2.847500000000000142e+00
2.088000000000000000e+03	2.839999999999999858e+00
2.089000000000000000e+03	2.832500000000000018e+00
2.090000000000000000e+03	2.825000000000000178e+00
2.091000000000000000e+03	2.817499999999999893e+00
2.092000000000000000e+03	2.810000000000000053e+00
2.093000000000000000e+03	2.802500000000000213e+00
2.094000000000000000e+03	2.794999999999999929e+00
2.095000000000000000e+03	2.787500000000000089e+00
2.096000000000000000e+03	2.780000000000000249e+00
2.097000000000000000e+03	2.772499999999999964e+00
2.098000000000000000e+03	2.765000000000000124e+00
2.099000000000000000e+03	2.757500000000000284e+00
2.100000000000000000e+03	2.750000000000000000e+00
2.101000000000000000e+03	2.742500000000000160e+00
2.102000000000000000e+03	2.734999999999999876e+00
2.103000000000000000e+03	2.727500000000000036e+00
2.104000000000000000e+03	2.719999999999999751e+00
2.105000000000000000e+03	2.712499999999999911e+00
2.106000000000000000e+03	2.705000000000000071e+00
2.107000000000000000e+03	2.697499999999999787e+00
2.108000000000000000e+03	2.689999999999999947e+00
2.109000000000000000e+03	2.682500000000000107e+00
2.110000000000000000e+03	2.674999999999999822e+00
2.111000000000000000e+03	2.667499999999999982e+00
2.112000000000000000e+03	2.660000000000000142e+00
2.113000000000000000e+03	2.652499999999999858e+00
2.114000000000000000e+03	2.645000000000000018e+00
2.115000000000000000e+03	2.637500000000000178e+00
2.116000000000000000e+03	2.629999999999999893e+00
2.117000000000000000e+03	2.622500000000000053e+00
2.118000000000000000e+03	2.615000000000000213e+00
2.119000000000000000e+03	2.607499999999999929e+00
2.120000000000000000e+03	2.600000000000000089e+00
2.121000000000000000e+03	2.592500000000000249e+00
2.122000000000000000e+03	2.584999999999999964e+00
2.123000000000000000e+03	2.577500000000000124e+00
2.124000000000000000e+03	2.570000000000000284e+00
2.125000000000000000e+03	2.562500000000000000e+00
2.126000000000000000e+03	2.555000000000000160e+00
2.127000000000000000e+03	2.547499999999999876e+00
2.128000000000000000e+03	2.540000000000000036e+00
2.129000000000000000e+03	2.532500000000000195e+00
2.130000000000000000e+03	2.524999999999999911e+00
2.131000000000000000e+03	2.517500000000000071e+00
2.132000000000000000e+03	2.509999999999999787e+00
2.133000000000000000e+03	2.502499999999999947e+00
2.134000000000000000e+03	2.495000000000000107e+00
2.135000000000000000e+03	2.487499999999999822e+00
2.136000000000000000e+03	2.479999999999999982e+00
2.137000000000000000e+03	2.472500000000000142e+00
2.138000000000000000e+03	2.464999999999999858e+00
2.139000000000000000e+03	2.457500000000000018e+00
2.140000000000000000e+03	2.450000000000000178e+00
2.141000000000000000e+03	2.442499999999999893e+00
2.142000000000000000e+03	2.435000000000000053e+00
2.143000000000000000e+03	2.427500000000000213e+00
2.144000000000000000e+03	2.419999999999999929e+00
2.145000000000000000e+03	2.412500000000000089e+00
2.146000000000000000e+03	2.405000000000000249e+00
2.147000000000000000e+03	2.397499999999999964e+00
2.148000000000000000e+03	2.390000000000000124e+00
2.149000000000000000e+03	2.382500000000000284e+00
2.150000000000000000e+03	2.375000000000000000e+00
2.151000000000000000e+03	2.367499999999999716e+00
2.152000000000000000e+03	2.360000000000000320e+00
2.153000000000000000e+03	2.352500000000000036e+00
2.154000000000000000e+03	2.344999999999999751e+00
2.155000000000000000e+03	2.337500000000000355e+00
2.156000000000000000e+03	2.330000000000000071e+00
2.157000000000000000e+03	2.322499999999999787e+00
2.158000000000000000e+03	2.314999999999999947e+00
2.159000000000000000e+03	2.307500000000000107e+00
2.160000000000000000e+03	2.299999999999999822e+00
2.161000000000000000e+03	2.292499999999999982e+00
2.162000000000000000e+03	2.285000000000000142e+00
2.163000000000000000e+03	2.277499999999999858e+00
2.164000000000000000e+03	2.270000000000000018e+00
2.165000000000000000e+03	2.262500000000000178e+00
2.166000000000000000e+03	2.254999999999999893e+00
2.167000000000000000e+03	2.247500000000000053e+00
2.168000000000000000e+03	2.240000000000000213e+00
2.169000000000000000e+03	2.232499999999999929e+00
2.170000000000000000e+03	2.225000000000000089e+00
2.171000000000000000e+03	2.217500000000000249e+00
2.172000000000000000e+03	2.209999999999999964e+00
2.173000000000000000e+03	2.202500000000000124e+00
2.174000000000000000e+03	2.195000000000000284e+00
2.175000000000000000e+03	2.187500000000000000e+00
2.176000000000000000e+03	2.180000000000000160e+00
2.177000000000000000e+03	2.172500000000000320e+00
2.178000000000000000e+03	2.165000000000000036e+00
2.179000000000000000e+03	2.157499999999999751e+00
2.180000000000000000e+03	2.150000000000000355e+00
2.181000000000000000e+03	2.142500000000000071e+00
2.182000000000000000e+03	2.134999999999999787e+00
2.183000000000000000e+03	2.127499999999999947e+00
2.184000000000000000e+03	2.120000000000000107e+00
2.185000000000000000e+03	2.112499999999999822e+00
2.186000000000000000e+03	2.104999999999999982e+00
2.187000000000000000e+03	2.097500000000000142e+00
2.188000000000000000e+03	2.089999999999999858e+00
2.189000000000000000e+03	2.082500000000000018e+00
2.190000000000000000e+03	2.075000000000000178e+00
2.191000000000000000e+03	2.067499999999999893e+00
2.192000000000000000e+03	2.060000000000000053e+00
2.193000000000000000e+03	2.052500000000000213e+00
2.194000000000000000e+03	2.044999999999999929e+00
2.195000000000000000e+03	2.037500000000000089e+00
2.196000000000000000e+03	2.030000000000000249e+00
2.197000000000000000e+03	2.022499999999999964e+00
2.198000000000000000e+03	2.015000000000000124e+00
2.199000000000000000e+03	2.007500000000000284e+00
2.200000000000000000e+03	2.000000000000000000e+00
2.201000000000000000e+03	1.992500000000000160e+00
2.202000000000000000e+03	1.985000000000000098e+00
2.203000000000000000e+03	1.977500000000000036e+00
2.204000000000000000e+03	1.969999999999999973e+00
2.205000000000000000e+03	1.962500000000000133e+00
2.206000000000000000e+03	1.955000000000000071e+00
2.207000000000000000e+03	1.947500000000000009e+00
2.208000000000000000e+03	1.939999999999999947e+00
2.209000000000000000e+03	1.932500000000000107e+00
2.210000000000000000e+03	1.925000000000000044e+00
2.211000000000000000e+03	1.917499999999999982e+00
2.212000000000000000e+03	1.910000000000000142e+00
2.213000000000000000e+03	1.902500000000000080e+00
2.214000000000000000e+03	1.895000000000000018e+00
2.215000000000000000e+03	1.887499999999999956e+00
2.216000000000000000e+03	1.880000000000000115e+00
2.217000000000000000e+03	1.872500000000000053e+00
2.218000000000000000e+03	1.864999999999999991e+00
2.219000000000000000e+03	1.857500000000000151e+00
2.220000000000000000e+03	1.850000000000000089e+00
2.221000000000000000e+03	1.842500000000000027e+00
2.222000000000000000e+03	1.834999999999999964e+00
2.223000000000000000e+03	1.827500000000000124e+00
2.224000000000000000e+03	1.820000000000000062e+00
2.225000000000000000e+03	1.812500000000000000e+00
2.226000000000000000e+03	1.805000000000000160e+00
2.227000000000000000e+03	1.797500000000000098e+00
2.228000000000000000e+03	1.790000000000000036e+00
2.229000000000000000e+03	1.782499999999999973e+00
2.230000000000000000e+03	1.775000000000000133e+00
2.231000000000000000e+03	1.767500000000000071e+00
2.232000000000000000e+03	1.760000000000000009e+00
2.233000000000000000e+03	1.752500000000000169e+00
2.234000000000000000e+03	1.745000000000000107e+00
2.235000000000000000e+03	1.737500000000000044e+00
2.236000000000000000e+03	1.729999999999999982e+00
2.237000000000000000e+03	1.722500000000000142e+00
2.238000000000000000e+03	1.715000000000000080e+00
2.239000000000000000e+03	1.707500000000000018e+00
2.240000000000000000e+03	1.700000000000000178e+00
2.241000000000000000e+03	1.692500000000000115e+00
2.242000000000000000e+03	1.685000000000000053e+00
2.243000000000000000e+03	1.677499999999999991e+00
2.244000000000000000e+03	1.670000000000000151e+00
2.245000000000000000e+03	1.662500000000000089e+00
2.246000000000000000e+03	1.655000000000000027e+00
2.247000000000000000e+03	1.647499999999999964e+00
2.248000000000000000e+03	1.640000000000000124e+00
2.249000000000000000e+03	1.632500000000000062e+00
2.250000000000000000e+03	1.625000000000000000e+00
2.251000000000000000e+03	1.617500000000000160e+00
2.252000000000000000e+03	1.610000000000000098e+00
2.253000000000000000e+03	1.602500000000000036e+00
2.254000000000000000e+03	1.594999999999999973e+00
2.255000000000000000e+03	1.587500000000000133e+00
2.256000000000000000e+03	1.580000000000000071e+00
2.257000000000000000e+03	1.572500000000000009e+00
2.258000000000000000e+03	1.565000000000000169e+00
2.259000000000000000e+03	1.557500000000000107e+00
2.260000000000000000e+03	1.550000000000000044e+00
2.261000000000000000e+03	1.542499999999999982e+00
2.262000000000000000e+03	1.535000000000000142e+00
2.263000000000000000e+03	1.527500000000000080e+00
2.264000000000000000e+03	1.520000000000000018e+00
2.265000000000000000e+03	1.512500000000000178e+00
2.266000000000000000e+03	1.505000000000000115e+00
2.267000000000000000e+03	1.497500000000000053e+00
2.268000000000000000e+03	1.490000000000000213e+00
2.269000000000000000e+03	1.482499999999999929e+00
2.270000000000000000e+03	1.475000000000000089e+00
2.271000000000000000e+03	1.467500000000000249e+00
2.272000000000000000e+03	1.459999999999999964e+00
2.273000000000000000e+03	1.452500000000000124e+00
2.274000000000000000e+03	1.445000000000000284e+00
2.275000000000000000e+03	1.437500000000000000e+00
2.276000000000000000e+03	1.430000000000000160e+00
2.277000000000000000e+03	1.422499999999999876e+00
2.278000000000000000e+03	1.415000000000000036e+00
2.279000000000000000e+03	1.407500000000000195e+00
2.280000000000000000e+03	1.399999999999999911e+00
2.281000000000000000e+03	1.392500000000000071e+00
2.282000000000000000e+03	1.385000000000000231e+00
2.283000000000000000e+03	1.377499999999999947e+00
2.284000000000000000e+03	1.370000000000000107e+00
2.285000000000000000e+03	1.362500000000000266e+00
2.286000000000000000e+03	1.354999999999999982e+00
2.287000000000000000e+03	1.347500000000000142e+00
2.288000000000000000e+03	1.339999999999999858e+00
2.289000000000000000e+03	1.332500000000000018e+00
2.290000000000000000e+03	1.325000000000000178e+00
2.291000000000000000e+03	1.317499999999999893e+00
2.292000000000000000e+03	1.310000000000000053e+00
2.293000000000000000e+03	1.302500000000000213e+00
2.294000000000000000e+03	1.294999999999999929e+00
2.295000000000000000e+03	1.287500000000000089e+00
2.296000000000000000e+03	1.280000000000000249e+00
2.297000000000000000e+03	1.272499999999999964e+00
2.298000000000000000e+03	1.265000000000000124e+00
2.299000000000000000e+03	1.257500000000000284e+00
2.300000000000000000e+03	1.250000000000000000e+00
2.301000000000000000e+03	1.242500000000000160e+00
2.302000000000000000e+03	1.234999999999999876e+00
2.303000000000000000e+03	1.227500000000000036e+00
2.304000000000000000e+03	1.220000000000000195e+00
2.305000000000000000e+03	1.212499999999999911e+00
2.306000000000000000e+03	1.205000000000000071e+00
2.307000000000000000e+03	1.197500000000000231e+00
2.308000000000000000e+03	1.189999999999999947e+00
2.309000000000000000e+03	1.182500000000000107e+00
2.310000000000000000e+03	1.175000000000000266e+00
2.311000000000000000e+03	1.167499999999999982e+00
2.312000000000000000e+03	1.160000000000000142e+00
2.313000000000000000e+03	1.152500000000000302e+00
2.314000000000000000e+03	1.145000000000000018e+00
2.315000000000000000e+03	1.137500000000000178e+00
2.316000000000000000e+03	1.129999999999999893e+00
2.317000000000000000e+03	1.122500000000000053e+00
2.318000000000000000e+03	1.115000000000000213e+00
2.319000000000000000e+03	1.107499999999999929e+00
2.320000000000000000e+03	1.100000000000000089e+00
2.321000000000000000e+03	1.092500000000000249e+00
2.322000000000000000e+03	1.084999999999999964e+00
2.323000000000000000e+03	1.077500000000000124e+00
2.324000000000000000e+03	1.070000000000000284e+00
2.325000000000000000e+03	1.062500000000000000e+00
2.326000000000000000e+03	1.055000000000000160e+00
2.327000000000000000e+03	1.047499999999999876e+00
2.328000000000000000e+03	1.040000000000000036e+00
2.329000000000000000e+03	1.032500000000000195e+00
2.330000000000000000e+03	1.024999999999999911e+00
2.331000000000000000e+03	1.017500000000000071e+00
2.332000000000000000e+03	1.010000000000000231e+00
2.333000000000000000e+03	1.002499999999999947e+00
2.334000000000000000e+03	9.950000000000001066e-01
2.335000000000000000e+03	9.875000000000002665e-01
2.336000000000000000e+03	9.799999999999999822e-01
2.337000000000000000e+03	9.725000000000001421e-01
2.338000000000000000e+03	9.650000000000003020e-01
2.339000000000000000e+03	9.575000000000000178e-01
2.340000000000000000e+03	9.500000000000001776e-01
2.341000000000000000e+03	9.424999999999998934e-01
2.342000000000000000e+03	9.350000000000000533e-01
2.343000000000000000e+03	9.275000000000002132e-01
2.344000000000000000e+03	9.199999999999999289e-01
2.345000000000000000e+03	9.125000000000000888e-01
2.346000000000000000e+03	9.050000000000002487e-01
2.347000000000000000e+03	8.974999999999999645e-01
2.348000000000000000e+03	8.900000000000001243e-01
2.349000000000000000e+03	8.825000000000002842e-01
2.350000000000000000e+03	8.750000000000000000e-01
2.351000000000000000e+03	8.675000000000001599e-01
2.352000000000000000e+03	8.600000000000003197e-01
2.353000000000000000e+03	8.525000000000000355e-01
2.354000000000000000e+03	8.450000000000001954e-01
2.355000000000000000e+03	8.374999999999999112e-01
2.356000000000000000e+03	8.300000000000000711e-01
2.357000000000000000e+03	8.225000000000002309e-01
2.358000000000000000e+03	8.149999999999999467e-01
2.359000000000000000e+03	8.075000000000001066e-01
2.360000000000000000e+03	8.000000000000002665e-01
2.361000000000000000e+03	7.924999999999999822e-01
2.362000000000000000e+03	7.850000000000001421e-01
2.363000000000000000e+03	7.775000000000003020e-01
2.364000000000000000e+03	7.700000000000000178e-01
2.365000000000000000e+03	7.625000000000001776e-01
2.366000000000000000e+03	7.549999999999998934e-01
2.367000000000000000e+03	7.475000000000000533e-01
2.368000000000000000e+03	7.400000000000002132e-01
2.369000000000000000e+03	7.324999999999999289e-01
2.370000000000000000e+03	7.250000000000000888e-01
2.371000000000000000e+03	7.175000000000002487e-01
2.372000000000000000e+03	7.099999999999999645e-01
2.373000000000000000e+03	7.025000000000001243e-01
2.374000000000000000e+03	6.950000000000002842e-01
2.375000000000000000e+03	6.875000000000000000e-01
2.376000000000000000e+03	6.800000000000001599e-01
2.377000000000000000e+03	6.725000000000003197e-01
2.378000000000000000e+03	6.650000000000000355e-01
2.379000000000000000e+03	6.575000000000001954e-01
2.380000000000000000e+03	6.499999999999999112e-01
2.381000000000000000e+03	6.425000000000000711e-01
2.382000000000000000e+03	6.350000000000002309e-01
2.383000000000000000e+03	6.274999999999999467e-01
2.384000000000000000e+03	6.200000000000001066e-01
2.385000000000000000e+03	6.125000000000002665e-01
2.386000000000000000e+03	6.049999999999999822e-01
2.387000000000000000e+03	5.975000000000001421e-01
2.388000000000000000e+03	5.900000000000003020e-01
2.389000000000000000e+03	5.825000000000000178e-01
2.390000000000000000e+03	5.750000000000001776e-01
2.391000000000000000e+03	5.674999999999998934e-01
2.392000000000000000e+03	5.600000000000000533e-01
2.393000000000000000e+03	5.525000000000002132e-01
2.394000000000000000e+03	5.449999999999999289e-01
2.395000000000000000e+03	5.375000000000000888e-01
2.396000000000000000e+03	5.300000000000002487e-01
2.397000000000000000e+03	5.224999999999999645e-01
2.398000000000000000e+03	5.150000000000001243e-01
2.399000000000000000e+03	5.075000000000002842e-01
2.400000000000000000e+03	5.000000000000000000e-01
2.401000000000000000e+03	5.075000000000002842e-01
2.402000000000000000e+03	5.150000000000001243e-01
2.403000000000000000e+03	5.224999999999999645e-01
2.404000000000000000e+03	5.300000000000002487e-01
2.405000000000000000e+03	5.375000000000000888e-01
2.406000000000000000e+03	5.449999999999999289e-01
2.407000000000000000e+03	5.525000000000002132e-01
2.408000000000000000e+03	5.600000000000000533e-01
2.409000000000000000e+03	5.674999999999998934e-01
2.410000000000000000e+03	5.750000000000001776e-01
2.411000000000000000e+03	5.825000000000000178e-01
2.412000000000000000e+03	5.900000000000003020e-01
2.413000000000000000e+03	5.975000000000001421e-01
2.414000000000000000e+03	6.049999999999999822e-01
2.415000000000000000e+03	6.125000000000002665e-01
2.416000000000000000e+03	6.200000000000001066e-01
2.417000000000000000e+03	6.274999999999999467e-01
2.418000000000000000e+03	6.350000000000002309e-01
2.419000000000000000e+03	6.425000000000000711e-01
2.420000000000000000e+03	6.499999999999999112e-01
2.421000000000000000e+03	6.575000000000001954e-01
2.422000000000000000e+03	6.650000000000000355e-01
2.423000000000000000e+03	6.725000000000003197e-01
2.424000000000000000e+03	6.800000000000001599e-01
2.425000000000000000e+03	6.875000000000000000e-01
2.426000000000000000e+03	6.950000000000002842e-01
2.427000000000000000e+03	7.025000000000001243e-01
2.428000000000000000e+03	7.099999999999999645e-01
2.429000000000000000e+03	7.175000000000002487e-01
2.430000000000000000e+03	7.250000000000000888e-01
2.431000000000000000e+03	7.324999999999999289e-01
2.432000000000000000e+03	7.400000000000002132e-01
2.433000000000000000e+03	7.475000000000000533e-01
2.434000000000000000e+03	7.549999999999998934e-01
2.435000000000000000e+03	7.625000000000001776e-01
2.436000000000000000e+03	7.700000000000000178e-01
2.437000000000000000e+03	7.775000000000003020e-01
2.438000000000000000e+03	7.850000000000001421e-01
2.439000000000000000e+03	7.924999999999999822e-01
2.440000000000000000e+03	8.000000000000002665e-01
2.441000000000000000e+03	8.075000000000001066e-01
2.442000000000000000e+03	8.149999999999999467e-01
2.443000000000000000e+03	8.225000000000002309e-01
2.444000000000000000e+03	8.300000000000000711e-01
2.445000000000000000e+03	8.374999999999999112e-01
2.446000000000000000e+03	8.450000000000001954e-01
2.447000000000000000e+03	8.525000000000000355e-01
2.448000000000000000e+03	8.600000000000003197e-01
2.449000000000000000e+03	8.675000000000001599e-01
2.450000000000000000e+03	8.750000000000000000e-01
2.451000000000000000e+03	8.825000000000002842e-01
2.452000000000000000e+03	8.900000000000001243e-01
2.453000000000000000e+03	8.974999999999999645e-01
2.454000000000000000e+03	9.050000000000002487e-01
2.455000000000000000e+03	9.125000000000000888e-01
2.456000000000000000e+03	9.199999999999999289e-01
2.457000000000000000e+03	9.275000000000002132e-01
2.458000000000000000e+03	9.350000000000000533e-01
2.459000000000000000e+03	9.424999999999998934e-01
2.460000000000000000e+03	9.500000000000001776e-01
2.461000000000000000e+03	9.575000000000000178e-01
2.462000000000000000e+03	9.650000000000003020e-01
2.463000000000000000e+03	9.725000000000001421e-01
2.464000000000000000e+03	9.799999999999999822e-01
2.465000000000000000e+03	9.875000000000002665e-01
2.466000000000000000e+03	9.950000000000001066e-01
2.467000000000000000e+03	1.002499999999999947e+00
2.468000000000000000e+03	1.010000000000000231e+00
2.469000000000000000e+03	1.017500000000000071e+00
2.470000000000000000e+03	1.024999999999999911e+00
2.471000000000000000e+03	1.032500000000000195e+00
2.472000000000000000e+03	1.040000000000000036e+00
2.473000000000000000e+03	1.047499999999999876e+00
2.474000000000000000e+03	1.055000000000000160e+00
2.475000000000000000e+03	1.062500000000000000e+00
2.476000000000000000e+03	1.070000000000000284e+00
2.477000000000000000e+03	1.077500000000000124e+00
2.478000000000000000e+03	1.084999999999999964e+00
2.479000000000000000e+03	1.092500000000000249e+00
2.480000000000000000e+03	1.100000000000000089e+00
2.481000000000000000e+03	1.107499999999999929e+00
2.482000000000000000e+03	1.115000000000000213e+00
2.483000000000000000e+03	1.122500000000000053e+00
2.484000000000000000e+03	1.129999999999999893e+00
2.485000000000000000e+03	1.137500000000000178e+00
2.486000000000000000e+03	1.145000000000000018e+00
2.487000000000000000e+03	1.152500000000000302e+00
2.488000000000000000e+03	1.160000000000000142e+00
2.489000000000000000e+03	1.167499999999999982e+00
2.490000000000000000e+03	1.175000000000000266e+00
2.491000000000000000e+03	1.182500000000000107e+00
2.492000000000000000e+03	1.189999999999999947e+00
2.493000000000000000e+03	1.197500000000000231e+00
2.494000000000000000e+03	1.205000000000000071e+00
2.495000000000000000e+03	1.212499999999999911e+00
2.496000000000000000e+03	1.220000000000000195e+00
2.497000000000000000e+03	1.227500000000000036e+00
2.498000000000000000e+03	1.234999999999999876e+00
2.499000000000000000e+03	1.242500000000000160e+00
2.500000000000000000e+03	1.250000000000000000e+00
2.501000000000000000e+03	1.257500000000000284e+00
2.502000000000000000e+03	1.265000000000000124e+00
2.503000000000000000e+03	1.272499999999999964e+00
2.504000000000000000e+03	1.280000000000000249e+00
2.505000000000000000e+03	1.287500000000000089e+00
2.506000000000000000e+03	1.294999999999999929e+00
2.507000000000000000e+03	1.302500000000000213e+00
2.508000000000000000e+03	1.310000000000000053e+00
2.509000000000000000e+03	1.317499999999999893e+00
2.510000000000000000e+03	1.325000000000000178e+00
2.511000000000000000e+03	1.332500000000000018e+00
2.512000000000000000e+03	1.339999999999999858e+00
2.513000000000000000e+03	1.347500000000000142e+00
2.514000000000000000e+03	1.354999999999999982e+00
2.515000000000000000e+03	1.362500000000000266e+00
2.516000000000000000e+03	1.370000000000000107e+00
2.517000000000000000e+03	1.377499999999999947e+00
2.518000000000000000e+03	1.385000000000000231e+00
2.519000000000000000e+03	1.392500000000000071e+00
2.520000000000000000e+03	1.399999999999999911e+00
2.521000000000000000e+03	1.407500000000000195e+00
2.522000000000000000e+03	1.415000000000000036e+00
2.523000000000000000e+03	1.422499999999999876e+00
2.524000000000000000e+03	1.430000000000000160e+00
2.525000000000000000e+03	1.437500000000000000e+00
2.526000000000000000e+03	1.445000000000000284e+00
2.527000000000000000e+03	1.452500000000000124e+00
2.528000000000000000e+03	1.459999999999999964e+00
2.529000000000000000e+03	1.467500000000000249e+00
2.530000000000000000e+03	1.475000000000000089e+00
2.531000000000000000e+03	1.482499999999999929e+00
2.532000000000000000e+03	1.490000000000000213e+00
2.533000000000000000e+03	1.497500000000000053e+00
2.534000000000000000e+03	1.505000000000000115e+00
2.535000000000000000e+03	1.512500000000000178e+00
2.536000000000000000e+03	1.520000000000000018e+00
2.537000000000000000e+03	1.527500000000000080e+00
2.538000000000000000e+03	1.535000000000000142e+00
2.539000000000000000e+03	1.542499999999999982e+00
2.540000000000000000e+03	1.550000000000000044e+00
2.541000000000000000e+03	1.557500000000000107e+00
2.542000000000000000e+03	1.565000000000000169e+00
2.543000000000000000e+03	1.572500000000000009e+00
2.544000000000000000e+03	1.580000000000000071e+00
2.545000000000000000e+03	1.587500000000000133e+00
2.546000000000000000e+03	1.594999999999999973e+00
2.547000000000000000e+03	1.602500000000000036e+00
2.548000000000000000e+03	1.610000000000000098e+00
2.549000000000000000e+03	1.617500000000000160e+00
2.550000000000000000e+03	1.625000000000000000e+00
2.551000000000000000e+03	1.632500000000000062e+00
2.552000000000000000e+03	1.640000000000000124e+00
2.553000000000000000e+03	1.647499999999999964e+00
2.554000000000000000e+03	1.655000000000000027e+00
2.555000000000000000e+03	1.662500000000000089e+00
2.556000000000000000e+03	1.670000000000000151e+00
2.557000000000000000e+03	1.677499999999999991e+00
2.558000000000000000e+03	1.685000000000000053e+00
2.559000000000000000e+03	1.692500000000000115e+00
2.560000000000000000e+03	1.700000000000000178e+00
2.561000000000000000e+03	1.707500000000000018e+00
2.562000000000000000e+03	1.715000000000000080e+00
2.563000000000000000e+03	1.722500000000000142e+00
2.564000000000000000e+03	1.729999999999999982e+00
2.565000000000000000e+03	1.737500000000000044e+00
2.566000000000000000e+03	1.745000000000000107e+00
2.567000000000000000e+03	1.752500000000000169e+00
2.568000000000000000e+03	1.760000000000000009e+00
2.569000000000000000e+03	1.767500000000000071e+00
2.570000000000000000e+03	1.775000000000000133e+00
2.571000000000000000e+03	1.782499999999999973e+00
2.572000000000000000e+03	1.790000000000000036e+00
2.573000000000000000e+03	1.797500000000000098e+00
2.574000000000000000e+03	1.805000000000000160e+00
2.575000000000000000e+03	1.812500000000000000e+00
2.576000000000000000e+03	1.820000000000000062e+00
2.577000000000000000e+03	1.827500000000000124e+00
2.578000000000000000e+03	1.834999999999999964e+00
2.579000000000000000e+03	1.842500000000000027e+00
2.580000000000000000e+03	1.850000000000000089e+00
2.581000000000000000e+03	1.857500000000000151e+00
2.582000000000000000e+03	1.864999999999999991e+00
2.583000000000000000e+03	1.872500000000000053e+00
2.584000000000000000e+03	1.880000000000000115e+00
2.585000000000000000e+03	1.887499999999999956e+00
2.586000000000000000e+03	1.895000000000000018e+00
2.587000000000000000e+03	1.902500000000000080e+00
2.588000000000000000e+03	1.910000000000000142e+00
2.589000000000000000e+03	1.917499999999999982e+00
2.590000000000000000e+03	1.925000000000000044e+00
2.591000000000000000e+03	1.932500000000000107e+00
2.592000000000000000e+03	1.939999999999999947e+00
2.593000000000000000e+03	1.947500000000000009e+00
2.594000000000000000e+03	1.955000000000000071e+00
2.595000000000000000e+03	1.962500000000000133e+00
2.596000000000000000e+03	1.969999999999999973e+00
2.597000000000000000e+03	1.977500000000000036e+00
2.598000000000000000e+03	1.985000000000000098e+00
2.599000000000000000e+03	1.992500000000000160e+00
2.600000000000000000e+03	2.000000000000000000e+00
2.601000000000000000e+03	2.007500000000000284e+00
2.602000000000000000e+03	2.015000000000000124e+00
2.603000000000000000e+03	2.022499999999999964e+00
2.604000000000000000e+03	2.030000000000000249e+00
2.605000000000000000e+03	2.037500000000000089e+00
2.606000000000000000e+03	2.044999999999999929e+00
2.607000000000000000e+03	2.052500000000000213e+00
2.608000000000000000e+03	2.060000000000000053e+00
2.609000000000000000e+03	2.067499999999999893e+00
2.610000000000000000e+03	2.075000000000000178e+00
2.611000000000000000e+03	2.082500000000000018e+00
2.612000000000000000e+03	2.089999999999999858e+00
2.613000000000000000e+03	2.097500000000000142e+00
2.614000000000000000e+03	2.104999999999999982e+00
2.615000000000000000e+03	2.112499999999999822e+00
2.616000000000000000e+03	2.120000000000000107e+00
2.617000000000000000e+03	2.127499999999999947e+00
2.618000000000000000e+03	2.134999999999999787e+00
2.619000000000000000e+03	2.142500000000000071e+00
2.620000000000000000e+03	2.150000000000000355e+00
2.621000000000000000e+03	2.157499999999999751e+00
2.622000000000000000e+03	2.165000000000000036e+00
2.623000000000000000e+03	2.172500000000000320e+00
2.624000000000000000e+03	2.180000000000000160e+00
2.625000000000000000e+03	2.187500000000000000e+00
2.626000000000000000e+03	2.195000000000000284e+00
2.627000000000000000e+03	2.202500000000000124e+00
2.628000000000000000e+03	2.209999999999999964e+00
2.629000000000000000e+03	2.217500000000000249e+00
2.630000000000000000e+03	2.225000000000000089e+00
2.631000000000000000e+03	2.232499999999999929e+00
2.632000000000000000e+03	2.240000000000000213e+00
2.633000000000000000e+03	2.247500000000000053e+00
2.634000000000000000e+03	2.254999999999999893e+00
2.635000000000000000e+03	2.262500000000000178e+00
2.636000000000000000e+03	2.270000000000000018e+00
2.637000000000000000e+03	2.277499999999999858e+00
2.638000000000000000e+03	2.285000000000000142e+00
2.639000000000000000e+03	2.292499999999999982e+00
2.640000000000000000e+03	2.299999999999999822e+00
2.641000000000000000e+03	2.307500000000000107e+00
2.642000000000000000e+03	2.314999999999999947e+00
2.643000000000000000e+03	2.322499999999999787e+00
2.644000000000000000e+03	2.330000000000000071e+00
2.645000000000000000e+03	2.337500000000000355e+00
2.646000000000000000e+03	2.344999999999999751e+00
2.647000000000000000e+03	2.352500000000000036e+00
2.648000000000000000e+03	2.360000000000000320e+00
2.649000000000000000e+03	2.367499999999999716e+00
2.650000000000000000e+03	2.375000000000000000e+00
2.651000000000000000e+03	2.382500000000000284e+00
2.652000000000000000e+03	2.390000000000000124e+00
2.653000000000000000e+03	2.397499999999999964e+00
2.654000000000000000e+03	2.405000000000000249e+00
2.655000000000000000e+03	2.412500000000000089e+00
2.656000000000000000e+03	2.419999999999999929e+00
2.657000000000000000e+03	2.427500000000000213e+00
2.658000000000000000e+03	2.435000000000000053e+00
2.659000000000000000e+03	2.442499999999999893e+00
2.660000000000000000e+03	2.450000000000000178e+00
2.661000000000000000e+03	2.457500000000000018e+00
2.662000000000000000e+03	2.464999999999999858e+00
2.663000000000000000e+03	2.472500000000000142e+00
2.664000000000000000e+03	2.479999999999999982e+00
2.665000000000000000e+03	2.487499999999999822e+00
2.666000000000000000e+03	2.495000000000000107e+00
2.667000000000000000e+03	2.502499999999999947e+00
2.668000000000000000e+03	2.509999999999999787e+00
2.669000000000000000e+03	2.517500000000000071e+00
2.670000000000000000e+03	2.524999999999999911e+00
2.671000000000000000e+03	2.532500000000000195e+00
2.672000000000000000e+03	2.540000000000000036e+00
2.673000000000000000e+03	2.547499999999999876e+00
2.674000000000000000e+03	2.555000000000000160e+00
2.675000000000000000e+03	2.562500000000000000e+00
2.676000000000000000e+03	2.570000000000000284e+00
2.677000000000000000e+03	2.577500000000000124e+00
2.678000000000000000e+03	2.584999999999999964e+00
2.679000000000000000e+03	2.592500000000000249e+00
2.680000000000000000e+03	2.600000000000000089e+00
2.681000000000000000e+03	2.607499999999999929e+00
2.682000000000000000e+03	2.615000000000000213e+00
2.683000000000000000e+03	2.622500000000000053e+00
2.684000000000000000e+03	2.629999999999999893e+00
2.685000000000000000e+03	2.637500000000000178e+00
2.686000000000000000e+03	2.645000000000000018e+00
2.687000000000000000e+03	2.652499999999999858e+00
2.688000000000000000e+03	2.660000000000000142e+00
2.689000000000000000e+03	2.667499999999999982e+00
2.690000000000000000e+03	2.674999999999999822e+00
2.691000000000000000e+03	2.682500000000000107e+00
2.692000000000000000e+03	2.689999999999999947e+00
2.693000000000000000e+03	2.697499999999999787e+00
2.694000000000000000e+03	2.705000000000000071e+00
2.695000000000000000e+03	2.712499999999999911e+00
2.696000000000000000e+03	2.719999999999999751e+00
2.697000000000000000e+03	2.727500000000000036e+00
2.698000000000000000e+03	2.734999999999999876e+00
2.699000000000000000e+03	2.742500000000000160e+00
2.700000000000000000e+03	2.750000000000000000e+00
2.701000000000000000e+03	2.757500000000000284e+00
2.702000000000000000e+03	2.765000000000000124e+00
2.703000000000000000e+03	2.772499999999999964e+00
2.704000000000000000e+03	2.780000000000000249e+00
2.705000000000000000e+03	2.787500000000000089e+00
2.706000000000000000e+03	2.794999999999999929e+00
2.707000000000000000e+03	2.802500000000000213e+00
2.708000000000000000e+03	2.810000000000000053e+00
2.709000000000000000e+03	2.817499999999999893e+00
2.710000000000000000e+03	2.825000000000000178e+00
2.711000000000000000e+03	2.832500000000000018e+00
2.712000000000000000e+03	2.839999999999999858e+00
2.713000000000000000e+03	2.847500000000000142e+00
2.714000000000000000e+03	2.854999999999999982e+00
2.715000000000000000e+03	2.862499999999999822e+00
2.716000000000000000e+03	2.870000000000000107e+00
2.717000000000000000e+03	2.877499999999999947e+00
2.718000000000000000e+03	2.884999999999999787e+00
2.719000000000000000e+03	2.892500000000000071e+00
2.720000000000000000e+03	2.899999999999999911e+00
2.721000000000000000e+03	2.907499999999999751e+00
2.722000000000000000e+03	2.915000000000000036e+00
2.723000000000000000e+03	2.922499999999999876e+00
2.724000000000000000e+03	2.930000000000000160e+00
2.725000000000000000e+03	2.937500000000000000e+00
2.726000000000000000e+03	2.945000000000000284e+00
2.727000000000000000e+03	2.952500000000000124e+00
2.728000000000000000e+03	2.959999999999999964e+00
2.729000000000000000e+03	2.967500000000000249e+00
2.730000000000000000e+03	2.975000000000000089e+00
2.731000000000000000e+03	2.982499999999999929e+00
2.732000000000000000e+03	2.990000000000000213e+00
2.733000000000000000e+03	2.997500000000000053e+00
2.734000000000000000e+03	3.004999999999999893e+00
2.735000000000000000e+03	3.012500000000000178e+00
2.736000000000000000e+03	3.020000000000000018e+00
2.737000000000000000e+03	3.027499999999999858e+00
2.738000000000000000e+03	3.035000000000000142e+00
2.739000000000000000e+03	3.042499999999999982e+00
2.740000000000000000e+03	3.049999999999999822e+00
2.741000000000000000e+03	3.057500000000000107e+00
2.742000000000000000e+03	3.064999999999999947e+00
2.743000000000000000e+03	3.072499999999999787e+00
2.744000000000000000e+03	3.080000000000000071e+00
2.745000000000000000e+03	3.087499999999999911e+00
2.746000000000000000e+03	3.095000000000000195e+00
2.747000000000000000e+03	3.102500000000000036e+00
2.748000000000000000e+03	3.109999999999999876e+00
2.749000000000000000e+03	3.117500000000000160e+00
2.750000000000000000e+03	3.125000000000000000e+00
2.751000000000000000e+03	3.132499999999999840e+00
2.752000000000000000e+03	3.140000000000000124e+00
2.753000000000000000e+03	3.147499999999999964e+00
2.754000000000000000e+03	3.155000000000000249e+00
2.755000000000000000e+03	3.162500000000000089e+00
2.756000000000000000e+03	3.169999999999999929e+00
2.757000000000000000e+03	3.177500000000000213e+00
2.758000000000000000e+03	3.185000000000000053e+00
2.759000000000000000e+03	3.192499999999999893e+00
2.760000000000000000e+03	3.200000000000000178e+00
2.761000000000000000e+03	3.207500000000000018e+00
2.762000000000000000e+03	3.214999999999999858e+00
2.763000000000000000e+03	3.222500000000000142e+00
2.764000000000000000e+03	3.229999999999999982e+00
2.765000000000000000e+03	3.237499999999999822e+00
2.766000000000000000e+03	3.245000000000000107e+00
2.767000000000000000e+03	3.252499999999999947e+00
2.768000000000000000e+03	3.259999999999999787e+00
2.769000000000000000e+03	3.267500000000000071e+00
2.770000000000000000e+03	3.274999999999999911e+00
2.771000000000000000e+03	3.282500000000000195e+00
2.772000000000000000e+03	3.290000000000000036e+00
2.773000000000000000e+03	3.297499999999999876e+00
2.774000000000000000e+03	3.305000000000000160e+00
2.775000000000000000e+03	3.312500000000000000e+00
2.776000000000000000e+03	3.319999999999999840e+00
2.777000000000000000e+03	3.327500000000000124e+00
2.778000000000000000e+03	3.334999999999999964e+00
2.779000000000000000e+03	3.342499999999999805e+00
2.780000000000000000e+03	3.350000000000000089e+00
2.781000000000000000e+03	3.357499999999999929e+00
2.782000000000000000e+03	3.365000000000000213e+00
2.783000000000000000e+03	3.372500000000000053e+00
2.784000000000000000e+03	3.379999999999999893e+00
2.785000000000000000e+03	3.387500000000000178e+00
2.786000000000000000e+03	3.395000000000000018e+00
2.787000000000000000e+03	3.402499999999999858e+00
2.788000000000000000e+03	3.410000000000000142e+00
2.789000000000000000e+03	3.417499999999999982e+00
2.790000000000000000e+03	3.424999999999999822e+00
2.791000000000000000e+03	3.432500000000000107e+00
2.792000000000000000e+03	3.439999999999999947e+00
2.793000000000000000e+03	3.447499999999999787e+00
2.794000000000000000e+03	3.455000000000000071e+00
2.795000000000000000e+03	3.462499999999999911e+00
2.796000000000000000e+03	3.470000000000000195e+00
2.797000000000000000e+03	3.477500000000000036e+00
2.798000000000000000e+03	3.484999999999999876e+00
2.799000000000000000e+03	3.492500000000000160e+00
2.800000000000000000e+03	3.500000000000000000e+00
2.801000000000000000e+03	3.492500000000000160e+00
2.802000000000000000e+03	3.484999999999999876e+00
2.803000000000000000e+03	3.477500000000000036e+00
2.804000000000000000e+03	3.470000000000000195e+00
2.805000000000000000e+03	3.462499999999999911e+00
2.806000000000000000e+03	3.455000000000000071e+00
2.807000000000000000e+03	3.447499999999999787e+00
2.808000000000000000e+03	3.439999999999999947e+00
2.809000000000000000e+03	3.432500000000000107e+00
2.810000000000000000e+03	3.424999999999999822e+00
2.811000000000000000e+03	3.417499999999999982e+00
2.812000000000000000e+03	3.410000000000000142e+00
2.813000000000000000e+03	3.402499999999999858e+00
2.814000000000000000e+03	3.395000000000000018e+00
2.815000000000000000e+03	3.387500000000000178e+00
2.816000000000000000e+03	3.379999999999999893e+00
2.817000000000000000e+03	3.372500000000000053e+00
2.818000000000000000e+03	3.365000000000000213e+00
2.819000000000000000e+03	3.357499999999999929e+00
2.820000000000000000e+03	3.350000000000000089e+00
2.821000000000000000e+03	3.342499999999999805e+00
2.822000000000000000e+03	3.334999999999999964e+00
2.823000000000000000e+03	3.327500000000000124e+00
2.824000000000000000e+03	3.319999999999999840e+00
2.825000000000000000e+03	3.312500000000000000e+00
2.826000000000000000e+03	3.305000000000000160e+00
2.827000000000000000e+03	3.297499999999999876e+00
2.828000000000000000e+03	3.290000000000000036e+00
2.829000000000000000e+03	3.282500000000000195e+00
2.830000000000000000e+03	3.274999999999999911e+00
2.831000000000000000e+03	3.267500000000000071e+00
2.832000000000000000e+03	3.259999999999999787e+00
2.833000000000000000e+03	3.252499999999999947e+00
2.834000000000000000e+03	3.245000000000000107e+00
2.835000000000000000e+03	3.237499999999999822e+00
2.836000000000000000e+03	3.229999999999999982e+00
2.837000000000000000e+03	3.222500000000000142e+00
2.838000000000000000e+03	3.214999999999999858e+00
2.839000000000000000e+03	3.207500000000000018e+00
2.840000000000000000e+03	3.200000000000000178e+00
2.841000000000000000e+03	3.192499999999999893e+00
2.842000000000000000e+03	3.185000000000000053e+00
2.843000000000000000e+03	3.177500000000000213e+00
2.844000000000000000e+03	3.169999999999999929e+00
2.845000000000000000e+03	3.162500000000000089e+00
2.846000000000000000e+03	3.155000000000000249e+00
2.847000000000000000e+03	3.147499999999999964e+00
2.848000000000000000e+03	3.140000000000000124e+00
2.849000000000000000e+03	3.132499999999999840e+00
2.850000000000000000e+03	3.125000000000000000e+00
2.851000000000000000e+03	3.117500000000000160e+00
2.852000000000000000e+03	3.109999999999999876e+00
2.853000000000000000e+03	3.102500000000000036e+00
2.854000000000000000e+03	3.095000000000000195e+00
2.855000000000000000e+03	3.087499999999999911e+00
2.856000000000000000e+03	3.080000000000000071e+00
2.857000000000000000e+03	3.072499999999999787e+00
2.858000000000000000e+03	3.064999999999999947e+00
2.859000000000000000e+03	3.057500000000000107e+00
2.860000000000000000e+03	3.049999999999999822e+00
2.861000000000000000e+03	3.042499999999999982e+00
2.862000000000000000e+03	3.035000000000000142e+00
2.863000000000000000e+03	3.027499999999999858e+00
2.864000000000000000e+03	3.020000000000000018e+00
2.865000000000000000e+03	3.012500000000000178e+00
2.866000000000000000e+03	3.004999999999999893e+00
2.867000000000000000e+03	2.997500000000000053e+00
2.868000000000000000e+03	2.990000000000000213e+00
2.869000000000000000e+03	2.982499999999999929e+00
2.870000000000000000e+03	2.975000000000000089e+00
2.871000000000000000e+03	2.967500000000000249e+00
2.872000000000000000e+03	2.959999999999999964e+00
2.873000000000000000e+03	2.952500000000000124e+00
2.874000000000000000e+03	2.945000000000000284e+00
2.875000000000000000e+03	2.937500000000000000e+00
2.876000000000000000e+03	2.930000000000000160e+00
2.877000000000000000e+03	2.922499999999999876e+00
2.878000000000000000e+03	2.915000000000000036e+00
2.879000000000000000e+03	2.907499999999999751e+00
2.880000000000000000e+03	2.899999999999999911e+00
2.881000000000000000e+03	2.892500000000000071e+00
2.882000000000000000e+03	2.884999999999999787e+00
2.883000000000000000e+03	2.877499999999999947e+00
2.884000000000000000e+03	2.870000000000000107e+00
2.885000000000000000e+03	2.862499999999999822e+00
2.886000000000000000e+03	2.854999999999999982e+00
2.887000000000000000e+03	2.847500000000000142e+00
2.888000000000000000e+03	2.839999999999999858e+00
2.889000000000000000e+03	2.832500000000000018e+00
2.890000000000000000e+03	2.825000000000000178e+00
2.891000000000000000e+03	2.817499999999999893e+00
2.892000000000000000e+03	2.810000000000000053e+00
2.893000000000000000e+03	2.802500000000000213e+00
2.894000000000000000e+03	2.794999999999999929e+00
2.895000000000000000e+03	2.787500000000000089e+00
2.896000000000000000e+03	2.780000000000000249e+00
2.897000000000000000e+03	2.772499999999999964e+00
2.898000000000000000e+03	2.765000000000000124e+00
2.899000000000000000e+03	2.757500000000000284e+00
2.900000000000000000e+03	2.750000000000000000e+00
2.901000000000000000e+03	2.742500000000000160e+00
2.902000000000000000e+03	2.734999999999999876e+00
2.903000000000000000e+03	2.727500000000000036e+00
2.904000000000000000e+03	2.719999999999999751e+00
2.905000000000000000e+03	2.712499999999999911e+00
2.906000000000000000e+03	2.705000000000000071e+00
2.907000000000000000e+03	2.697499999999999787e+00
2.908000000000000000e+03	2.689999999999999947e+00
2.909000000000000000e+03	2.682500000000000107e+00
2.910000000000000000e+03	2.674999999999999822e+00
2.911000000000000000e+03	2.667499999999999982e+00
2.912000000000000000e+03	2.660000000000000142e+00
2.913000000000000000e+03	2.652499999999999858e+00
2.914000000000000000e+03	2.645000000000000018e+00
2.915000000000000000e+03	2.637500000000000178e+00
2.916000000000000000e+03	2.629999999999999893e+00
2.917000000000000000e+03	2.622500000000000053e+00
2.918000000000000000e+03	2.615000000000000213e+00
2.919000000000000000e+03	2.607499999999999929e+00
2.920000000000000000e+03	2.600000000000000089e+00
2.921000000000000000e+03	2.592500000000000249e+00
2.922000000000000000e+03	2.584999999999999964e+00
2.923000000000000000e+03	2.577500000000000124e+00
2.924000000000000000e+03	2.570000000000000284e+00
2.925000000000000000e+03	2.562500000000000000e+00
2.926000000000000000e+03	2.555000000000000160e+00
2.927000000000000000e+03	2.547499999999999876e+00
2.928000000000000000e+03	2.540000000000000036e+00
2.929000000000000000e+03	2.532500000000000195e+00
2.930000000000000000e+03	2.524999999999999911e+00
2.931000000000000000e+03	2.517500000000000071e+00
2.932000000000000000e+03	2.509999999999999787e+00
2.933000000000000000e+03	2.502499999999999947e+00
2.934000000000000000e+03	2.495000000000000107e+00
2.935000000000000000e+03	2.487499999999999822e+00
2.936000000000000000e+03	2.479999999999999982e+00
2.937000000000000000e+03	2.472500000000000142e+00
2.938000000000000000e+03	2.464999999999999858e+00
2.939000000000000000e+03	2.457500000000000018e+00
2.940000000000000000e+03	2.450000000000000178e+00
2.941000000000000000e+03	2.442499999999999893e+00
2.942000000000000000e+03	2.435000000000000053e+00
2.943000000000000000e+03	2.427500000000000213e+00
2.944000000000000000e+03	2.419999999999999929e+00
2.945000000000000000e+03	2.412500000000000089e+00
2.946000000000000000e+03	2.405000000000000249e+00
2.947000000000000000e+03	2.397499999999999964e+00
2.948000000000000000e+03	2.390000000000000124e+00
2.949000000000000000e+03	2.382500000000000284e+00
2.950000000000000000e+03	2.375000000000000000e+00
2.951000000000000000e+03	2.367499999999999716e+00
2.952000000000000000e+03	2.360000000000000320e+00
2.953000000000000000e+03	2.352500000000000036e+00
2.954000000000000000e+03	2.344999999999999751e+00
2.955000000000000000e+03	2.337500000000000355e+00
2.956000000000000000e+03	2.330000000000000071e+00
2.957000000000000000e+03	2.322499999999999787e+00
2.958000000000000000e+03	2.314999999999999947e+00
2.959000000000000000e+03	2.307500000000000107e+00
2.960000000000000000e+03	2.299999999999999822e+00
2.961000000000000000e+03	2.292499999999999982e+00
2.962000000000000000e+03	2.285000000000000142e+00
2.963000000000000000e+03	2.277499999999999858e+00
2.964000000000000000e+03	2.270000000000000018e+00
2.965000000000000000e+03	2.262500000000000178e+00
2.966000000000000000e+03	2.254999999999999893e+00
2.967000000000000000e+03	2.247500000000000053e+00
2.968000000000000000e+03	2.240000000000000213e+00
2.969000000000000000e+03	2.232499999999999929e+00
2.970000000000000000e+03	2.225000000000000089e+00
2.971000000000000000e+03	2.217500000000000249e+00
2.972000000000000000e+03	2.209999999999999964e+00
2.973000000000000000e+03	2.202500000000000124e+00
2.974000000000000000e+03	2.195000000000000284e+00
2.975000000000000000e+03	2.187500000000000000e+00
2.976000000000000000e+03	2.180000000000000160e+00
2.977000000000000000e+03	2.172500000000000320e+00
2.978000000000000000e+03	2.165000000000000036e+00
2.979000000000000000e+03	2.157499999999999751e+00
2.980000000000000000e+03	2.150000000000000355e+00
2.981000000000000000e+03	2.142500000000000071e+00
2.982000000000000000e+03	2.134999999999999787e+00
2.983000000000000000e+03	2.127499999999999947e+00
2.984000000000000000e+03	2.120000000000000107e+00
2.985000000000000000e+03	2.112499999999999822e+00
2.986000000000000000e+03	2.104999999999999982e+00
2.987000000000000000e+03	2.097500000000000142e+00
2.988000000000000000e+03	2.089999999999999858e+00
2.989000000000000000e+03	2.082500000000000018e+00
2.990000000000000000e+03	2.075000000000000178e+00
2.991000000000000000e+03	2.067499999999999893e+00
2.992000000000000000e+03	2.060000000000000053e+00
2.993000000000000000e+03	2.052500000000000213e+00
2.994000000000000000e+03	2.044999999999999929e+00
2.995000000000000000e+03	2.037500000000000089e+00
2.996000000000000000e+03	2.030000000000000249e+00
2.997000000000000000e+03	2.022499999999999964e+00
2.998000000000000000e+03	2.015000000000000124e+00
2.999000000000000000e+03	2.007500000000000284e+00
3.000000000000000000e+03	2.000000000000000000e+00
3.001000000000000000e+03	1.992500000000000160e+00
3.002000000000000000e+03	1.985000000000000098e+00
3.003000000000000000e+03	1.977500000000000036e+00
3.004000000000000000e+03	1.969999999999999973e+00
3.005000000000000000e+03	1.962500000000000133e+00
3.006000000000000000e+03	1.955000000000000071e+00
3.007000000000000000e+03	1.947500000000000009e+00
3.008000000000000000e+03	1.939999999999999947e+00
3.009000000000000000e+03	1.932500000000000107e+00
3.010000000000000000e+03	1.925000000000000044e+00
3.011000000000000000e+03	1.917499999999999982e+00
3.012000000000000000e+03	1.910000000000000142e+00
3.013000000000000000e+03	1.902500000000000080e+00
3.014000000000000000e+03	1.895000000000000018e+00
3.015000000000000000e+03	1.887499999999999956e+00
3.016000000000000000e+03	1.880000000000000115e+00
3.017000000000000000e+03	1.872500000000000053e+00
3.018000000000000000e+03	1.864999999999999991e+00
3.019000000000000000e+03	1.857500000000000151e+00
3.020000000000000000e+03	1.850000000000000089e+00
3.021000000000000000e+03	1.842500000000000027e+00
3.022000000000000000e+03	1.834999999999999964e+00
3.023000000000000000e+03	1.827500000000000124e+00
3.024000000000000000e+03	1.820000000000000062e+00
3.025000000000000000e+03	1.812500000000000000e+00
3.026000000000000000e+03	1.805000000000000160e+00
3.027000000000000000e+03	1.797500000000000098e+00
3.028000000000000000e+03	1.790000000000000036e+00
3.029000000000000000e+03	1.782499999999999973e+00
3.030000000000000000e+03	1.775000000000000133e+00
3.031000000000000000e+03	1.767500000000000071e+00
3.032000000000000000e+03	1.760000000000000009e+00
3.033000000000000000e+03	1.752500000000000169e+00
3.034000000000000000e+03	1.745000000000000107e+00
3.035000000000000000e+03	1.737500000000000044e+00
3.036000000000000000e+03	1.729999999999999982e+00
3.037000000000000000e+03	1.722500000000000142e+00
3.038000000000000000e+03	1.715000000000000080e+00
3.039000000000000000e+03	1.707500000000000018e+00
3.040000000000000000e+03	1.700000000000000178e+00
3.041000000000000000e+03	1.692500000000000115e+00
3.042000000000000000e+03	1.685000000000000053e+00
3.043000000000000000e+03	1.677499999999999991e+00
3.044000000000000000e+03	1.670000000000000151e+00
3.045000000000000000e+03	1.662500000000000089e+00
3.046000000000000000e+03	1.655000000000000027e+00
3.047000000000000000e+03	1.647499999999999964e+00
3.048000000000000000e+03	1.640000000000000124e+00
3.049000000000000000e+03	1.632500000000000062e+00
3.050000000000000000e+03	1.625000000000000000e+00
3.051000000000000000e+03	1.617500000000000160e+00
3.052000000000000000e+03	1.610000000000000098e+00
3.053000000000000000e+03	1.602500000000000036e+00
3.054000000000000000e+03	1.594999999999999973e+00
3.055000000000000000e+03	1.587500000000000133e+00
3.056000000000000000e+03	1.580000000000000071e+00
3.057000000000000000e+03	1.572500000000000009e+00
3.058000000000000000e+03	1.565000000000000169e+00
3.059000000000000000e+03	1.557500000000000107e+00
3.060000000000000000e+03	1.550000000000000044e+00
3.061000000000000000e+03	1.542499999999999982e+00
3.062000000000000000e+03	1.535000000000000142e+00
3.063000000000000000e+03	1.527500000000000080e+00
3.064000000000000000e+03	1.520000000000000018e+00
3.065000000000000000e+03	1.512500000000000178e+00
3.066000000000000000e+03	1.505000000000000115e+00
3.067000000000000000e+03	1.497500000000000053e+00
3.068000000000000000e+03	1.490000000000000213e+00
3.069000000000000000e+03	1.482499999999999929e+00
3.070000000000000000e+03	1.475000000000000089e+00
3.071000000000000000e+03	1.467500000000000249e+00
3.072000000000000000e+03	1.459999999999999964e+00
3.073000000000000000e+03	1.452500000000000124e+00
3.074000000000000000e+03	1.445000000000000284e+00
3.075000000000000000e+03	1.437500000000000000e+00
3.076000000000000000e+03	1.430000000000000160e+00
3.077000000000000000e+03	1.422499999999999876e+00
3.078000000000000000e+03	1.415000000000000036e+00
3.079000000000000000e+03	1.407500000000000195e+00
3.080000000000000000e+03	1.399999999999999911e+00
3.081000000000000000e+03	1.392500000000000071e+00
3.082000000000000000e+03	1.385000000000000231e+00
3.083000000000000000e+03	1.377499999999999947e+00
3.084000000000000000e+03	1.370000000000000107e+00
3.085000000000000000e+03	1.362500000000000266e+00
3.086000000000000000e+03	1.354999999999999982e+00
3.087000000000000000e+03	1.347500000000000142e+00
3.088000000000000000e+03	1.339999999999999858e+00
3.089000000000000000e+03	1.332500000000000018e+00
3.090000000000000000e+03	1.325000000000000178e+00
3.091000000000000000e+03	1.317499999999999893e+00
3.092000000000000000e+03	1.310000000000000053e+00
3.093000000000000000e+03	1.302500000000000213e+00
3.094000000000000000e+03	1.294999999999999929e+00
3.095000000000000000e+03	1.287500000000000089e+00
3.096000000000000000e+03	1.280000000000000249e+00
3.097000000000000000e+03	1.272499999999999964e+00
3.098000000000000000e+03	1.265000000000000124e+00
3.099000000000000000e+03	1.257500000000000284e+00
3.100000000000000000e+03	1.250000000000000000e+00
3.101000000000000000e+03	1.242500000000000160e+00
3.102000000000000000e+03	1.234999999999999876e+00
3.103000000000000000e+03	1.227500000000000036e+00
3.104000000000000000e+03	1.220000000000000195e+00
3.105000000000000000e+03	1.212499999999999911e+00
3.106000000000000000e+03	1.205000000000000071e+00
3.107000000000000000e+03	1.197500000000000231e+00
3.108000000000000000e+03	1.189999999999999947e+00
3.109000000000000000e+03	1.182500000000000107e+00
3.110000000000000000e+03	1.175000000000000266e+00
3.111000000000000000e+03	1.167499999999999982e+00
3.112000000000000000e+03	1.160000000000000142e+00
3.113000000000000000e+03	1.152500000000000302e+00
3.114000000000000000e+03	1.145000000000000018e+00
3.115000000000000000e+03	1.137500000000000178e+00
3.116000000000000000e+03	1.129999999999999893e+00
3.117000000000000000e+03	1.122500000000000053e+00
3.118000000000000000e+03	1.115000000000000213e+00
3.119000000000000000e+03	1.107499999999999929e+00
3.120000000000000000e+03	1.100000000000000089e+00
3.121000000000000000e+03	1.092500000000000249e+00
3.122000000000000000e+03	1.084999999999999964e+00
3.123000000000000000e+03	1.077500000000000124e+00
3.124000000000000000e+03	1.070000000000000284e+00
3.125000000000000000e+03	1.062500000000000000e+00
3.126000000000000000e+03	1.055000000000000160e+00
3.127000000000000000e+03	1.047499999999999876e+00
3.128000000000000000e+03	1.040000000000000036e+00
3.129000000000000000e+03	1.032500000000000195e+00
3.130000000000000000e+03	1.024999999999999911e+00
3.131000000000000000e+03	1.017500000000000071e+00
3.132000000000000000e+03	1.010000000000000231e+00
3.133000000000000000e+03	1.002499999999999947e+00
3.134000000000000000e+03	9.950000000000001066e-01
3.135000000000000000e+03	9.875000000000002665e-01
3.136000000000000000e+03	9.799999999999999822e-01
3.137000000000000000e+03	9.725000000000001421e-01
3.138000000000000000e+03	9.650000000000003020e-01
3.139000000000000000e+03	9.575000000000000178e-01
3.140000000000000000e+03	9.500000000000001776e-01
3.141000000000000000e+03	9.424999999999998934e-01
3.142000000000000000e+03	9.350000000000000533e-01
3.143000000000000000e+03	9.275000000000002132e-01
3.144000000000000000e+03	9.199999999999999289e-01
3.145000000000000000e+03	9.125000000000000888e-01
3.146000000000000000e+03	9.050000000000002487e-01
3.147000000000000000e+03	8.974999999999999645e-01
3.148000000000000000e+03	8.900000000000001243e-01
3.149000000000000000e+03	8.825000000000002842e-01
3.150000000000000000e+03	8.750000000000000000e-01
3.151000000000000000e+03	8.675000000000001599e-01
3.152000000000000000e+03	8.600000000000003197e-01
3.153000000000000000e+03	8.525000000000000355e-01
3.154000000000000000e+03	8.450000000000001954e-01
3.155000000000000000e+03	8.374999999999999112e-01
3.156000000000000000e+03	8.300000000000000711e-01
3.157000000000000000e+03	8.225000000000002309e-01
3.158000000000000000e+03	8.149999999999999467e-01
3.159000000000000000e+03	8.075000000000001066e-01
3.160000000000000000e+03	8.000000000000002665e-01
3.161000000000000000e+03	7.924999999999999822e-01
3.162000000000000000e+03	7.850000000000001421e-01
3.163000000000000000e+03	7.775000000000003020e-01
3.164000000000000000e+03	7.700000000000000178e-01
3.165000000000000000e+03	7.625000000000001776e-01
3.166000000000000000e+03	7.549999999999998934e-01
3.167000000000000000e+03	7.475000000000000533e-01
3.168000000000000000e+03	7.400000000000002132e-01
3.169000000000000000e+03	7.324999999999999289e-01
3.170000000000000000e+03	7.250000000000000888e-01
3.171000000000000000e+03	7.175000000000002487e-01
3.172000000000000000e+03	7.099999999999999645e-01
3.173000000000000000e+03	7.025000000000001243e-01
3.174000000000000000e+03	6.950000000000002842e-01
3.175000000000000000e+03	6.875000000000000000e-01
3.176000000000000000e+03	6.800000000000001599e-01
3.177000000000000000e+03	6.725000000000003197e-01
3.178000000000000000e+03	6.650000000000000355e-01
3.179000000000000000e+03	6.575000000000001954e-01
3.180000000000000000e+03	6.499999999999999112e-01
3.181000000000000000e+03	6.425000000000000711e-01
3.182000000000000000e+03	6.350000000000002309e-01
3.183000000000000000e+03	6.274999999999999467e-01
3.184000000000000000e+03	6.200000000000001066e-01
3.185000000000000000e+03	6.125000000000002665e-01
3.186000000000000000e+03	6.049999999999999822e-01
3.187000000000000000e+03	5.975000000000001421e-01
3.188000000000000000e+03	5.900000000000003020e-01
3.189000000000000000e+03	5.825000000000000178e-01
3.190000000000000000e+03	5.750000000000001776e-01
3.191000000000000000e+03	5.674999999999998934e-01
3.192000000000000000e+03	5.600000000000000533e-01
3.193000000000000000e+03	5.525000000000002132e-01
3.194000000000000000e+03	5.449999999999999289e-01
3.195000000000000000e+03	5.375000000000000888e-01
3.196000000000000000e+03	5.300000000000002487e-01
3.197000000000000000e+03	5.224999999999999645e-01
3.198000000000000000e+03	5.150000000000001243e-01
3.199000000000000000e+03	5.075000000000002842e-01
3.200000000000000000e+03	5.000000000000000000e-01
3.201000000000000000e+03	5.075000000000002842e-01
3.202000000000000000e+03	5.150000000000001243e-01
3.203000000000000000e+03	5.224999999999999645e-01
3.204000000000000000e+03	5.300000000000002487e-01
3.205000000000000000e+03	5.375000000000000888e-01
3.206000000000000000e+03	5.449999999999999289e-01
3.207000000000000000e+03	5.525000000000002132e-01
3.208000000000000000e+03	5.600000000000000533e-01
3.209000000000000000e+03	5.674999999999998934e-01
3.210000000000000000e+03	5.750000000000001776e-01
3.211000000000000000e+03	5.825000000000000178e-01
3.212000000000000000e+03	5.900000000000003020e-01
3.213000000000000000e+03	5.975000000000001421e-01
3.214000000000000000e+03	6.049999999999999822e-01
3.215000000000000000e+03	6.125000000000002665e-01
3.216000000000000000e+03	6.200000000000001066e-01
3.217000000000000000e+03	6.274999999999999467e-01
3.218000000000000000e+03	6.350000000000002309e-01
3.219000000000000000e+03	6.425000000000000711e-01
3.220000000000000000e+03	6.499999999999999112e-01
3.221000000000000000e+03	6.575000000000001954e-01
3.222000000000000000e+03	6.650000000000000355e-01
3.223000000000000000e+03	6.725000000000003197e-01
3.224000000000000000e+03	6.800000000000001599e-01
3.225000000000000000e+03	6.875000000000000000e-01
3.226000000000000000e+03	6.950000000000002842e-01
3.227000000000000000e+03	7.025000000000001243e-01
3.228000000000000000e+03	7.099999999999999645e-01
3.229000000000000000e+03	7.175000000000002487e-01
3.230000000000000000e+03	7.250000000000000888e-01
3.231000000000000000e+03	7.324999999999999289e-01
3.232000000000000000e+03	7.400000000000002132e-01
3.233000000000000000e+03	7.475000000000000533e-01
3.234000000000000000e+03	7.549999999999998934e-01
3.235000000000000000e+03	7.625000000000001776e-01
3.236000000000000000e+03	7.700000000000000178e-01
3.237000000000000000e+03	7.775000000000003020e-01
3.238000000000000000e+03	7.850000000000001421e-01
3.239000000000000000e+03	7.924999999999999822e-01
3.240000000000000000e+03	8.000000000000002665e-01
3.241000000000000000e+03	8.075000000000001066e-01
3.242000000000000000e+03	8.149999999999999467e-01
3.243000000000000000e+03	8.225000000000002309e-01
3.244000000000000000e+03	8.300000000000000711e-01
3.245000000000000000e+03	8.374999999999999112e-01
3.246000000000000000e+03	8.450000000000001954e-01
3.247000000000000000e+03	8.525000000000000355e-01
3.248000000000000000e+03	8.600000000000003197e-01
3.249000000000000000e+03	8.675000000000001599e-01
3.250000000000000000e+03	8.750000000000000000e-01
3.251000000000000000e+03	8.825000000000002842e-01
3.252000000000000000e+03	8.900000000000001243e-01
3.253000000000000000e+03	8.974999999999999645e-01
3.254000000000000000e+03	9.050000000000002487e-01
3.255000000000000000e+03	9.125000000000000888e-01
3.256000000000000000e+03	9.199999999999999289e-01
3.257000000000000000e+03	9.275000000000002132e-01
3.258000000000000000e+03	9.350000000000000533e-01
3.259000000000000000e+03	9.424999999999998934e-01
3.260000000000000000e+03	9.500000000000001776e-01
3.261000000000000000e+03	9.575000000000000178e-01
3.262000000000000000e+03	9.650000000000003020e-01
3.263000000000000000e+03	9.725000000000001421e-01
3.264000000000000000e+03	9.799999999999999822e-01
3.265000000000000000e+03	9.875000000000002665e-01
3.266000000000000000e+03	9.950000000000001066e-01
3.267000000000000000e+03	1.002499999999999947e+00
3.268000000000000000e+03	1.010000000000000231e+00
3.269000000000000000e+03	1.017500000000000071e+00
3.270000000000000000e+03	1.024999999999999911e+00
3.271000000000000000e+03	1.032500000000000195e+00
3.272000000000000000e+03	1.040000000000000036e+00
3.273000000000000000e+03	1.047499999999999876e+00
3.274000000000000000e+03	1.055000000000000160e+00
3.275000000000000000e+03	1.062500000000000000e+00
3.276000000000000000e+03	1.070000000000000284e+00
3.277000000000000000e+03	1.077500000000000124e+00
3.278000000000000000e+03	1.084999999999999964e+00
3.279000000000000000e+03	1.092500000000000249e+00
3.280000000000000000e+03	1.100000000000000089e+00
3.281000000000000000e+03	1.107499999999999929e+00
3.282000000000000000e+03	1.115000000000000213e+00
3.283000000000000000e+03	1.122500000000000053e+00
3.284000000000000000e+03	1.129999999999999893e+00
3.285000000000000000e+03	1.137500000000000178e+00
3.286000000000000000e+03	1.145000000000000018e+00
3.287000000000000000e+03	1.152500000000000302e+00
3.288000000000000000e+03	1.160000000000000142e+00
3.289000000000000000e+03	1.167499999999999982e+00
3.290000000000000000e+03	1.175000000000000266e+00
3.291000000000000000e+03	1.182500000000000107e+00
3.292000000000000000e+03	1.189999999999999947e+00
3.293000000000000000e+03	1.197500000000000231e+00
3.294000000000000000e+03	1.205000000000000071e+00
3.295000000000000000e+03	1.212499999999999911e+00
3.296000000000000000e+03	1.220000000000000195e+00
3.297000000000000000e+03	1.227500000000000036e+00
3.298000000000000000e+03	1.234999999999999876e+00
3.299000000000000000e+03	1.242500000000000160e+00
3.300000000000000000e+03	1.250000000000000000e+00
3.301000000000000000e+03	1.257500000000000284e+00
3.302000000000000000e+03	1.265000000000000124e+00
3.303000000000000000e+03	1.272499999999999964e+00
3.304000000000000000e+03	1.280000000000000249e+00
3.305000000000000000e+03	1.287500000000000089e+00
3.306000000000000000e+03	1.294999999999999929e+00
3.307000000000000000e+03	1.302500000000000213e+00
3.308000000000000000e+03	1.310000000000000053e+00
3.309000000000000000e+03	1.317499999999999893e+00
3.310000000000000000e+03	1.325000000000000178e+00
3.311000000000000000e+03	1.332500000000000018e+00
3.312000000000000000e+03	1.339999999999999858e+00
3.313000000000000000e+03	1.347500000000000142e+00
3.314000000000000000e+03	1.354999999999999982e+00
3.315000000000000000e+03	1.362500000000000266e+00
3.316000000000000000e+03	1.370000000000000107e+00
3.317000000000000000e+03	1.377499999999999947e+00
3.318000000000000000e+03	1.385000000000000231e+00
3.319000000000000000e+03	1.392500000000000071e+00
3.320000000000000000e+03	1.399999999999999911e+00
3.321000000000000000e+03	1.407500000000000195e+00
3.322000000000000000e+03	1.415000000000000036e+00
3.323000000000000000e+03	1.422499999999999876e+00
3.324000000000000000e+03	1.430000000000000160e+00
3.325000000000000000e+03	1.437500000000000000e+00
3.326000000000000000e+03	1.445000000000000284e+00
3.327000000000000000e+03	1.452500000000000124e+00
3.328000000000000000e+03	1.459999999999999964e+00
3.329000000000000000e+03	1.467500000000000249e+00
3.330000000000000000e+03	1.475000000000000089e+00
3.331000000000000000e+03	1.482499999999999929e+00
3.332000000000000000e+03	1.490000000000000213e+00
3.333000000000000000e+03	1.497500000000000053e+00
3.334000000000000000e+03	1.505000000000000115e+00
3.335000000000000000e+03	1.512500000000000178e+00
3.336000000000000000e+03	1.520000000000000018e+00
3.337000000000000000e+03	1.527500000000000080e+00
3.338000000000000000e+03	1.535000000000000142e+00
3.339000000000000000e+03	1.542499999999999982e+00
3.340000000000000000e+03	1.550000000000000044e+00
3.341000000000000000e+03	1.557500000000000107e+00
3.342000000000000000e+03	1.565000000000000169e+00
3.343000000000000000e+03	1.572500000000000009e+00
3.344000000000000000e+03	1.580000000000000071e+00
3.345000000000000000e+03	1.587500000000000133e+00
3.346000000000000000e+03	1.594999999999999973e+00
3.347000000000000000e+03	1.602500000000000036e+00
3.348000000000000000e+03	1.610000000000000098e+00
3.349000000000000000e+03	1.617500000000000160e+00
3.350000000000000000e+03	1.625000000000000000e+00
3.351000000000000000e+03	1.632500000000000062e+00
3.352000000000000000e+03	1.640000000000000124e+00
3.353000000000000000e+03	1.647499999999999964e+00
3.354000000000000000e+03	1.655000000000000027e+00
3.355000000000000000e+03	1.662500000000000089e+00
3.356000000000000000e+03	1.670000000000000151e+00
3.357000000000000000e+03	1.677499999999999991e+00
3.358000000000000000e+03	1.685000000000000053e+00
3.359000000000000000e+03	1.692500000000000115e+00
3.360000000000000000e+03	1.700000000000000178e+00
3.361000000000000000e+03	1.707500000000000018e+00
3.362000000000000000e+03	1.715000000000000080e+00
3.363000000000000000e+03	1.722500000000000142e+00
3.364000000000000000e+03	1.729999999999999982e+00
3.365000000000000000e+03	1.737500000000000044e+00
3.366000000000000000e+03	1.745000000000000107e+00
3.367000000000000000e+03	1.752500000000000169e+00
3.368000000000000000e+03	1.760000000000000009e+00
3.369000000000000000e+03	1.767500000000000071e+00
3.370000000000000000e+03	1.775000000000000133e+00
3.371000000000000000e+03	1.782499999999999973e+00
3.372000000000000000e+03	1.790000000000000036e+00
3.373000000000000000e+03	1.797500000000000098e+00
3.374000000000000000e+03	1.805000000000000160e+00
3.375000000000000000e+03	1.812500000000000000e+00
3.376000000000000000e+03	1.820000000000000062e+00
3.377000000000000000e+03	1.827500000000000124e+00
3.378000000000000000e+03	1.834999999999999964e+00
3.379000000000000000e+03	1.842500000000000027e+00
3.380000000000000000e+03	1.850000000000000089e+00
3.381000000000000000e+03	1.857500000000000151e+00
3.382000000000000000e+03	1.864999999999999991e+00
3.383000000000000000e+03	1.872500000000000053e+00
3.384000000000000000e+03	1.880000000000000115e+00
3.385000000000000000e+03	1.887499999999999956e+00
3.386000000000000000e+03	1.895000000000000018e+00
3.387000000000000000e+03	1.902500000000000080e+00
3.388000000000000000e+03	1.910000000000000142e+00
3.389000000000000000e+03	1.917499999999999982e+00
3.390000000000000000e+03	1.925000000000000044e+00
3.391000000000000000e+03	1.932500000000000107e+00
3.392000000000000000e+03	1.939999999999999947e+00
3.393000000000000000e+03	1.947500000000000009e+00
3.394000000000000000e+03	1.955000000000000071e+00
3.395000000000000000e+03	1.962500000000000133e+00
3.396000000000000000e+03	1.969999999999999973e+00
3.397000000000000000e+03	1.977500000000000036e+00
3.398000000000000000e+03	1.985000000000000098e+00
3.399000000000000000e+03	1.992500000000000160e+00
3.400000000000000000e+03	2.000000000000000000e+00
3.401000000000000000e+03	2.007500000000000284e+00
3.402000000000000000e+03	2.015000000000000124e+00
3.403000000000000000e+03	2.022499999999999964e+00
3.404000000000000000e+03	2.030000000000000249e+00
3.405000000000000000e+03	2.037500000000000089e+00
3.406000000000000000e+03	2.044999999999999929e+00
3.407000000000000000e+03	2.052500000000000213e+00
3.408000000000000000e+03	2.060000000000000053e+00
3.409000000000000000e+03	2.067499999999999893e+00
3.410000000000000000e+03	2.075000000000000178e+00
3.411000000000000000e+03	2.082500000000000018e+00
3.412000000000000000e+03	2.089999999999999858e+00
3.413000000000000000e+03	2.097500000000000142e+00
3.414000000000000000e+03	2.104999999999999982e+00
3.415000000000000000e+03	2.112499999999999822e+00
3.416000000000000000e+03	2.120000000000000107e+00
3.417000000000000000e+03	2.127499999999999947e+00
3.418000000000000000e+03	2.134999999999999787e+00
3.419000000000000000e+03	2.142500000000000071e+00
3.420000000000000000e+03	2.150000000000000355e+00
3.421000000000000000e+03	2.157499999999999751e+00
3.422000000000000000e+03	2.165000000000000036e+00
3.423000000000000000e+03	2.172500000000000320e+00
3.424000000000000000e+03	2.180000000000000160e+00
3.425000000000000000e+03	2.187500000000000000e+00
3.426000000000000000e+03	2.195000000000000284e+00
3.427000000000000000e+03	2.202500000000000124e+00
3.428000000000000000e+03	2.209999999999999964e+00
3.429000000000000000e+03	2.217500000000000249e+00
3.430000000000000000e+03	2.225000000000000089e+00
3.431000000000000000e+03	2.232499999999999929e+00
3.432000000000000000e+03	2.240000000000000213e+00
3.433000000000000000e+03	2.247500000000000053e+00
3.434000000000000000e+03	2.254999999999999893e+00
3.435000000000000000e+03	2.262500000000000178e+00
3.436000000000000000e+03	2.270000000000000018e+00
3.437000000000000000e+03	2.277499999999999858e+00
3.438000000000000000e+03	2.285000000000000142e+00
3.439000000000000000e+03	2.292499999999999982e+00
3.440000000000000000e+03	2.299999999999999822e+00
3.441000000000000000e+03	2.307500000000000107e+00
3.442000000000000000e+03	2.314999999999999947e+00
3.443000000000000000e+03	2.322499999999999787e+00
3.444000000000000000e+03	2.330000000000000071e+00
3.445000000000000000e+03	2.337500000000000355e+00
3.446000000000000000e+03	2.344999999999999751e+00
3.447000000000000000e+03	2.352500000000000036e+00
3.448000000000000000e+03	2.360000000000000320e+00
3.449000000000000000e+03	2.367499999999999716e+00
3.450000000000000000e+03	2.375000000000000000e+00
3.451000000000000000e+03	2.382500000000000284e+00
3.452000000000000000e+03	2.390000000000000124e+00
3.453000000000000000e+03	2.397499999999999964e+00
3.454000000000000000e+03	2.405000000000000249e+00
3.455000000000000000e+03	2.412500000000000089e+00
3.456000000000000000e+03	2.419999999999999929e+00
3.457000000000000000e+03	2.427500000000000213e+00
3.458000000000000000e+03	2.435000000000000053e+00
3.459000000000000000e+03	2.442499999999999893e+00
3.460000000000000000e+03	2.450000000000000178e+00
3.461000000000000000e+03	2.457500000000000018e+00
3.462000000000000000e+03	2.464999999999999858e+00
3.463000000000000000e+03	2.472500000000000142e+00
3.464000000000000000e+03	2.479999999999999982e+00
3.465000000000000000e+03	2.487499999999999822e+00
3.466000000000000000e+03	2.495000000000000107e+00
3.467000000000000000e+03	2.502499999999999947e+00
3.468000000000000000e+03	2.509999999999999787e+00
3.469000000000000000e+03	2.517500000000000071e+00
3.470000000000000000e+03	2.524999999999999911e+00
3.471000000000000000e+03	2.532500000000000195e+00
3.472000000000000000e+03	2.540000000000000036e+00
3.473000000000000000e+03	2.547499999999999876e+00
3.474000000000000000e+03	2.555000000000000160e+00
3.475000000000000000e+03	2.562500000000000000e+00
3.476000000000000000e+03	2.570000000000000284e+00
3.477000000000000000e+03	2.577500000000000124e+00
3.478000000000000000e+03	2.584999999999999964e+00
3.479000000000000000e+03	2.592500000000000249e+00
3.480000000000000000e+03	2.600000000000000089e+00
3.481000000000000000e+03	2.607499999999999929e+00
3.482000000000000000e+03	2.615000000000000213e+00
3.483000000000000000e+03	2.622500000000000053e+00
3.484000000000000000e+03	2.629999999999999893e+00
3.485000000000000000e+03	2.637500000000000178e+00
3.486000000000000000e+03	2.645000000000000018e+00
3.487000000000000000e+03	2.652499999999999858e+00
3.488000000000000000e+03	2.660000000000000142e+00
3.489000000000000000e+03	2.667499999999999982e+00
3.490000000000000000e+03	2.674999999999999822e+00
3.491000000000000000e+03	2.682500000000000107e+00
3.492000000000000000e+03	2.689999999999999947e+00
3.493000000000000000e+03	2.697499999999999787e+00
3.494000000000000000e+03	2.705000000000000071e+00
3.495000000000000000e+03	2.712499999999999911e+00
3.496000000000000000e+03	2.719999999999999751e+00
3.497000000000000000e+03	2.727500000000000036e+00
3.498000000000000000e+03	2.734999999999999876e+00
3.499000000000000000e+03	2.742500000000000160e+00
3.500000000000000000e+03	2.750000000000000000e+00
3.501000000000000000e+03	2.757500000000000284e+00
3.502000000000000000e+03	2.765000000000000124e+00
3.503000000000000000e+03	2.772499999999999964e+00
3.504000000000000000e+03	2.780000000000000249e+00
3.505000000000000000e+03	2.787500000000000089e+00
3.506000000000000000e+03	2.794999999999999929e+00
3.507000000000000000e+03	2.802500000000000213e+00
3.508000000000000000e+03	2.810000000000000053e+00
3.509000000000000000e+03	2.817499999999999893e+00
3.510000000000000000e+03	2.825000000000000178e+00
3.511000000000000000e+03	2.832500000000000018e+00
3.512000000000000000e+03	2.839999999999999858e+00
3.513000000000000000e+03	2.847500000000000142e+00
3.514000000000000000e+03	2.854999999999999982e+00
3.515000000000000000e+03	2.862499999999999822e+00
3.516000000000000000e+03	2.870000000000000107e+00
3.517000000000000000e+03	2.877499999999999947e+00
3.518000000000000000e+03	2.884999999999999787e+00
3.519000000000000000e+03	2.892500000000000071e+00
3.520000000000000000e+03	2.899999999999999911e+00
3.521000000000000000e+03	2.907499999999999751e+00
3.522000000000000000e+03	2.915000000000000036e+00
3.523000000000000000e+03	2.922499999999999876e+00
3.524000000000000000e+03	2.930000000000000160e+00
3.525000000000000000e+03	2.937500000000000000e+00
3.526000000000000000e+03	2.945000000000000284e+00
3.527000000000000000e+03	2.952500000000000124e+00
3.528000000000000000e+03	2.959999999999999964e+00
3.529000000000000000e+03	2.967500000000000249e+00
3.530000000000000000e+03	2.975000000000000089e+00
3.531000000000000000e+03	2.982499999999999929e+00
3.532000000000000000e+03	2.990000000000000213e+00
3.533000000000000000e+03	2.997500000000000053e+00
3.534000000000000000e+03	3.004999999999999893e+00
3.535000000000000000e+03	3.012500000000000178e+00
3.536000000000000000e+03	3.020000000000000018e+00
3.537000000000000000e+03	3.027499999999999858e+00
3.538000000000000000e+03	3.035000000000000142e+00
3.539000000000000000e+03	3.042499999999999982e+00
3.540000000000000000e+03	3.049999999999999822e+00
3.541000000000000000e+03	3.057500000000000107e+00
3.542000000000000000e+03	3.064999999999999947e+00
3.543000000000000000e+03	3.072499999999999787e+00
3.544000000000000000e+03	3.080000000000000071e+00
3.545000000000000000e+03	3.087499999999999911e+00
3.546000000000000000e+03	3.095000000000000195e+00
3.547000000000000000e+03	3.102500000000000036e+00
3.548000000000000000e+03	3.109999999999999876e+00
3.549000000000000000e+03	3.117500000000000160e+00
3.550000000000000000e+03	3.125000000000000000e+00
3.551000000000000000e+03	3.132499999999999840e+00
3.552000000000000000e+03	3.140000000000000124e+00
3.553000000000000000e+03	3.147499999999999964e+00
3.554000000000000000e+03	3.155000000000000249e+00
3.555000000000000000e+03	3.162500000000000089e+00
3.556000000000000000e+03	3.169999999999999929e+00
3.557000000000000000e+03	3.177500000000000213e+00
3.558000000000000000e+03	3.185000000000000053e+00
3.559000000000000000e+03	3.192499999999999893e+00
3.560000000000000000e+03	3.200000000000000178e+00
3.561000000000000000e+03	3.207500000000000018e+00
3.562000000000000000e+03	3.214999999999999858e+00
3.563000000000000000e+03	3.222500000000000142e+00
3.564000000000000000e+03	3.229999999999999982e+00
3.565000000000000000e+03	3.237499999999999822e+00
3.566000000000000000e+03	3.245000000000000107e+00
3.567000000000000000e+03	3.252499999999999947e+00
3.568000000000000000e+03	3.259999999999999787e+00
3.569000000000000000e+03	3.267500000000000071e+00
3.570000000000000000e+03	3.274999999999999911e+00
3.571000000000000000e+03	3.282500000000000195e+00
3.572000000000000000e+03	3.290000000000000036e+00
3.573000000000000000e+03	3.297499999999999876e+00
3.574000000000000000e+03	3.305000000000000160e+00
3.575000000000000000e+03	3.312500000000000000e+00
3.576000000000000000e+03	3.319999999999999840e+00
3.577000000000000000e+03	3.327500000000000124e+00
3.578000000000000000e+03	3.334999999999999964e+00
3.579000000000000000e+03	3.342499999999999805e+00
3.580000000000000000e+03	3.350000000000000089e+00
3.581000000000000000e+03	3.357499999999999929e+00
3.582000000000000000e+03	3.365000000000000213e+00
3.583000000000000000e+03	3.372500000000000053e+00
3.584000000000000000e+03	3.379999999999999893e+00
3.585000000000000000e+03	3.387500000000000178e+00
3.586000000000000000e+03	3.395000000000000018e+00
3.587000000000000000e+03	3.402499999999999858e+00
3.588000000000000000e+03	3.410000000000000142e+00
3.589000000000000000e+03	3.417499999999999982e+00
3.590000000000000000e+03	3.424999999999999822e+00
3.591000000000000000e+03	3.432500000000000107e+00
3.592000000000000000e+03	3.439999999999999947e+00
3.593000000000000000e+03	3.447499999999999787e+00
3.594000000000000000e+03	3.455000000000000071e+00
3.595000000000000000e+03	3.462499999999999911e+00
3.596000000000000000e+03	3.470000000000000195e+00
3.597000000000000000e+03	3.477500000000000036e+00
3.598000000000000000e+03	3.484999999999999876e+00
3.599000000000000000e+03	3.492500000000000160e+00
3.600000000000000000e+03	3.500000000000000000e+00
3.601000000000000000e+03	3.492500000000000160e+00
3.602000000000000000e+03	3.484999999999999876e+00
3.603000000000000000e+03	3.477500000000000036e+00
3.604000000000000000e+03	3.470000000000000195e+00
3.605000000000000000e+03	3.462499999999999911e+00
3.606000000000000000e+03	3.455000000000000071e+00
3.607000000000000000e+03	3.447499999999999787e+00
3.608000000000000000e+03	3.439999999999999947e+00
3.609000000000000000e+03	3.432500000000000107e+00
3.610000000000000000e+03	3.424999999999999822e+00
3.611000000000000000e+03	3.417499999999999982e+00
3.612000000000000000e+03	3.410000000000000142e+00
3.613000000000000000e+03	3.402499999999999858e+00
3.614000000000000000e+03	3.395000000000000018e+00
3.615000000000000000e+03	3.387500000000000178e+00
3.616000000000000000e+03	3.379999999999999893e+00
3.617000000000000000e+03	3.372500000000000053e+00
3.618000000000000000e+03	3.365000000000000213e+00
3.619000000000000000e+03	3.357499999999999929e+00
3.620000000000000000e+03	3.350000000000000089e+00
3.621000000000000000e+03	3.342499999999999805e+00
3.622000000000000000e+03	3.334999999999999964e+00
3.623000000000000000e+03	3.327500000000000124e+00
3.624000000000000000e+03	3.319999999999999840e+00
3.625000000000000000e+03	3.312500000000000000e+00
3.626000000000000000e+03	3.305000000000000160e+00
3.627000000000000000e+03	3.297499999999999876e+00
3.628000000000000000e+03	3.290000000000000036e+00
3.629000000000000000e+03	3.282500000000000195e+00
3.630000000000000000e+03	3.274999999999999911e+00
3.631000000000000000e+03	3.267500000000000071e+00
3.632000000000000000e+03	3.259999999999999787e+00
3.633000000000000000e+03	3.252499999999999947e+00
3.634000000000000000e+03	3.245000000000000107e+00
3.635000000000000000e+03	3.237499999999999822e+00
3.636000000000000000e+03	3.229999999999999982e+00
3.637000000000000000e+03	3.222500000000000142e+00
3.638000000000000000e+03	3.214999999999999858e+00
3.639000000000000000e+03	3.207500000000000018e+00
3.640000000000000000e+03	3.200000000000000178e+00
3.641000000000000000e+03	3.192499999999999893e+00
3.642000000000000000e+03	3.185000000000000053e+00
3.643000000000000000e+03	3.177500000000000213e+00
3.644000000000000000e+03	3.169999999999999929e+00
3.645000000000000000e+03	3.162500000000000089e+00
3.646000000000000000e+03	3.155000000000000249e+00
3.647000000000000000e+03	3.147499999999999964e+00
3.648000000000000000e+03	3.140000000000000124e+00
3.649000000000000000e+03	3.132499999999999840e+00
3.650000000000000000e+03	3.125000000000000000e+00
3.651000000000000000e+03	3.117500000000000160e+00
3.652000000000000000e+03	3.109999999999999876e+00
3.653000000000000000e+03	3.102500000000000036e+00
3.654000000000000000e+03	3.095000000000000195e+00
3.655000000000000000e+03	3.087499999999999911e+00
3.656000000000000000e+03	3.080000000000000071e+00
3.657000000000000000e+03	3.072499999999999787e+00
3.658000000000000000e+03	3.064999999999999947e+00
3.659000000000000000e+03	3.057500000000000107e+00
3.660000000000000000e+03	3.049999999999999822e+00
3.661000000000000000e+03	3.042499999999999982e+00
3.662000000000000000e+03	3.035000000000000142e+00
3.663000000000000000e+03	3.027499999999999858e+00
3.664000000000000000e+03	3.020000000000000018e+00
3.665000000000000000e+03	3.012500000000000178e+00
3.666000000000000000e+03	3.004999999999999893e+00
3.667000000000000000e+03	2.997500000000000053e+00
3.668000000000000000e+03	2.990000000000000213e+00
3.669000000000000000e+03	2.982499999999999929e+00
3.670000000000000000e+03	2.975000000000000089e+00
3.671000000000000000e+03	2.967500000000000249e+00
3.672000000000000000e+03	2.959999999999999964e+00
3.673000000000000000e+03	2.952500000000000124e+00
3.674000000000000000e+03	2.945000000000000284e+00
3.675000000000000000e+03	2.937500000000000000e+00
3.676000000000000000e+03	2.930000000000000160e+00
3.677000000000000000e+03	2.922499999999999876e+00
3.678000000000000000e+03	2.915000000000000036e+00
3.679000000000000000e+03	2.907499999999999751e+00
3.680000000000000000e+03	2.899999999999999911e+00
3.681000000000000000e+03	2.892500000000000071e+00
3.682000000000000000e+03	2.884999999999999787e+00
3.683000000000000000e+03	2.877499999999999947e+00
3.684000000000000000e+03	2.870000000000000107e+00
3.685000000000000000e+03	2.862499999999999822e+00
3.686000000000000000e+03	2.854999999999999982e+00
3.687000000000000000e+03	2.847500000000000142e+00
3.688000000000000000e+03	2.839999999999999858e+00
3.689000000000000000e+03	2.832500000000000018e+00
3.690000000000000000e+03	2.825000000000000178e+00
3.691000000000000000e+03	2.817499999999999893e+00
3.692000000000000000e+03	2.810000000000000053e+00
3.693000000000000000e+03	2.802500000000000213e+00
3.694000000000000000e+03	2.794999999999999929e+00
3.695000000000000000e+03	2.787500000000000089e+00
3.696000000000000000e+03	2.780000000000000249e+00
3.697000000000000000e+03	2.772499999999999964e+00
3.698000000000000000e+03	2.765000000000000124e+00
3.699000000000000000e+03	2.757500000000000284e+00
3.700000000000000000e+03	2.750000000000000000e+00
3.701000000000000000e+03	2.742500000000000160e+00
3.702000000000000000e+03	2.734999999999999876e+00
3.703000000000000000e+03	2.727500000000000036e+00
3.704000000000000000e+03	2.719999999999999751e+00
3.705000000000000000e+03	2.712499999999999911e+00
3.706000000000000000e+03	2.705000000000000071e+00
3.707000000000000000e+03	2.697499999999999787e+00
3.708000000000000000e+03	2.689999999999999947e+00
3.709000000000000000e+03	2.682500000000000107e+00
3.710000000000000000e+03	2.674999999999999822e+00
3.711000000000000000e+03	2.667499999999999982e+00
3.712000000000000000e+03	2.660000000000000142e+00
3.713000000000000000e+03	2.652499999999999858e+00
3.714000000000000000e+03	2.645000000000000018e+00
3.715000000000000000e+03	2.637500000000000178e+00
3.716000000000000000e+03	2.629999999999999893e+00
3.717000000000000000e+03	2.622500000000000053e+00
3.718000000000000000e+03	2.615000000000000213e+00
3.719000000000000000e+03	2.607499999999999929e+00
3.720000000000000000e+03	2.600000000000000089e+00
3.721000000000000000e+03	2.592500000000000249e+00
3.722000000000000000e+03	2.584999999999999964e+00
3.723000000000000000e+03	2.577500000000000124e+00
3.724000000000000000e+03	2.570000000000000284e+00
3.725000000000000000e+03	2.562500000000000000e+00
3.726000000000000000e+03	2.555000000000000160e+00
3.727000000000000000e+03	2.547499999999999876e+00
3.728000000000000000e+03	2.540000000000000036e+00
3.729000000000000000e+03	2.532500000000000195e+00
3.730000000000000000e+03	2.524999999999999911e+00
3.731000000000000000e+03	2.517500000000000071e+00
3.732000000000000000e+03	2.509999999999999787e+00
3.733000000000000000e+03	2.502499999999999947e+00
3.734000000000000000e+03	2.495000000000000107e+00
3.735000000000000000e+03	2.487499999999999822e+00
3.736000000000000000e+03	2.479999999999999982e+00
3.737000000000000000e+03	2.472500000000000142e+00
3.738000000000000000e+03	2.464999999999999858e+00
3.739000000000000000e+03	2.457500000000000018e+00
3.740000000000000000e+03	2.450000000000000178e+00
3.741000000000000000e+03	2.442499999999999893e+00
3.742000000000000000e+03	2.435000000000000053e+00
3.743000000000000000e+03	2.427500000000000213e+00
3.744000000000000000e+03	2.419999999999999929e+00
3.745000000000000000e+03	2.412500000000000089e+00
3.746000000000000000e+03	2.405000000000000249e+00
3.747000000000000000e+03	2.397499999999999964e+00
3.748000000000000000e+03	2.390000000000000124e+00
3.749000000000000000e+03	2.382500000000000284e+00
3.750000000000000000e+03	2.375000000000000000e+00
3.751000000000000000e+03	2.367499999999999716e+00
3.752000000000000000e+03	2.360000000000000320e+00
3.753000000000000000e+03	2.352500000000000036e+00
3.754000000000000000e+03	2.344999999999999751e+00
3.755000000000000000e+03	2.337500000000000355e+00
3.756000000000000000e+03	2.330000000000000071e+00
3.757000000000000000e+03	2.322499999999999787e+00
3.758000000000000000e+03	2.314999999999999947e+00
3.759000000000000000e+03	2.307500000000000107e+00
3.760000000000000000e+03	2.299999999999999822e+00
3.761000000000000000e+03	2.292499999999999982e+00
3.762000000000000000e+03	2.285000000000000142e+00
3.763000000000000000e+03	2.277499999999999858e+00
3.764000000000000000e+03	2.270000000000000018e+00
3.765000000000000000e+03	2.262500000000000178e+00
3.766000000000000000e+03	2.254999999999999893e+00
3.767000000000000000e+03	2.247500000000000053e+00
3.768000000000000000e+03	2.240000000000000213e+00
3.769000000000000000e+03	2.232499999999999929e+00
3.770000000000000000e+03	2.225000000000000089e+00
3.771000000000000000e+03	2.217500000000000249e+00
3.772000000000000000e+03	2.209999999999999964e+00
3.773000000000000000e+03	2.202500000000000124e+00
3.774000000000000000e+03	2.195000000000000284e+00
3.775000000000000000e+03	2.187500000000000000e+00
3.776000000000000000e+03	2.180000000000000160e+00
3.777000000000000000e+03	2.172500000000000320e+00
3.778000000000000000e+03	2.165000000000000036e+00
3.779000000000000000e+03	2.157499999999999751e+00
3.780000000000000000e+03	2.150000000000000355e+00
3.781000000000000000e+03	2.142500000000000071e+00
3.782000000000000000e+03	2.134999999999999787e+00
3.783000000000000000e+03	2.127499999999999947e+00
3.784000000000000000e+03	2.120000000000000107e+00
3.785000000000000000e+03	2.112499999999999822e+00
3.786000000000000000e+03	2.104999999999999982e+00
3.787000000000000000e+03	2.097500000000000142e+00
3.788000000000000000e+03	2.089999999999999858e+00
3.789000000000000000e+03	2.082500000000000018e+00
3.790000000000000000e+03	2.075000000000000178e+00
3.791000000000000000e+03	2.067499999999999893e+00
3.792000000000000000e+03	2.060000000000000053e+00
3.793000000000000000e+03	2.052500000000000213e+00
3.794000000000000000e+03	2.044999999999999929e+00
3.795000000000000000e+03	2.037500000000000089e+00
3.796000000000000000e+03	2.030000000000000249e+00
3.797000000000000000e+03	2.022499999999999964e+00
3.798000000000000000e+03	2.015000000000000124e+00
3.799000000000000000e+03	2.007500000000000284e+00
3.800000000000000000e+03	2.000000000000000000e+00
3.801000000000000000e+03	1.992500000000000160e+00
3.802000000000000000e+03	1.985000000000000098e+00
3.803000000000000000e+03	1.977500000000000036e+00
3.804000000000000000e+03	1.969999999999999973e+00
3.805000000000000000e+03	1.962500000000000133e+00
3.806000000000000000e+03	1.955000000000000071e+00
3.807000000000000000e+03	1.947500000000000009e+00
3.808000000000000000e+03	1.939999999999999947e+00
3.809000000000000000e+03	1.932500000000000107e+00
3.810000000000000000e+03	1.925000000000000044e+00
3.811000000000000000e+03	1.917499999999999982e+00
3.812000000000000000e+03	1.910000000000000142e+00
3.813000000000000000e+03	1.902500000000000080e+00
3.814000000000000000e+03	1.895000000000000018e+00
3.815000000000000000e+03	1.887499999999999956e+00
3.816000000000000000e+03	1.880000000000000115e+00
3.817000000000000000e+03	1.872500000000000053e+00
3.818000000000000000e+03	1.864999999999999991e+00
3.819000000000000000e+03	1.857500000000000151e+00
3.820000000000000000e+03	1.850000000000000089e+00
3.821000000000000000e+03	1.842500000000000027e+00
3.822000000000000000e+03	1.834999999999999964e+00
3.823000000000000000e+03	1.827500000000000124e+00
3.824000000000000000e+03	1.820000000000000062e+00
3.825000000000000000e+03	1.812500000000000000e+00
3.826000000000000000e+03	1.805000000000000160e+00
3.827000000000000000e+03	1.797500000000000098e+00
3.828000000000000000e+03	1.790000000000000036e+00
3.829000000000000000e+03	1.782499999999999973e+00
3.830000000000000000e+03	1.775000000000000133e+00
3.831000000000000000e+03	1.767500000000000071e+00
3.832000000000000000e+03	1.760000000000000009e+00
3.833000000000000000e+03	1.752500000000000169e+00
3.834000000000000000e+03	1.745000000000000107e+00
3.835000000000000000e+03	1.737500000000000044e+00
3.836000000000000000e+03	1.729999999999999982e+00
3.837000000000000000e+03	1.722500000000000142e+00
3.838000000000000000e+03	1.715000000000000080e+00
3.839000000000000000e+03	1.707500000000000018e+00
3.840000000000000000e+03	1.700000000000000178e+00
3.841000000000000000e+03	1.692500000000000115e+00
3.842000000000000000e+03	1.685000000000000053e+00
3.843000000000000000e+03	1.677499999999999991e+00
3.844000000000000000e+03	1.670000000000000151e+00
3.845000000000000000e+03	1.662500000000000089e+00
3.846000000000000000e+03	1.655000000000000027e+00
3.847000000000000000e+03	1.647499999999999964e+00
3.848000000000000000e+03	1.640000000000000124e+00
3.849000000000000000e+03	1.632500000000000062e+00
3.850000000000000000e+03	1.625000000000000000e+00
3.851000000000000000e+03	1.617500000000000160e+00
3.852000000000000000e+03	1.610000000000000098e+00
3.853000000000000000e+03	1.602500000000000036e+00
3.854000000000000000e+03	1.594999999999999973e+00
3.855000000000000000e+03	1.587500000000000133e+00
3.856000000000000000e+03	1.580000000000000071e+00
3.857000000000000000e+03	1.572500000000000009e+00
3.858000000000000000e+03	1.565000000000000169e+00
3.859000000000000000e+03	1.557500000000000107e+00
3.860000000000000000e+03	1.550000000000000044e+00
3.861000000000000000e+03	1.542499999999999982e+00
3.862000000000000000e+03	1.535000000000000142e+00
3.863000000000000000e+03	1.527500000000000080e+00
3.864000000000000000e+03	1.520000000000000018e+00
3.865000000000000000e+03	1.512500000000000178e+00
3.866000000000000000e+03	1.505000000000000115e+00
3.867000000000000000e+03	1.497500000000000053e+00
3.868000000000000000e+03	1.490000000000000213e+00
3.869000000000000000e+03	1.482499999999999929e+00
3.870000000000000000e+03	1.475000000000000089e+00
3.871000000000000000e+03	1.467500000000000249e+00
3.872000000000000000e+03	1.459999999999999964e+00
3.873000000000000000e+03	1.452500000000000124e+00
3.874000000000000000e+03	1.445000000000000284e+00
3.875000000000000000e+03	1.437500000000000000e+00
3.876000000000000000e+03	1.430000000000000160e+00
3.877000000000000000e+03	1.422499999999999876e+00
3.878000000000000000e+03	1.415000000000000036e+00
3.879000000000000000e+03	1.407500000000000195e+00
3.880000000000000000e+03	1.399999999999999911e+00
3.881000000000000000e+03	1.392500000000000071e+00
3.882000000000000000e+03	1.385000000000000231e+00
3.883000000000000000e+03	1.377499999999999947e+00
3.884000000000000000e+03	1.370000000000000107e+00
3.885000000000000000e+03	1.362500000000000266e+00
3.886000000000000000e+03	1.354999999999999982e+00
3.887000000000000000e+03	1.347500000000000142e+00
3.888000000000000000e+03	1.339999999999999858e+00
3.889000000000000000e+03	1.332500000000000018e+00
3.890000000000000000e+03	1.325000000000000178e+00
3.891000000000000000e+03	1.317499999999999893e+00
3.892000000000000000e+03	1.310000000000000053e+00
3.893000000000000000e+03	1.302500000000000213e+00
3.894000000000000000e+03	1.294999999999999929e+00
3.895000000000000000e+03	1.287500000000000089e+00
3.896000000000000000e+03	1.280000000000000249e+00
3.897000000000000000e+03	1.272499999999999964e+00
3.898000000000000000e+03	1.265000000000000124e+00
3.899000000000000000e+03	1.257500000000000284e+00
3.900000000000000000e+03	1.250000000000000000e+00
3.901000000000000000e+03	1.242500000000000160e+00
3.902000000000000000e+03	1.234999999999999876e+00
3.903000000000000000e+03	1.227500000000000036e+00
3.904000000000000000e+03	1.220000000000000195e+00
3.905000000000000000e+03	1.212499999999999911e+00
3.906000000000000000e+03	1.205000000000000071e+00
3.907000000000000000e+03	1.197500000000000231e+00
3.908000000000000000e+03	1.189999999999999947e+00
3.909000000000000000e+03	1.182500000000000107e+00
3.910000000000000000e+03	1.175000000000000266e+00
3.911000000000000000e+03	1.167499999999999982e+00
3.912000000000000000e+03	1.160000000000000142e+00
3.913000000000000000e+03	1.152500000000000302e+00
3.914000000000000000e+03	1.145000000000000018e+00
3.915000000000000000e+03	1.137500000000000178e+00
3.916000000000000000e+03	1.129999999999999893e+00
3.917000000000000000e+03	1.122500000000000053e+00
3.918000000000000000e+03	1.115000000000000213e+00
3.919000000000000000e+03	1.107499999999999929e+00
3.920000000000000000e+03	1.100000000000000089e+00
3.921000000000000000e+03	1.092500000000000249e+00
3.922000000000000000e+03	1.084999999999999964e+00
3.923000000000000000e+03	1.077500000000000124e+00
3.924000000000000000e+03	1.070000000000000284e+00
3.925000000000000000e+03	1.062500000000000000e+00
3.926000000000000000e+03	1.055000000000000160e+00
3.927000000000000000e+03	1.047499999999999876e+00
3.928000000000000000e+03	1.040000000000000036e+00
3.929000000000000000e+03	1.032500000000000195e+00
3.930000000000000000e+03	1.024999999999999911e+00
3.931000000000000000e+03	1.017500000000000071e+00
3.932000000000000000e+03	1.010000000000000231e+00
3.933000000000000000e+03	1.002499999999999947e+00
3.934000000000000000e+03	9.950000000000001066e-01
3.935000000000000000e+03	9.875000000000002665e-01
3.936000000000000000e+03	9.799999999999999822e-01
3.937000000000000000e+03	9.725000000000001421e-01
3.938000000000000000e+03	9.650000000000003020e-01
3.939000000000000000e+03	9.575000000000000178e-01
3.940000000000000000e+03	9.500000000000001776e-01
3.941000000000000000e+03	9.424999999999998934e-01
3.942000000000000000e+03	9.350000000000000533e-01
3.943000000000000000e+03	9.275000000000002132e-01
3.944000000000000000e+03	9.199999999999999289e-01
3.945000000000000000e+03	9.125000000000000888e-01
3.946000000000000000e+03	9.050000000000002487e-01
3.947000000000000000e+03	8.974999999999999645e-01
3.948000000000000000e+03	8.900000000000001243e-01
3.949000000000000000e+03	8.825000000000002842e-01
3.950000000000000000e+03	8.750000000000000000e-01
3.951000000000000000e+03	8.675000000000001599e-01
3.952000000000000000e+03	8.600000000000003197e-01
3.953000000000000000e+03	8.525000000000000355e-01
3.954000000000000000e+03	8.450000000000001954e-01
3.955000000000000000e+03	8.374999999999999112e-01
3.956000000000000000e+03	8.300000000000000711e-01
3.957000000000000000e+03	8.225000000000002309e-01
3.958000000000000000e+03	8.149999999999999467e-01
3.959000000000000000e+03	8.075000000000001066e-01
3.960000000000000000e+03	8.000000000000002665e-01
3.961000000000000000e+03	7.924999999999999822e-01
3.962000000000000000e+03	7.850000000000001421e-01
3.963000000000000000e+03	7.775000000000003020e-01
3.964000000000000000e+03	7.700000000000000178e-01
3.965000000000000000e+03	7.625000000000001776e-01
3.966000000000000000e+03	7.549999999999998934e-01
3.967000000000000000e+03	7.475000000000000533e-01
3.968000000000000000e+03	7.400000000000002132e-01
3.969000000000000000e+03	7.324999999999999289e-01
3.970000000000000000e+03	7.250000000000000888e-01
3.971000000000000000e+03	7.175000000000002487e-01
3.972000000000000000e+03	7.099999999999999645e-01
3.973000000000000000e+03	7.025000000000001243e-01
3.974000000000000000e+03	6.950000000000002842e-01
3.975000000000000000e+03	6.875000000000000000e-01
3.976000000000000000e+03	6.800000000000001599e-01
3.977000000000000000e+03	6.725000000000003197e-01
3.978000000000000000e+03	6.650000000000000355e-01
3.979000000000000000e+03	6.575000000000001954e-01
3.980000000000000000e+03	6.499999999999999112e-01
3.981000000000000000e+03	6.425000000000000711e-01
3.982000000000000000e+03	6.350000000000002309e-01
3.983000000000000000e+03	6.274999999999999467e-01
3.984000000000000000e+03	6.200000000000001066e-01
3.985000000000000000e+03	6.125000000000002665e-01
3.986000000000000000e+03	6.049999999999999822e-01
3.987000000000000000e+03	5.975000000000001421e-01
3.988000000000000000e+03	5.900000000000003020e-01
3.989000000000000000e+03	5.825000000000000178e-01
3.990000000000000000e+03	5.750000000000001776e-01
3.991000000000000000e+03	5.674999999999998934e-01
3.992000000000000000e+03	5.600000000000000533e-01
3.993000000000000000e+03	5.525000000000002132e-01
3.994000000000000000e+03	5.449999999999999289e-01
3.995000000000000000e+03	5.375000000000000888e-01
3.996000000000000000e+03	5.300000000000002487e-01
3.997000000000000000e+03	5.224999999999999645e-01
3.998000000000000000e+03	5.150000000000001243e-01
3.999000000000000000e+03	5.075000000000002842e-01


==> files/window.csv <==
2.000000000000000000e+00	1.701591664201343690e+01	2.048129567714443766e+01	1.355053760688243614e+01	2.408619955096629184e+00	2.976362526445821999e+00	1.840877383747436369e+00	4.949451713865711255e+00	5.763267064640627879e+00	4.135636363090794632e+00	1.181009199956601563e+01	1.384317731982678801e+01	9.777006679305243253e+00
3.000000000000000000e+00	1.555152037433128243e+01	1.832641121422102870e+01	1.277662953444153615e+01	7.011631947652245955e-01	9.684355551865196921e-01	4.338908343439294990e-01	3.427942029181132444e+00	3.859029592580248025e+00	2.996854465782016863e+00	8.849741733160257695e+00	1.016300859783452992e+01	7.536474868485984580e+00
4.000000000000000000e+00	1.120260854748880774e+01	1.321913939790472092e+01	9.186077697072894566e+00	2.262092969350978644e-01	3.033596125413939859e-01	1.490589813288017706e-01	2.688733553784533825e+00	3.224406437783476242e+00	2.153060669785591408e+00	7.585925962175211978e+00	9.110482180312724054e+00	6.061369744037699903e+00
5.000000000000000000e+00	6.929252601240393439e+00	8.211140584603228376e+00	5.647364617877558501e+00	4.165963628023210408e-01	5.969681517416393080e-01	2.362245738630027458e-01	1.834968062479596762e+00	2.231033725337906670e+00	1.438902399621286854e+00	4.836381036026034863e+00	5.742957009685955683e+00	3.929805062366113599e+00


==> files/window_size.csv <==
2.000000000000000000e+00	1.181009199956601563e+01	4.949451713865711255e+00
3.000000000000000000e+00	8.849741733160257695e+00	3.427942029181132444e+00
4.000000000000000000e+00	7.585925962175211978e+00	2.688733553784533825e+00
5.000000000000000000e+00	4.836381036026034863e+00	1.834968062479596762e+00


==> real_paths/real_abs.csv <==
1.128733679652214050e-01	6.229579841548746333e-03	6.765120119310664704e-01	6.770126197110300746e-03
7.447680892510585848e-02	6.969213756352740999e-03	7.650081512468721590e-01	6.558017798824017537e-03
5.784355476498603821e-02	3.689204684712669990e-03	7.815405729244905286e-01	6.183173669739570368e-03
5.353007093071937561e-02	3.459968939423560975e-03	8.097359199808981112e-01	6.294735457511902582e-03


==> real_paths/real_abs_nmse.csv <==
1.186257514484840778e-02	4.524697704401493348e-04	9.309849086754126701e-03	2.115071550506075185e-04
1.329290235168923556e-02	5.462587631697761676e-04	1.179887339538643332e-02	2.104469419069175445e-04
1.463468009941042494e-02	7.428145633487918302e-04	1.403327960727048310e-02	2.808282396446397464e-04
1.892942409609377555e-02	5.874669535729701818e-04	2.197857724422802583e-02	4.061881781421193636e-04

